Over-the-Air Fronthaul Signaling for Uplink Cell-Free Massive MIMO Systems

We propose a novel resource-efficient over-the-air(OTA) computation framework to address the huge fronthaul computational and control overhead requirements in cell-free massive multiple-input multiple-output (MIMO) networks. We show that the global sufficient statistics to decode the data symbols can be computed OTA using the locally available information at the access points (APs). We provide the essential signal processing aspects at the APs and the central processing unit (CPU) to facilitate the OTA computation of sufficient statistics. The proposed framework scales effectively with an increase in the number of APs. We also make a comprehensive study of the benefits of an OTA framework compared to a conventional digital fronthaul in terms of the overhead associated in transferring the sufficient statistics from the APs to the CPU. To evaluate the performance of the OTA framework, we give closed-form expressions for the mean-square error (MSE)of the estimators of sufficient statistics and the overall data estimator. Furthermore, we assess the symbol error rate (SER)and bit error rate (BER) of the user equipment (UEs) data to demonstrate the efficacy of our method, and benchmark them against the state-of-the-art wired fronthaul networks.

==> Figures/Data_ChanUses_ODS_OTAPhase1.dat <==
4,87.9999999999998,1392,4607.99999999999,18432,9
8,176,2768,9215.99999999999,36864,9
12,260.000000000001,4160.00000000002,13824.0000000001,55296.0000000002,9
16,348.000000000001,5536,18432,73727.9999999999,9


==> Figures/Data_ChanUses_ODS_OTAPhase2.dat <==
4,20,320,1024,4096,2
8,40,624.000000000001,2048,8192.00000000001,2
12,59.9999999999998,927.999999999998,3072,12288,2
16,80.0000000000001,1232,4096,16384,2


==> Figures/Data_ChanUses_ODS_OTA_Phase1.dat <==
4,88.0000000000005,352.000000000002,1392.00000000001,3455.99999999997,4607.99999999999,9
6,131.999999999999,520.000000000004,2080.00000000002,5184.00000000003,6911.99999999994,9
8,176.000000000001,696.000000000006,2768.00000000001,6911.99999999994,9215.99999999997,9
10,215.999999999998,863.999999999992,3455.99999999997,8639.99999999998,11520.0000000001,9
12,260.000000000002,1040.00000000001,4160.00000000003,10368.0000000001,13823.9999999999,9
14,304.000000000001,1216.00000000001,4847.99999999997,12095.9999999999,16127.9999999999,9
16,348.000000000003,1384.00000000001,5536.00000000003,13823.9999999999,18431.9999999999,9
18,391.999999999998,1559.99999999998,6224.00000000004,15551.9999999999,20736.0000000001,9
20,431.999999999996,1727.99999999998,6911.99999999994,17280,23040.0000000002,9
22,475.999999999999,1904,7615.99999999999,19007.9999999999,25343.9999999997,9
24,520.000000000004,2080.00000000002,8304.00000000006,20736.0000000001,27647.9999999997,9
26,563.999999999997,2248.00000000002,8992.00000000009,22464,29951.9999999998,9
28,608.000000000003,2423.99999999998,9679.99999999998,24191.9999999997,32255.9999999998,9
30,648.000000000003,2592.00000000001,10368.0000000001,25920.0000000001,34559.9999999999,9
32,692.000000000003,2768.00000000001,11072.0000000001,27647.9999999997,36863.9999999999,9


==> Figures/Data_ChanUses_ODS_OTA_Phase2.dat <==
4,19.9999999999998,79.999999999999,319.999999999996,767.999999999991,1024,2
6,32,119.999999999999,463.999999999999,1152,1535.99999999998,2
8,39.9999999999995,159.999999999998,624.000000000001,1535.99999999998,2048,2
10,47.9999999999994,191.999999999998,767.999999999991,1919.99999999998,2559.99999999997,2
12,59.9999999999995,231.999999999999,927.999999999997,2303.99999999999,3071.99999999996,2
14,68.0000000000004,272.000000000002,1088.00000000001,2688.00000000002,3584.00000000001,2
16,79.999999999999,312.000000000001,1232.00000000001,3071.99999999996,4096,2
18,88.0000000000005,352.000000000002,1392.00000000001,3455.99999999997,4607.99999999999,2
20,95.9999999999989,383.999999999996,1535.99999999998,3839.99999999997,5119.99999999994,2
22,107.999999999999,424.000000000004,1696.00000000002,4223.99999999998,5632.00000000003,2
24,116,463.999999999999,1855.99999999999,4607.99999999999,6143.99999999993,2
26,128,503.999999999996,2000,4992.00000000001,6655.99999999996,2
28,136.000000000001,544.000000000003,2159.99999999999,5376.00000000003,7168.00000000002,2
30,144,575.999999999998,2303.99999999999,5760.00000000006,7679.99999999993,2
32,156,616.000000000003,2464.00000000001,6143.99999999993,8192.00000000001,2


==> Figures/Data_ChanUses_Vs_L_ODS_OTA_Phase2.dat <==
4,19.9999999999998,32,39.9999999999995,47.9999999999994,59.9999999999995,68.0000000000004,79.999999999999,88.0000000000005,95.9999999999989,107.999999999999,116,128,136.000000000001,144,156,2
8,79.999999999999,119.999999999999,159.999999999998,191.999999999998,231.999999999999,272.000000000002,312.000000000001,352.000000000002,383.999999999996,424.000000000004,463.999999999999,503.999999999996,544.000000000003,575.999999999998,616.000000000003,2
16,319.999999999996,463.999999999999,624.000000000001,767.999999999991,927.999999999997,1088.00000000001,1232.00000000001,1392.00000000001,1535.99999999998,1696.00000000002,1855.99999999999,2000,2159.99999999999,2303.99999999999,2464.00000000001,2
32,767.999999999991,1152,1535.99999999998,1919.99999999998,2303.99999999999,2688.00000000002,3071.99999999996,3455.99999999997,3839.99999999997,4223.99999999998,4607.99999999999,4992.00000000001,5376.00000000003,5760.00000000006,6143.99999999993,2
64,1024,1535.99999999998,2048,2559.99999999997,3071.99999999996,3584.00000000001,4096,4607.99999999999,5119.99999999994,5632.00000000003,6143.99999999993,6655.99999999996,7168.00000000002,7679.99999999993,8192.00000000001,2


==> Figures/Data_Genie_SER_Nb.dat <==
70,0.54575,0.54575,0.54575
74,0.461875,0.461875,0.461875
78,0.349625,0.349625,0.349625
82,0.22975,0.22975,0.22975
86,0.11275,0.11275,0.11275
90,0.04025,0.04025,0.04025
94,0.006625,0.006625,0.006625
98,0.000875,0.000875,0.000875
102,0,0,0
106,0,0,0
110,0,0,0


==> Figures/Data_MSE_BLUE_MAP.dat <==
-40,1.26166374309835,0.00298406094261623
-39,1.00217513387094,0.00300938804658275
-38,0.796056004972274,0.00302900734704387
-37,0.632329761171291,0.00304071329365744
-36,0.502277382954818,0.00304177303083082
-35,0.398973106944432,0.00302911229173493
-34,0.316915603741633,0.00299965371434399
-33,0.251735012076671,0.0029507689830121
-32,0.199960227761158,0.00288075494104679
-31,0.158834054732586,0.00278921445242973
-30,0.126166374309835,0.0026772350590905
-29,0.100217513387094,0.00254731325692859
-28,0.0796056004972274,0.00240304765025584
-27,0.0632329761171291,0.00224868731297505
-26,0.0502277382954818,0.00208864771999758
-25,0.0398973106944432,0.00192709208269002
-24,0.0316915603741633,0.00176763605845969
-23,0.0251735012076671,0.00161318994182474
-22,0.0199960227761158,0.00146592003443099
-21,0.0158834054732586,0.00132729514620098
-20,0.0126166374309835,0.00119818241136244
-19,0.0100217513387094,0.00107896299445166
-18,0.00796056004972274,0.0009696474443401
-17,0.0063232976117129,0.000869979046591055
-16,0.00502277382954818,0.000779520043238647
-15,0.00398973106944432,0.000697719822209329
-14,0.00316915603741633,0.000623966544032029
-13,0.00251735012076671,0.000557624730658772
-12,0.00199960227761158,0.000498061574159188
-11,0.00158834054732586,0.000444664534776434
-10,0.00126166374309835,0.000396852448303536
-9,0.00100217513387094,0.00035408190525581
-8,0.000796056004972274,0.00031585029042361
-7,0.00063232976117129,0.000281696528572987
-6,0.000502277382954818,0.000251200309203665
-5,0.000398973106944432,0.000223980331716982
-4,0.000316915603741633,0.000199691994863069
-3,0.000251735012076671,0.000178024782305937
-2,0.000199960227761158,0.00015869954267488
-1,0.000158834054732586,0.000141465753547531
0,0.000126166374309835,0.000126098930806506


==> Figures/Data_MSE_BLUE_MAP_Avg.dat <==
-40,3.38460110863622,0.236008057636635
-39,2.68848422386886,0.210127943693352
-38,2.13553892762983,0.186924080483328
-37,1.69631886656919,0.166108466266746
-36,1.3474339708114,0.147423637181966
-35,1.07030484744215,0.130641159636142
-34,0.850173360085562,0.115560112068972
-33,0.675316704326375,0.102005281570005
-32,0.536423125627391,0.0898248997120753
-31,0.426096034444885,0.078887898137509
-30,0.338460110863623,0.0690808162316509
-29,0.268848422386886,0.0603045918047249
-28,0.213553892762983,0.0524714913857839
-27,0.169631886656919,0.0455023982523704
-26,0.13474339708114,0.0393245996374219
-25,0.107030484744215,0.0338701295324181
-24,0.0850173360085562,0.0290746530555434
-23,0.0675316704326375,0.0248768318554102
-22,0.0536423125627389,0.0212180838448435
-21,0.0426096034444886,0.0180426358980828
-20,0.0338460110863623,0.015297760297236
-19,0.0268848422386886,0.0129340869870609
-18,0.0213553892762983,0.010905898112079
-17,0.0169631886656919,0.00917133789039927
-16,0.013474339708114,0.00769250264420721
-15,0.0107030484744215,0.00643540453571779
-14,0.00850173360085561,0.00536982357003949
-13,0.00675316704326375,0.00446907528907705
-12,0.0053642312562739,0.00370972716202001
-11,0.00426096034444886,0.00307129554188145
-10,0.00338460110863623,0.00253594776934771
-9,0.00268848422386886,0.00208822298328445
-8,0.00213553892762984,0.00171477454705439
-7,0.00169631886656919,0.00140413061433287
-6,0.0013474339708114,0.00114646850770967
-5,0.00107030484744215,0.000933401672691596
-4,0.000850173360085562,0.000757781777079898
-3,0.000675316704326376,0.000613520479637225
-2,0.00053642312562739,0.000495434562781208
-1,0.000426096034444886,0.000399115426444518
0,0.000338460110863623,0.000320820877469624


==> Figures/Data_MSE_Gramian.dat <==
0.5,2.44302438619391e-05,2.44182726370223e-05,2.49393389155511e-05,2.49399820778328e-05
1,1.233481903187e-05,1.23220298666896e-05,1.24778100360531e-05,1.24699910389164e-05
1.5,8.25014628757928e-06,8.24396076627195e-06,8.31739949874683e-06,8.3133273592776e-06
2,6.19580403725668e-06,6.1947889022485e-06,6.2343150054588e-06,6.2349955194582e-06
2.5,4.96401686112982e-06,4.96176224396141e-06,4.98953651637285e-06,4.98799641556656e-06
3,4.13816423389399e-06,4.1381975966309e-06,4.15569727988505e-06,4.1566636796388e-06
3.5,3.54990146356157e-06,3.54915132328624e-06,3.56322560674672e-06,3.56285458254754e-06
4,3.10862794920264e-06,3.10692507434053e-06,3.11884260412608e-06,3.1174977597291e-06
4.5,2.76227871977117e-06,2.7627041210743e-06,2.77034059693377e-06,2.7711091197592e-06
5,2.48760731723499e-06,2.48715617460897e-06,2.494325780907e-06,2.49399820778328e-06
5.5,2.26330524288187e-06,2.26159311272463e-06,2.26882560401971e-06,2.2672710979848e-06
6,2.07286148103931e-06,2.07354410208546e-06,2.07743050285446e-06,2.0783318398194e-06
6.5,1.91372058642471e-06,1.91436849965973e-06,1.9177457640993e-06,1.91846015983329e-06
7,1.77839030488136e-06,1.77789018144968e-06,1.78175176655605e-06,1.78142729127377e-06
7.5,1.66049636400228e-06,1.65957731939556e-06,1.66344381611933e-06,1.66266547185552e-06
8,1.5549401377522e-06,1.55602930150699e-06,1.55753016051235e-06,1.55874887986455e-06
8.5,1.46482392606266e-06,1.46464449162967e-06,1.46711389675043e-06,1.46705776928428e-06
9,1.38054583498834e-06,1.38339859103844e-06,1.3825976432526e-06,1.3855545598796e-06
9.5,1.31050735184515e-06,1.31069290363832e-06,1.31245327137889e-06,1.31263063567541e-06
10,1.24531293854602e-06,1.24524806660135e-06,1.24697468543406e-06,1.24699910389164e-06


==> Figures/Data_MSE_Gramian_dB.dat <==
0.5,-46.1207219789083,-46.1228506155179,-46.031150628516,-46.0310386294653
1,-49.0886721780268,-49.0931774287886,-49.0386163041602,-49.0413385861052
1.5,-50.8353835068338,-50.8386408373321,-50.800124381181,-50.802251176662
2,-52.0790232669139,-52.0797348834371,-52.052112576132,-52.051638542745
2.5,-53.0416675201553,-53.0436404994077,-53.0193979460314,-53.0207386728255
3,-53.8319227721342,-53.8318877585549,-53.813560959714,-53.8125511333018
3.5,-54.4978370171262,-54.4987548347372,-54.4815667928712,-54.4820190296079
4,-55.0743125263583,-55.0766921993229,-55.0600654184572,-55.0619384993848
4.5,-55.5873250231369,-55.5866562448104,-55.5746683372414,-55.5734637238586
5,-56.0421817439023,-56.0429694346293,-56.0304682447005,-56.0310386294653
5.5,-56.4525687054392,-56.4558552708232,-56.4419888539436,-56.4449654810476
6,-56.8342971866362,-56.8328672321838,-56.8247349593454,-56.8228510899416
6.5,-57.1812147127819,-57.1797446051691,-57.172089678469,-57.1704721525337
7,-57.4997291791366,-57.5009506848581,-57.4915280194021,-57.4923189862477
7.5,-57.7976207104149,-57.8000250908569,-57.7899186312182,-57.7919512200221
8,-58.0828632582963,-58.0798222909249,-58.0756353477007,-58.0722384560246
8.5,-58.3421457499246,-58.3426777739856,-58.3353616917641,-58.3355278432481
9,-58.5994916993593,-58.5905267097665,-58.5930418774236,-58.5837636804984
9.5,-58.82560538352,-58.8249905192429,-58.8191615027901,-58.8185746389936
10,-59.0472149964778,-59.0474412388991,-59.041423629512,-59.0413385861051


==> Figures/Data_MSE_MF.dat <==
0.5,1.06388430124092e-05,1.06320728507017e-05,1.07033758608329e-05,1.06955170526946e-05
1,5.32845004162981e-06,5.33160262860726e-06,5.34467166951196e-06,5.34775852634728e-06
1.5,3.56035350861755e-06,3.55794647497556e-06,3.56760962325994e-06,3.56517235089819e-06
2,2.66736887227387e-06,2.66980171710765e-06,2.67157145806094e-06,2.67387926317364e-06
2.5,2.12979977112233e-06,2.13648875054577e-06,2.13248479844425e-06,2.13910341053891e-06
3,1.77966804758973e-06,1.78076809809149e-06,1.78129506027046e-06,1.78258617544909e-06
3.5,1.52415592775935e-06,1.52659404410384e-06,1.52559453018067e-06,1.52793100752779e-06
4,1.33652256392259e-06,1.33591530899215e-06,1.33758641651956e-06,1.33693963158682e-06
4.5,1.18814770752538e-06,1.18758100514494e-06,1.18903215876947e-06,1.18839078363273e-06
5,1.07006213309429e-06,1.06889550094308e-06,1.07072379914372e-06,1.06955170526946e-06
5.5,9.71653086803731e-07,9.71777222334362e-07,9.72210146479761e-07,9.72319732063141e-07
6,8.89914015050998e-07,8.90837094197331e-07,8.90386013466516e-07,8.91293087724547e-07
6.5,8.23662559464806e-07,8.22343444928731e-07,8.24043186927821e-07,8.22732080976504e-07
7,7.62920973089244e-07,7.63630332424605e-07,7.633261687459e-07,7.63965503763897e-07
7.5,7.13709873330964e-07,7.12742444403287e-07,7.14051300683616e-07,7.13034470179637e-07
8,6.68126882164799e-07,6.68213110736082e-07,6.68394435125937e-07,6.6846981579341e-07
8.5,6.29907684386701e-07,6.28920636536845e-07,6.30138589384111e-07,6.29148061923209e-07
9,5.93732293024579e-07,5.9399250806267e-07,5.93960314673631e-07,5.94195391816364e-07
9.5,5.61897854869091e-07,5.62739839750273e-07,5.62056028278086e-07,5.62921950141819e-07
10,5.35047238439375e-07,5.34611481087923e-07,5.35204617240363e-07,5.34775852634728e-07


==> Figures/Data_MSE_MF_dB.dat <==
0.5,-49.7310559954545,-49.7338205628002,-49.7047922357655,-49.7079821551468
1,-52.7339910171645,-52.7314222659391,-52.7207896893957,-52.7182821117867
1.5,-54.4850687865078,-54.4880058964097,-54.4762267328117,-54.4791947023435
2,-55.7391692127468,-55.7352099195516,-55.73233205001,-55.7285820684265
2.5,-56.7166122397167,-56.7029938957216,-56.711140560457,-56.697682198507
3,-57.4966099687335,-57.4939263319071,-57.492641364415,-57.4894946589833
3.5,-58.1697060051519,-58.162764363196,-58.1656087706523,-58.1589625552894
4,-58.7402370484283,-58.7422107330001,-58.7367815023741,-58.7388820250663
4.5,-59.2512956560428,-59.2533675737669,-59.2480639921877,-59.2504072495401
5,-59.7059100429931,-59.7106475090173,-59.7032254408668,-59.7079821551468
5.5,-60.124887652995,-60.1243328466222,-60.1223985071964,-60.1219090067291
6,-60.5065195357181,-60.5020170736566,-60.504216706882,-60.4997946156231
6.5,-60.842506749261,-60.8494676508025,-60.8405002695222,-60.8474156782152
7,-61.1752044596224,-61.1711682917439,-61.1728984865321,-61.1692625119292
7.5,-61.4647829525162,-61.470673778366,-61.4627058541786,-61.4688947457037
8,-61.7514105400448,-61.7508500749993,-61.7496717458379,-61.7491819817061
8.5,-62.0072309356093,-62.0140415469579,-62.0056392358531,-62.0124713689296
9,-62.2640932920941,-62.2621903267463,-62.2624257133871,-62.2607072061799
9.5,-62.5034262588747,-62.4969233742957,-62.5022038984168,-62.4955181646751
10,-62.7160787314159,-62.7196171875645,-62.7148014854113,-62.7182821117867


==> Figures/Data_NMSE_BLUE_MAP.dat <==
-40,12616.6374309835,29.8406094261623
-39,7960.56004972274,23.9044189464243
-38,5022.77382954817,19.1117443210179
-37,3169.15603741633,15.2396668390185
-36,1999.60227761158,12.1095165476999
-35,1261.66374309835,9.57889413029482
-34,796.056004972274,7.53478946428798
-33,502.277382954817,5.88755815198309
-32,316.915603741633,4.56568889521377
-31,199.960227761158,3.51141295310734
-30,126.166374309835,2.6772350590905
-29,79.6056004972274,2.02340284266585
-28,50.2277382954817,1.51622056406479
-27,31.6915603741633,1.12701337368271
-26,19.9960227761158,0.831505634091249
-25,12.6166374309835,0.6094000242178
-24,7.96056004972274,0.444010103109197
-23,5.02277382954817,0.321873709780975
-22,3.16915603741633,0.232332668326204
-21,1.99960227761158,0.167096558850347
-20,1.26166374309835,0.119818241136244
-19,0.796056004972274,0.0857050770715612
-18,0.502277382954817,0.0611806176562836
-17,0.316915603741633,0.0436022391674663
-16,0.199960227761158,0.0310332518803478
-15,0.126166374309835,0.0220638380682922
-14,0.0796056004972274,0.0156733309566998
-13,0.0502277382954818,0.0111260761097812
-12,0.0316915603741633,0.00789374398311363
-11,0.0199960227761158,0.00559799482553685
-10,0.0126166374309835,0.00396852448303536
-9,0.00796056004972274,0.00281257254749658
-8,0.00502277382954818,0.00199288060498979
-7,0.00316915603741633,0.00141182703877901
-6,0.00199960227761158,0.00100004644339235
-5,0.00126166374309835,0.000708287999305714
-4,0.000796056004972274,0.000501603612377623
-3,0.000502277382954818,0.000355206139265575
-2,0.000316915603741633,0.000251521824832108
-1,0.000199960227761158,0.000178094832039598
0,0.000126166374309835,0.000126098930806506


==> Figures/Data_NMSE_BLUE_MAP_Avg.dat <==
-40,33846.0110863623,2360.08057636635
-39,21355.3892762983,1669.10558580183
-38,13474.339708114,1179.41121441163
-37,8501.73360085563,832.514426902997
-36,5364.23125627391,586.904070712179
-35,3384.60110863623,413.123620615862
-34,2135.53892762983,290.273877529776
-33,1347.4339708114,203.52729424442
-32,850.173360085562,142.36287206717
-31,536.42312562739,99.3139796483398
-30,338.460110863623,69.0808162316508
-29,213.553892762983,47.9016399540155
-28,134.74339708114,33.1072728656896
-27,85.0173360085563,22.805221103512
-26,53.6423125627391,15.6554050948031
-25,33.8460110863623,10.7106753967375
-24,21.3553892762983,7.3032226511068
-23,13.474339708114,4.96358051169174
-22,8.50173360085563,3.36283966427616
-21,5.36423125627389,2.27143328278461
-20,3.38460110863622,1.52977602972361
-19,2.13553892762983,1.02739104842024
-18,1.3474339708114,0.688115651196893
-17,0.850173360085562,0.45965574659502
-16,0.536423125627391,0.306244046216062
-15,0.338460110863623,0.203505359974466
-14,0.213553892762983,0.134883869651825
-13,0.13474339708114,0.0891697750705407
-12,0.0850173360085562,0.0587952132497361
-11,0.0536423125627389,0.0386653200480469
-10,0.0338460110863623,0.025359477693477
-9,0.0213553892762983,0.0165873447602301
-8,0.013474339708114,0.0108194959459166
-7,0.00850173360085561,0.00703732338248854
-6,0.0053642312562739,0.00456417333732988
-5,0.00338460110863623,0.00295167525751643
-4,0.00213553892762984,0.00190346176389222
-3,0.0013474339708114,0.00122413429248179
-2,0.000850173360085562,0.000785210865861886
-1,0.00053642312562739,0.000502456552590071
0,0.000338460110863623,0.000320820877469624


==> Figures/Data_ODS_SER_Nb.dat <==
70,0.56975,0.545875,0.54575
74,0.50025,0.462,0.461875
78,0.414,0.349375,0.349625
82,0.311,0.22975,0.22975
86,0.211625,0.11375,0.11275
90,0.11775,0.040375,0.04025
94,0.0525,0.006625,0.006625
98,0.016875,0.000875,0.000875
102,0.003125,0,0
106,0.001875,0,0
110,0.001375,0,0


==> Figures/Data_OMA_OTA_All2.dat <==
2,2.62915853967625,4.98564521669291,10.0818855872092,19.9751428085184,41.275730677776,83.179753042177,164.440277380698
4,0.0975417552720877,0.201580618303229,0.376201482710711,0.75288633933211,1.53967101703653,3.16827046138429,6.4333070248833
8,0.000332209632627964,0.000682064681576865,0.00127951749176835,0.0033170211238015,0.00530078439537097,0.0103907690067458,0.022778823413277
16,5.00010926047706e-09,1.97401476335309e-05,4.84490057538306e-05,0.000154722209766038,0.000254771057407752,0.00132150067525223,0.00181629072864011


==> Figures/Data_OMA_OTA_MSEvsNb.dat <==
2,0.602927133358707,1.28116674599662e-10
4,0.0228223852409454,6.40583372998073e-11
6,0.00123988987345666,4.27055581998432e-11
8,8.12095725494546e-05,3.20291686499279e-11
10,6.77095121828705e-06,2.56233349199196e-11
12,2.50248180962116e-06,2.13527790999444e-11
14,2.14734639665036e-06,1.83023820856583e-11
16,2.12549155907199e-06,1.6014584324949e-11


==> Figures/Data_OTA_SER_Nb.dat <==
70,0.545625,0.54575,0.54575
74,0.46175,0.462,0.461875
78,0.34975,0.349875,0.349625
82,0.229875,0.230125,0.23
86,0.113,0.112625,0.113
90,0.040625,0.040125,0.04
94,0.00675,0.006625,0.006625
98,0.00075,0.000875,0.000875
102,0,0,0
106,0,0,0
110,0,0,0


==> Figures/Data_OTAnoExtraSNR_SER_Nb.dat <==
70,0.54575,0.54625,0.54625
74,0.46125,0.461125,0.461625
78,0.352625,0.350125,0.35125
82,0.2325,0.230875,0.230875
86,0.11675,0.115625,0.116875
90,0.0425,0.040875,0.0435
94,0.010375,0.01,0.01
98,0.003,0.00325,0.00375
102,0.00175,0.002125,0.002
106,0.001625,0.002125,0.0015
110,0.001375,0.002125,0.0015


==> Figures/Data_SER_UEs.dat <==
70,0.538770053475936,0.538770053475936,0.538306451612903,0.538306451612903,0.537433155080214,0.538306451612903
75,0.448660714285714,0.448660714285714,0.432900432900433,0.433441558441558,0.446986607142857,0.433441558441558
80,0.295421511627907,0.295421511627907,0.292763157894737,0.292763157894737,0.291787790697674,0.294956140350877
85,0.147005772005772,0.147186147186147,0.140125173852573,0.140125173852573,0.144480519480519,0.139082058414465
90,0.0436851211072664,0.0433487120338331,0.0380212211466865,0.038114296351452,0.0384467512495194,0.0372300819061802
95,0.00650657571288102,0.00634141470009833,0.00358705868530811,0.00357971567878752,0.00307276302851524,0.00293720260823592
100,0.0022725,0.0021225,0.000205,0.00020625,2.125e-05,2.25e-05
105,0.00163625,0.0014975,7.375e-05,7.5e-05,0,0
110,0.00160125,0.00139125,7.5e-05,7e-05,0,0


==> Figures/Data_SER_UEs_ImpCSI.dat <==
70,0.57891061452514,0.558333333333333,0.559357541899441,0.540322580645161
75,0.448275862068966,0.4375,0.431573275862069,0.444444444444444
80,0.308060109289617,0.283469945355191,0.275614754098361,0.290014164305949
85,0.178621169916435,0.151005547850208,0.143454038997215,0.136054421768707
90,0.0671915049432442,0.043543956043956,0.040644452581472,0.0379939209726444
95,0.0222731929955291,0.00803973304361322,0.00645414182811724,0.00304924531178533
100,0.01023625,0.0028175,0.002215,2.125e-05
105,0.0079775,0.00227625,0.00182375,0
110,0.00715625,0.00202875,0.001615,0


==> Figures/Data_cdfSE.dat <==
0,1.95406192795167,2.9665768515481,3.0947157481031
0.000125015626953369,2.15496453638374,3.10966665425064,3.17870611717976
0.000250031253906738,2.19668281897888,3.14406365288249,3.24776308315467
0.000375046880860108,2.30234806620181,3.14442844868157,3.26896471059047
0.000500062507813477,2.31768451046001,3.18056354593195,3.29050762108856
0.000625078134766846,2.39448733382587,3.21124127463862,3.29406421076113
0.000750093761720215,2.39451716507374,3.2262000783407,3.29863575127749
0.000875109388673584,2.40964863220339,3.25870559622533,3.34898247690337
0.00100012501562695,2.46702728501432,3.27607492379947,3.34977102255684
0.00112514064258032,2.51272619028855,3.29052989127885,3.35462749611351
0.00125015626953369,2.54449126132297,3.29774882949983,3.36064920591076
0.00137517189648706,2.54673930184617,3.30803819120352,3.37996684223221
0.00150018752344043,2.55705703864186,3.32208990996256,3.3863120858167
0.0016252031503938,2.57201121123705,3.33003958135818,3.39368689225075
0.00175021877734717,2.58493652621777,3.34221664015744,3.39525647877565
0.00187523440430054,2.59980865340863,3.34331428652304,3.39661996759255
0.00200025003125391,2.62259248713946,3.34915344480995,3.40791059367821
0.00212526565820728,2.64671599599321,3.35120209790779,3.40809189214935
0.00225028128516064,2.65200879782552,3.36066576026911,3.42353912490261
0.00237529691211401,2.66952804970785,3.3770165863388,3.4259156129443
0.00250031253906738,2.66967972372711,3.38389739072569,3.42823801914757
0.00262532816602075,2.7116184702634,3.38683005440948,3.44360605033182
0.00275034379297412,2.71611021001189,3.39643577686268,3.44403658964248
0.00287535941992749,2.71682611104173,3.41182747314333,3.44902548543565
0.00300037504688086,2.73317336136869,3.41654846929414,3.45899277335066
0.00312539067383423,2.74236644271745,3.41880322240009,3.45941192918046
0.0032504063007876,2.75438091872864,3.41910298912325,3.46153528039717
0.00337542192774097,2.76365711363077,3.42219680324971,3.46377677380158
0.00350043755469434,2.76566670210771,3.42795721254121,3.46870636833903
0.00362545318164771,2.78162593057145,3.43142139952063,3.48068479802213
0.00375046880860108,2.79345875576206,3.43697225268724,3.48132563983499
0.00387548443555444,2.82617729809925,3.44680325015526,3.48714336622854
0.00400050006250781,2.8291703135661,3.44756569701123,3.49704615370495
0.00412551568946118,2.8652993766882,3.45542434632642,3.49739653557777
0.00425053131641455,2.87929117249189,3.46813812694236,3.50558102463607
0.00437554694336792,2.88467356248069,3.47117656017008,3.50592067265467
0.00450056257032129,2.88911968977026,3.47354653220512,3.50752820882814
0.00462557819727466,2.89085226349473,3.48183989647496,3.50802449353889
0.00475059382422803,2.89251811841622,3.48317525939687,3.51647770829539
0.0048756094511814,2.90577824141382,3.48453741807137,3.52022542764883
0.00500062507813477,2.92414295362915,3.48580030768581,3.52209704686919
0.00512564070508814,2.94633191209365,3.49477336900822,3.52378222958297
0.0052506563320415,2.94965537593111,3.50665009612297,3.53301009588414
0.00537567195899487,2.96356728898961,3.50891449252154,3.53359309910718
0.00550068758594824,3.0243023703373,3.51028901403296,3.53742564461869
0.00562570321290161,3.02790634782484,3.51902632606428,3.55075318988672
0.00575071883985498,3.03082726749848,3.52071272341242,3.55248587702296
0.00587573446680835,3.0342050726476,3.52451990362812,3.55379246419159
0.00600075009376172,3.0479616369542,3.53041483617295,3.55661960896839
0.00612576572071509,3.05124364093338,3.53301761901415,3.55757341528095
0.00625078134766846,3.05226296619466,3.5361747620212,3.56120720573062
0.00637579697462183,3.06183888615175,3.53817025533642,3.56863264247862
0.0065008126015752,3.07552463449485,3.54344852290174,3.5728945211815
0.00662582822852857,3.08767239614609,3.54346466348851,3.57373321676467
0.00675084385548194,3.09473012218999,3.54705008146316,3.57884522213216
0.0068758594824353,3.09743974086025,3.55126563527485,3.58150483127196
0.00700087510938867,3.12830254403777,3.55484863698237,3.58823254469376
0.00712589073634204,3.12847659886459,3.55986594374894,3.59075072360987
0.00725090636329541,3.13428677543439,3.5606149702487,3.59228331718259
0.00737592199024878,3.13757524654855,3.56596475218348,3.60034583779584
0.00750093761720215,3.14176282020162,3.57872939799407,3.6006502167462
0.00762595324415552,3.15456801427811,3.57902478810971,3.60401646612894
0.00775096887110889,3.17164434007509,3.58461006332955,3.60580253738324
0.00787598449806226,3.18076261318698,3.58602531362674,3.60971092394608
0.00800100012501563,3.20254107806907,3.58629195938835,3.61004497578111
0.008126015751969,3.21230888175115,3.58747238829618,3.6106359758678
0.00825103137892236,3.21760944602123,3.58752111032034,3.61178774262709
0.00837604700587573,3.23420090434152,3.58803027068494,3.61470990550079
0.0085010626328291,3.23819886629169,3.59213115484242,3.62276454230811
0.00862607825978247,3.23881425583483,3.59231029381044,3.62395510088951
0.00875109388673584,3.24101099090845,3.59424207592774,3.63033598165647
0.00887610951368921,3.24749336578059,3.5969414582635,3.63141865885399
0.00900112514064258,3.24833510750877,3.60402447479133,3.63452941030298
0.00912614076759595,3.25396496259903,3.60825751269455,3.63571157425706
0.00925115639454932,3.26330594809231,3.61067407314312,3.6405107827313
0.00937617202150269,3.27725576084862,3.61596468214513,3.64193520164785
0.00950118764845606,3.28494165191554,3.61650888711785,3.65245551709883
0.00962620327540943,3.2941297014452,3.61660452186798,3.65721212609909
0.00975121890236279,3.29446374165716,3.61855689300406,3.65853063123237
0.00987623452931616,3.29542673757099,3.62323772698327,3.65893570676556
0.0100012501562695,3.29689202533445,3.62371944180315,3.660369882529
0.0101262657832229,3.3053468382805,3.62531188703966,3.66195694874482
0.0102512814101763,3.3062720528981,3.6272102675181,3.66562274378666
0.0103762970371296,3.30718580978365,3.63723254940961,3.66753488217462
0.010501312664083,3.31398635299339,3.63862589746092,3.66895933147578
0.0106263282910364,3.3150689105014,3.63880080544435,3.67034827960214
0.0107513439179897,3.31581026130766,3.63977926478117,3.67052103793277
0.0108763595449431,3.31643076558142,3.64124842029748,3.67086634252195
0.0110013751718965,3.32045347857993,3.64159827976554,3.67096587141986
0.0111263907988499,3.32138459646815,3.64638632970871,3.67140541758695
0.0112514064258032,3.33465035539282,3.64731691249222,3.67351327440733
0.0113764220527566,3.34562292496447,3.6536793460373,3.67398777282036
0.01150143767971,3.34751034214708,3.65455466894535,3.67661441899322
0.0116264533066633,3.353371477281,3.65599761292915,3.68590350931516
0.0117514689336167,3.35474514348819,3.65727773893768,3.68605497015885
0.0118764845605701,3.35594733477848,3.65852412254785,3.68638867078332
0.0120015001875234,3.36106119229366,3.65953869430355,3.68864274359271
0.0121265158144768,3.37296895060092,3.66308720627178,3.68991417714249
0.0122515314414302,3.38009583469139,3.66488679817206,3.6906308369706
0.0123765470683835,3.38439484723864,3.66655626242224,3.69075691201324
0.0125015626953369,3.3868641882725,3.66736188023816,3.69283054667679
0.0126265783222903,3.38971812504477,3.66827634612841,3.69288479885143
0.0127515939492437,3.39308059707099,3.67090858349475,3.69700371344678
0.012876609576197,3.40757906535258,3.67106533261686,3.69838313205332
0.0130016252031504,3.41451051940269,3.67276454306434,3.70014532981012
0.0131266408301038,3.42525932646346,3.67316283687217,3.70182495572388
0.0132516564570571,3.43112803432688,3.67447614690615,3.70232161234497
0.0133766720840105,3.4317636963043,3.67786613184875,3.7045940829264
0.0135016877109639,3.43603125014161,3.67794741439616,3.70543266185292
0.0136267033379172,3.43614972426809,3.68359761772562,3.70573916720289
0.0137517189648706,3.43728449469208,3.68424771129089,3.7062979420771
0.013876734591824,3.44247289115689,3.68697732525022,3.70843468610969
0.0140017502187773,3.4445578226437,3.69122041934427,3.70853571078431
0.0141267658457307,3.44609183874817,3.69153664968668,3.70931047506233
0.0142517814726841,3.45245498391472,3.69235436450953,3.71011618438645
0.0143767970996375,3.45732905918017,3.69265937445112,3.71158060343648
0.0145018127265908,3.45919904978182,3.69558604256055,3.71303006090296
0.0146268283535442,3.46166182519981,3.69561987247997,3.71458847170017
0.0147518439804976,3.46525663666614,3.69562625122564,3.71536212856255
0.0148768596074509,3.46713047529141,3.6970199029421,3.7154286295127
0.0150018752344043,3.47376322403938,3.69969502435772,3.71719392352636
0.0151268908613577,3.47488735217008,3.69990522554045,3.72031194032936
0.015251906488311,3.47516663081304,3.70005258316281,3.72254935425583
0.0153769221152644,3.47590676165469,3.70328462694878,3.72275863873377
0.0155019377422178,3.48287114776126,3.70535519920887,3.72395766033325
0.0156269533691711,3.48297345324925,3.70835093347818,3.73045928424419
0.0157519689961245,3.48838726714783,3.70864588818525,3.73304802919696
0.0158769846230779,3.49163323468308,3.70965161090108,3.73508728411769
0.0160020002500313,3.4919072283225,3.71083785835214,3.73534439724178
0.0161270158769846,3.49411443377257,3.71440966405938,3.73572377179249
0.016252031503938,3.4965313510937,3.71696566100547,3.73616479761541
0.0163770471308914,3.50342475568584,3.71937358251206,3.74166271539716
0.0165020627578447,3.50376024367686,3.71989169843751,3.74238193863202
0.0166270783847981,3.5076177793682,3.71997356278575,3.74621229832575
0.0167520940117515,3.51208503636601,3.72065556950921,3.74698757239593
0.0168771096387048,3.5125037818709,3.72132029072664,3.75007846571322
0.0170021252656582,3.51357617378742,3.7216285432083,3.75822440693465
0.0171271408926116,3.51360073068906,3.72251324823076,3.75911806568853
0.0172521565195649,3.51596414091947,3.72264974990094,3.76000176558188
0.0173771721465183,3.51766904537633,3.72818074964209,3.76167231617711
0.0175021877734717,3.52140444756489,3.73147636527057,3.76202720186748
0.0176272034004251,3.52379203099986,3.73307612263894,3.76293143164799
0.0177522190273784,3.52917603966085,3.7430038793244,3.7669359055117
0.0178772346543318,3.53021974381396,3.74362404015688,3.7681110647687
0.0180022502812852,3.53098434512414,3.74371880776719,3.76822608658116
0.0181272659082385,3.53764656458411,3.74457000340691,3.77098486335545
0.0182522815351919,3.54612861230073,3.7447269064976,3.77230180364256
0.0183772971621453,3.55027681020221,3.74515182484889,3.77496485733216
0.0185023127890986,3.56283413652195,3.74988490413815,3.77585711573114
0.018627328416052,3.56760770402247,3.75123318591822,3.77819512610167
0.0187523440430054,3.56960698059319,3.75465644543239,3.78095046157671
0.0188773596699587,3.57505971735965,3.75528394767766,3.78238361016348
0.0190023752969121,3.57822904290456,3.75769256586657,3.78240997443786
0.0191273909238655,3.58129742492079,3.75926214864949,3.78378332389079
0.0192524065508189,3.58255863323809,3.76159383563203,3.78445182604634
0.0193774221777722,3.58568546204571,3.76751910941503,3.78687133322008
0.0195024378047256,3.58631304886456,3.76871462720662,3.7909543430114
0.019627453431679,3.58846974944867,3.76904068464318,3.79436343198019
0.0197524690586323,3.58955093624571,3.77134479450547,3.79869780887526
0.0198774846855857,3.59105971895347,3.77758007147728,3.79896213225705
0.0200025003125391,3.60003716822831,3.78093131169915,3.7990884033462
0.0201275159394924,3.60727596904356,3.7831658699128,3.8001253316195
0.0202525315664458,3.60906753282827,3.78424908378918,3.80727490083841
0.0203775471933992,3.61253952703963,3.78593525116778,3.80800768010083
0.0205025628203525,3.61332757637766,3.78596800402575,3.80890453626531
0.0206275784473059,3.61448121018112,3.789258703632,3.80976449692098
0.0207525940742593,3.61450939363359,3.78939772697645,3.8105447033085
0.0208776097012127,3.61485845608988,3.79396873023856,3.81397412905731
0.021002625328166,3.62690717033094,3.79572344329532,3.81452861780217
0.0211276409551194,3.62712786883276,3.79742796162891,3.82066243807327
0.0212526565820728,3.62784940377919,3.80130430730193,3.82085605510284
0.0213776722090261,3.63013721456203,3.80661318953994,3.82490918500853
0.0215026878359795,3.63234753013569,3.80720326111139,3.82894185878169
0.0216277034629329,3.63251253732943,3.81071105182903,3.82979376229847
0.0217527190898862,3.63336356999972,3.81522447780034,3.83232772044466
0.0218777347168396,3.63645465750423,3.81584761647941,3.83527186052884
0.022002750343793,3.63967139999364,3.81610335281296,3.83907164354845
0.0221277659707463,3.63982764152415,3.81793881507702,3.83923818429323
0.0222527815976997,3.64578922634079,3.82007173407195,3.84354739227607
0.0223777972246531,3.64647675488362,3.82354639995493,3.84399231924998
0.0225028128516065,3.64795118942021,3.82368205219259,3.84547482965199
0.0226278284785598,3.65194542592849,3.82383684630118,3.84609018799042
0.0227528441055132,3.6544538831071,3.8255420139766,3.85298946480484
0.0228778597324666,3.65578934291481,3.8255842924363,3.85415174797276
0.0230028753594199,3.66010232813673,3.8306825799374,3.85489329985702
0.0231278909863733,3.66268558670624,3.83080077103951,3.85690568065682
0.0232529066133267,3.66290701339598,3.83202588238601,3.85885863440145
0.02337792224028,3.66401103361272,3.83530865847513,3.85927684259491
0.0235029378672334,3.664652473276,3.84100751143142,3.86076563803764
0.0236279534941868,3.66488704794885,3.84278336793203,3.86130950657312
0.0237529691211401,3.66643508042769,3.8437195164588,3.86260431301132
0.0238779847480935,3.66761467027499,3.84575547589964,3.8643849246806
0.0240030003750469,3.66931353755353,3.84629835053581,3.86585277769695
0.0241280160020002,3.66940982765444,3.84723371242956,3.86790581834572
0.0242530316289536,3.67058915212965,3.84800627984633,3.86966719085065
0.024378047255907,3.67395563298246,3.84940082643567,3.87017633515776
0.0245030628828604,3.67528118094456,3.84961688359843,3.8705252470939
0.0246280785098137,3.67600558284585,3.85062197247866,3.87777312655711
0.0247530941367671,3.67779495251978,3.85139133213423,3.87891942679885
0.0248781097637205,3.67789341470963,3.85440739503789,3.87957901604393
0.0250031253906738,3.67827719928916,3.85546116813905,3.8809515517473
0.0251281410176272,3.68047584887946,3.85591733405349,3.88136903180387
0.0252531566445806,3.68278666250939,3.85684776616903,3.88241232834125
0.0253781722715339,3.68458184687974,3.85833548472615,3.88278224918211
0.0255031878984873,3.68485344837267,3.86168889927522,3.88545900388933
0.0256282035254407,3.68621389678692,3.86233394148751,3.88800291251381
0.025753219152394,3.68658020385267,3.86405299890487,3.88834538063113
0.0258782347793474,3.68821478196559,3.86565717155679,3.88951542769269
0.0260032504063008,3.68885830439871,3.86717779453857,3.89021852739046
0.0261282660332542,3.69006242067388,3.86750033844786,3.89113126559513
0.0262532816602075,3.69071461862141,3.86826790224819,3.89207497947926
0.0263782972871609,3.69218624356315,3.86904189702296,3.89274267651369
0.0265033129141143,3.69352461833971,3.86932225222926,3.8929291501607
0.0266283285410676,3.69397254680397,3.8695593470549,3.89335934003332
0.026753344168021,3.69515386053902,3.87414706170741,3.89396351404266
0.0268783597949744,3.69839920931738,3.87465721921581,3.89420097382501
0.0270033754219277,3.69851945063764,3.8747197637327,3.89740651816279
0.0271283910488811,3.70308369382549,3.87620258923333,3.89889160623026
0.0272534066758345,3.70507798889919,3.87693809574378,3.90259622989073
0.0273784223027878,3.70700460867001,3.87708960475516,3.9034037743967
0.0275034379297412,3.70849452385112,3.87787801597179,3.90362931987507
0.0276284535566946,3.71010665206143,3.87944200374574,3.90724613439168
0.027753469183648,3.71074726911411,3.87995222577621,3.90800679362225
0.0278784848106013,3.71220134910032,3.88113131285361,3.90857549013398
0.0280035004375547,3.71276651847026,3.88436968688774,3.90957752960993
0.0281285160645081,3.71699752220013,3.88558679312553,3.91381553007576
0.0282535316914614,3.71742884154951,3.88565155508472,3.91479772640748
0.0283785473184148,3.71914095054825,3.88747909375128,3.91556253108513
0.0285035629453682,3.71940885190703,3.89117558823164,3.91564521454913
0.0286285785723215,3.72076951593879,3.89140906912551,3.91677652160968
0.0287535941992749,3.72157570363639,3.89299494341254,3.91789685804831
0.0288786098262283,3.72159789712275,3.89475040457583,3.91937623848641
0.0290036254531816,3.72248534748797,3.89497193497919,3.91975651037758
0.029128641080135,3.72889552619622,3.89923640577836,3.92007675576263
0.0292536567070884,3.73303507307667,3.90005968633046,3.92014833578844
0.0293786723340418,3.73364119053567,3.90069643754759,3.92036712345371
0.0295036879609951,3.73387087783941,3.90070478835306,3.92185893791098
0.0296287035879485,3.74011653451679,3.90184598315193,3.92338914038417
0.0297537192149019,3.74333482736556,3.90269473364105,3.92342928519143
0.0298787348418552,3.74469254863023,3.90331697791516,3.92530280193513
0.0300037504688086,3.74508259621705,3.90567855886101,3.92553519636682
0.030128766095762,3.745734842688,3.90608416199653,3.92674485460886
0.0302537817227153,3.74578859051499,3.90628277579829,3.9284582442826
0.0303787973496687,3.74836822035425,3.9063940014909,3.92940747218988
0.0305038129766221,3.74856563777404,3.90691638602266,3.93237462693233
0.0306288286035754,3.75033635672823,3.90892229364384,3.93241081351986
0.0307538442305288,3.75359743790126,3.90896112317882,3.93349489870986
0.0308788598574822,3.75611771447574,3.90944253055886,3.93805256058251
0.0310038754844356,3.75673222332848,3.90944603353588,3.93814401978534
0.0311288911113889,3.75863768893065,3.9117879290594,3.9385569408648
0.0312539067383423,3.75904412608883,3.91387083629699,3.93907770664572
0.0313789223652957,3.7613514234095,3.91415606266086,3.9395317174875
0.031503937992249,3.76141830152137,3.91678911135101,3.94360082220981
0.0316289536192024,3.76340627020532,3.9173789232593,3.94521810849831
0.0317539692461558,3.76880377533323,3.91999070216352,3.94654753266201
0.0318789848731091,3.76930565356864,3.92227034328639,3.94937056456428
0.0320040005000625,3.7732625595505,3.92296212854331,3.95023126164779
0.0321290161270159,3.77390904415929,3.92393334413893,3.95038127581349
0.0322540317539692,3.7782703800359,3.92463927615156,3.95122467260234
0.0323790473809226,3.78197569908887,3.92497354277045,3.95169939446559
0.032504063007876,3.78273601703369,3.92533118571153,3.95259544681144
0.0326290786348294,3.78320792429815,3.92554091109685,3.95394043623963
0.0327540942617827,3.78333628084703,3.92582852487922,3.95446303639682
0.0328791098887361,3.78369010503715,3.92649568204353,3.95565040696859
0.0330041255156895,3.78534200677991,3.92734263427953,3.95585940763983
0.0331291411426428,3.78559032485203,3.93642540350803,3.95744880358599
0.0332541567695962,3.78606855897224,3.93668089626733,3.95882748277312
0.0333791723965496,3.78620401568471,3.93688416604326,3.95885355269571
0.0335041880235029,3.7911467259789,3.93697054497023,3.96113631889232
0.0336292036504563,3.79258143996458,3.93837736586325,3.96303920837662
0.0337542192774097,3.79690466138698,3.93978526246883,3.96371394653162
0.033879234904363,3.79704070533652,3.94254482718616,3.96439300614952
0.0340042505313164,3.7971480686818,3.94418101814515,3.96664705339095
0.0341292661582698,3.79785476479367,3.9476976220166,3.9673117190139
0.0342542817852232,3.79810325755847,3.94980520210397,3.96740242012676
0.0343792974121765,3.8040880518117,3.95037762082643,3.96740345995103
0.0345043130391299,3.80701613320164,3.95095305357192,3.96793875906844
0.0346293286660833,3.80958088513275,3.95293290207111,3.97129344921338
0.0347543442930366,3.81002023850068,3.9534168357946,3.97169321660656
0.03487935991999,3.81108999358317,3.95371427017093,3.97196597187396
0.0350043755469434,3.81231982134246,3.95392435531292,3.97494526045302
0.0351293911738967,3.81302258015712,3.9547300347236,3.97508638459592
0.0352544068008501,3.81559196332248,3.957703441789,3.97661063842116
0.0353794224278035,3.81722735201974,3.95841357008208,3.9774934919892
0.0355044380547568,3.8240200250518,3.95973587329586,3.97861074707901
0.0356294536817102,3.82651093982424,3.96108354240882,3.97944729803311
0.0357544693086636,3.82679650845696,3.96125602851163,3.97980861024791
0.035879484935617,3.82853199084869,3.96259060824769,3.98063914497145
0.0360045005625703,3.82864053082207,3.96397242920776,3.98253327157634
0.0361295161895237,3.83013913312285,3.96455471640156,3.98415010923163
0.0362545318164771,3.83138662499408,3.96634981633175,3.98697329074357
0.0363795474434304,3.83270645657589,3.96662727319483,3.98920216790224
0.0365045630703838,3.83365065313677,3.96666561907434,3.99133637805121
0.0366295786973372,3.83418586618122,3.96681774292001,3.99266386449763
0.0367545943242905,3.84071243960228,3.96868367022276,3.99284451325459
0.0368796099512439,3.84246002332205,3.96942485184548,3.99444782497212
0.0370046255781973,3.84269521860133,3.97006601404131,3.99583124326037
0.0371296412051506,3.8427357351533,3.97168866667753,3.99764274108477
0.037254656832104,3.84360650205788,3.97305092623277,4.00053814730789
0.0373796724590574,3.84362324951341,3.9743704899728,4.00491181439841
0.0375046880860107,3.84433451416528,3.97523469225034,4.00509533058097
0.0376297037129641,3.84594659296236,3.97685410149618,4.00641243356251
0.0377547193399175,3.84609362239235,3.98011876079573,4.00666892455982
0.0378797349668709,3.84688233036437,3.9805770419374,4.00694808951034
0.0380047505938242,3.84751680120357,3.98089158564236,4.00811103720195
0.0381297662207776,3.84759362365044,3.98206062525038,4.00818371279309
0.038254781847731,3.84816837644608,3.98726084738939,4.01021914930188
0.0383797974746843,3.84865923792033,3.98860350727748,4.01172932083612
0.0385048131016377,3.85385479476013,3.99053251752867,4.01188828630653
0.0386298287285911,3.85403537484269,3.99107183784458,4.01260498666491
0.0387548443555444,3.85404508455361,3.99137666807863,4.01391562950028
0.0388798599824978,3.8559957845647,3.99202240468497,4.01408023549897
0.0390048756094512,3.85656574731296,3.99203484085767,4.01727494984511
0.0391298912364045,3.85862240816701,3.99229044753197,4.01752819396167
0.0392549068633579,3.86137187666767,3.99460452452704,4.01838509169661
0.0393799224903113,3.86192795720697,3.99778815756316,4.01945991347874
0.0395049381172647,3.86278479312953,3.99839303750586,4.02348860416509
0.039629953744218,3.86405135450745,3.99898867454262,4.02407917696631
0.0397549693711714,3.86470702790817,3.99962853665233,4.02518092278749
0.0398799849981248,3.86523656826232,4.00363197686576,4.02547190170427
0.0400050006250781,3.8674285968936,4.00389915083573,4.0265021781682
0.0401300162520315,3.87000543789984,4.00551626299243,4.02738257059704
0.0402550318789849,3.87270616104315,4.00674971849165,4.03193870867435
0.0403800475059382,3.87384438066362,4.00893171648465,4.03238113097221
0.0405050631328916,3.87393563634846,4.00904822930214,4.03365617123447
0.040630078759845,3.87446564679401,4.00926283633283,4.034852277052
0.0407550943867983,3.87671478291303,4.0102958364262,4.0361831506861
0.0408801100137517,3.87674532257385,4.01293472904795,4.03644238287508
0.0410051256407051,3.87748193664834,4.01364544875184,4.04133064920777
0.0411301412676585,3.8780320271884,4.01732187661482,4.04140019080069
0.0412551568946118,3.87864067477508,4.01816824241889,4.04164294150403
0.0413801725215652,3.88007647187197,4.01903102057303,4.04386031625972
0.0415051881485186,3.881443757944,4.01917688092256,4.04405766713413
0.0416302037754719,3.88369702808101,4.0207867778119,4.04427338594842
0.0417552194024253,3.88463683985427,4.0211615349152,4.04473216910939
0.0418802350293787,3.88984655057683,4.02154406213782,4.04586465378628
0.042005250656332,3.8922880897431,4.02348256240586,4.04696333299383
0.0421302662832854,3.89279377339399,4.02757192425348,4.04784520338244
0.0422552819102388,3.89303526965364,4.02988672981299,4.04965303305479
0.0423802975371921,3.89425815631663,4.03048072785783,4.05213076494356
0.0425053131641455,3.89580408743898,4.03200676795317,4.05258312634869
0.0426303287910989,3.89699092898954,4.03226717897737,4.05560966350777
0.0427553444180523,3.90029035749415,4.03303689518547,4.05667996716998
0.0428803600450056,3.90034031792304,4.03448976325652,4.05694254137337
0.043005375671959,3.90211978877454,4.03836317592164,4.05743220744375
0.0431303912989124,3.90214687982436,4.0384385103134,4.05841040713308
0.0432554069258657,3.90238061676828,4.04128302306354,4.05878470005376
0.0433804225528191,3.9025116107909,4.04146622209352,4.06133486084053
0.0435054381797725,3.90392030169644,4.04203569437241,4.06322723216315
0.0436304538067258,3.90506873858948,4.04288871424437,4.06388399831359
0.0437554694336792,3.90564317886223,4.04428429830492,4.06462418251621
0.0438804850606326,3.90627609328422,4.04491102974607,4.06669843968761
0.0440055006875859,3.9092588909593,4.0449354891768,4.07194404777891
0.0441305163145393,3.91020522154755,4.04658172077396,4.07204095919729
0.0442555319414927,3.91232421632616,4.04711888096192,4.07210178537448
0.0443805475684461,3.91354308332153,4.04735737188319,4.07277154090789
0.0445055631953994,3.91654839127602,4.04764081604283,4.07392980502706
0.0446305788223528,3.9173166471146,4.04922183129514,4.07711341610889
0.0447555944493062,3.91990572764151,4.04946788744455,4.07755576954176
0.0448806100762595,3.92365425219368,4.05033292327595,4.07818181521112
0.0450056257032129,3.92375455610081,4.0508628699878,4.07854828925314
0.0451306413301663,3.92415620452291,4.05365584050347,4.07967489359382
0.0452556569571196,3.92419664895539,4.05487953257981,4.07992100772716
0.045380672584073,3.92432094265937,4.05740102234869,4.08002122722662
0.0455056882110264,3.92518706075166,4.0579082190234,4.08255195834032
0.0456307038379797,3.92524631018113,4.05829574281869,4.08297652698564
0.0457557194649331,3.92671921274512,4.05830163398962,4.08323591455098
0.0458807350918865,3.93206495136712,4.05856722144857,4.08420930515056
0.0460057507188399,3.93517899982969,4.05928990042719,4.08459096718961
0.0461307663457932,3.93622102048612,4.05997883760222,4.08518544852932
0.0462557819727466,3.93980579668622,4.06036731252942,4.08651966264223
0.0463807975997,3.94153703610577,4.06064512590168,4.08654643390537
0.0465058132266533,3.9423987811425,4.06171463201683,4.08948273381939
0.0466308288536067,3.9429619865399,4.0628445860296,4.0897846005317
0.0467558444805601,3.94363330510842,4.06327509786703,4.09252645600639
0.0468808601075134,3.94367224712935,4.06582954391461,4.09360937830835
0.0470058757344668,3.94549890705068,4.06774377060518,4.0946384133163
0.0471308913614202,3.94616856368711,4.06924923066365,4.09585693704914
0.0472559069883735,3.94720270942817,4.06998703875527,4.09768937505597
0.0473809226153269,3.94789787343622,4.07064395206597,4.09794209182166
0.0475059382422803,3.94821546659991,4.07117902005457,4.09831760697661
0.0476309538692337,3.94879528285264,4.07175463785813,4.09854105213385
0.047755969496187,3.94906393950665,4.0718678687736,4.09874493825211
0.0478809851231404,3.94932937272091,4.07566207578814,4.09877432201558
0.0480060007500938,3.95002091702167,4.07766647065323,4.09957230012255
0.0481310163770471,3.95057814816464,4.07790050468145,4.10027128844602
0.0482560320040005,3.951900170076,4.07970778143073,4.10036205703837
0.0483810476309539,3.95358817487069,4.08024770274591,4.1007547631648
0.0485060632579072,3.95379208074498,4.08077729980847,4.10115510420355
0.0486310788848606,3.95403246753201,4.08088801309566,4.10421157095972
0.048756094511814,3.9543724614992,4.08278672319523,4.10477308189476
0.0488811101387673,3.95700483056977,4.08396139068773,4.106271042885
0.0490061257657207,3.95734573877024,4.08483111937716,4.10958863264939
0.0491311413926741,3.95759164666301,4.08496569098776,4.11059767236093
0.0492561570196275,3.96034270712723,4.08666088944308,4.11288717864886
0.0493811726465808,3.96064383139567,4.08684195189811,4.11421132813305
0.0495061882735342,3.96334657605385,4.08946002076021,4.11480963861679
0.0496312039004876,3.96450364049061,4.09035784442553,4.11535966006481
0.0497562195274409,3.96558746058893,4.09116449116759,4.11617154977466
0.0498812351543943,3.96778585046361,4.09121341011801,4.11810970545518
0.0500062507813477,3.9678952093076,4.0913008665334,4.11926513091776
0.050131266408301,3.97243556681578,4.09627938259154,4.11946892520521
0.0502562820352544,3.97338810634826,4.09768598963672,4.12045517038811
0.0503812976622078,3.97416723235383,4.09924908115262,4.12125032990445
0.0505063132891611,3.98012838074748,4.10034755251114,4.12422614319159
0.0506313289161145,3.98025104307843,4.1008342029166,4.12503987210976
0.0507563445430679,3.98313705551064,4.10312578591079,4.12566297298756
0.0508813601700213,3.98378038632792,4.1042828252398,4.12635197903059
0.0510063757969746,3.98476473481308,4.10520694138184,4.12656592701201
0.051131391423928,3.98597423286111,4.10688666128265,4.12689066337685
0.0512564070508814,3.98688148762366,4.10967245830756,4.12689483192857
0.0513814226778347,3.98759335819612,4.11030080175485,4.12809675537349
0.0515064383047881,3.98828965259319,4.11134025985197,4.13075101091536
0.0516314539317415,3.99085824447732,4.11171684627425,4.13094743423835
0.0517564695586948,3.99095261436843,4.11272659104379,4.13538810230951
0.0518814851856482,3.99122579703888,4.11417806647273,4.13651286577555
0.0520065008126016,3.99256188215852,4.1143902938573,4.13769119264815
0.0521315164395549,3.99321597283334,4.11682303438254,4.13889174074229
0.0522565320665083,3.99539997891866,4.11689346416483,4.13943262264798
0.0523815476934617,3.99624114215187,4.12121533355039,4.14013034723854
0.0525065633204151,3.99652905897625,4.12177161674692,4.14061083921952
0.0526315789473684,3.99679957014583,4.12195078901899,4.14113901249541
0.0527565945743218,3.99700687055099,4.1227201938391,4.14131893251657
0.0528816102012752,4.00130265345818,4.12371770571474,4.14147998011603
0.0530066258282285,4.0055641235814,4.1237590795673,4.14216304089242
0.0531316414551819,4.00600838289906,4.12429627032167,4.14224690270701
0.0532566570821353,4.00627330448313,4.12562044449178,4.14528374584013
0.0533816727090886,4.00636049230796,4.12715668358392,4.14553491134431
0.053506688336042,4.00645738391785,4.1278880785672,4.14612959054731
0.0536317039629954,4.00693040715642,4.13158213428736,4.14657196145968
0.0537567195899487,4.00918327479364,4.13162955847304,4.14762965751484
0.0538817352169021,4.0092056827244,4.13182247318257,4.14890394966395
0.0540067508438555,4.00984872297464,4.13271777491279,4.15010201783468
0.0541317664708088,4.01034162859917,4.13309407462731,4.15109864434719
0.0542567820977622,4.01171748346061,4.1352433401841,4.15300441568052
0.0543817977247156,4.01186469907484,4.13540270939066,4.15538508030045
0.054506813351669,4.01431744128298,4.13633313716646,4.15816560489815
0.0546318289786223,4.01876917970278,4.13739840301655,4.15869539751455
0.0547568446055757,4.02011205153129,4.13904864307919,4.15887321702387
0.0548818602325291,4.02310328978662,4.14004011694412,4.15908901399999
0.0550068758594824,4.02424494498971,4.14116491453269,4.16015288238459
0.0551318914864358,4.02710499061378,4.14140048320519,4.16338382121454
0.0552569071133892,4.03027128035879,4.1417768059285,4.16397448236435
0.0553819227403425,4.03031803830032,4.1425842218316,4.16716763698691
0.0555069383672959,4.03112367425033,4.14474584174777,4.16829726692106
0.0556319539942493,4.03425318965038,4.14507384041133,4.16991704074632
0.0557569696212026,4.03596996319776,4.14524672224113,4.17001701710651
0.055881985248156,4.03656804903898,4.14541792411371,4.1712716991098
0.0560070008751094,4.03709213167544,4.1473153167984,4.17170056623616
0.0561320165020628,4.03710226677423,4.150146245755,4.17409612652563
0.0562570321290161,4.03763373027764,4.15362501927653,4.17453093365377
0.0563820477559695,4.03767298772204,4.1548285972264,4.17680794588396
0.0565070633829229,4.03792842925719,4.15619622035779,4.17785398756829
0.0566320790098762,4.03838014644783,4.15638412813704,4.1811953617048
0.0567570946368296,4.03911747658956,4.15664077840156,4.18468295015345
0.056882110263783,4.04000578664358,4.15847346495654,4.18692215641454
0.0570071258907363,4.04106927072636,4.16149772805417,4.18693640018592
0.0571321415176897,4.04148089557521,4.16246521126521,4.18869649531639
0.0572571571446431,4.04272734302499,4.16251330717626,4.18977142470563
0.0573821727715964,4.0429123252442,4.16519816889939,4.19113499341245
0.0575071883985498,4.04648622804303,4.16793250072723,4.19207330184162
0.0576322040255032,4.04773425025193,4.17143785889772,4.19528524792159
0.0577572196524566,4.05113969922701,4.17404902242053,4.1955754097744
0.0578822352794099,4.05182905806711,4.17572853107892,4.19638466807813
0.0580072509063633,4.05226666092407,4.17608925905397,4.19653526029694
0.0581322665333167,4.05435254289172,4.17638210240665,4.20168325122206
0.05825728216027,4.05455423667966,4.18103632354552,4.20319251374145
0.0583822977872234,4.0558324542676,4.18164255813473,4.20374230766959
0.0585073134141768,4.05628551057948,4.18200006746099,4.20388213750808
0.0586323290411301,4.05752153798306,4.18257380462916,4.20445765935676
0.0587573446680835,4.05871493894315,4.18478578111503,4.20448523661527
0.0588823602950369,4.05924806914751,4.18676313542785,4.20467646652253
0.0590073759219902,4.05980648870855,4.18904351422532,4.20472155110113
0.0591323915489436,4.06069747543236,4.18912730835665,4.20562655407545
0.059257407175897,4.0627077212069,4.18916698545148,4.20660633875985
0.0593824228028504,4.06353653781638,4.18937710745317,4.20761575061801
0.0595074384298037,4.06389315268972,4.19053500830835,4.21037842466499
0.0596324540567571,4.06399013220295,4.19067651536739,4.21052793900431
0.0597574696837105,4.06543477177183,4.19219135305338,4.21098386616327
0.0598824853106638,4.06582963677221,4.19269498987184,4.21229826110707
0.0600075009376172,4.0679246384572,4.19330765143644,4.21283947089742
0.0601325165645706,4.07330143782106,4.19362548880856,4.21380051252015
0.0602575321915239,4.07394238090482,4.19527437727206,4.21486490755386
0.0603825478184773,4.07775600655271,4.19678070355155,4.21574054110491
0.0605075634454307,4.07827080744819,4.19688129918363,4.21920533635186
0.060632579072384,4.07834615278661,4.19797506926414,4.22097060935279
0.0607575946993374,4.07851681828342,4.19869234129141,4.22156904565193
0.0608826103262908,4.07951311912379,4.19936748348854,4.22207522583125
0.0610076259532442,4.08145494952119,4.19940096329681,4.22240998287445
0.0611326415801975,4.08193688868405,4.20081420258643,4.22256824134494
0.0612576572071509,4.08228459175116,4.20357922365164,4.22382116493395
0.0613826728341043,4.0823443421223,4.2054740997243,4.22598505778848
0.0615076884610576,4.08259610274494,4.20616393836875,4.22746331794572
0.061632704088011,4.08300034468881,4.20651768186989,4.22838984481993
0.0617577197149644,4.08473157670467,4.20819329634118,4.23028251290158
0.0618827353419177,4.08789142872709,4.20857768065822,4.23152059854941
0.0620077509688711,4.08999337687569,4.20938724486043,4.23279216317631
0.0621327665958245,4.09244761506439,4.20948730257482,4.23318475993841
0.0622577822227778,4.09304616469918,4.20951797062788,4.23347154122008
0.0623827978497312,4.09326258109114,4.21253350246959,4.23374204933677
0.0625078134766846,4.09479334287092,4.2138160254178,4.23468058429437
0.062632829103638,4.09591221642098,4.2138976960345,4.23475964156708
0.0627578447305913,4.09591699288258,4.21444167684349,4.23905434595439
0.0628828603575447,4.09870668170541,4.21472290276243,4.24013876935251
0.0630078759844981,4.10021309972296,4.21574772951521,4.24210524652341
0.0631328916114514,4.10024089367103,4.216068197593,4.24283566974487
0.0632579072384048,4.1005779876831,4.21710462656438,4.24301954567175
0.0633829228653582,4.1018005130224,4.2174718672805,4.24522358956381
0.0635079384923115,4.1022268456123,4.21926843636125,4.24767094142963
0.0636329541192649,4.10278954055426,4.22439207013382,4.24908168910629
0.0637579697462183,4.10401120963196,4.22578208984511,4.2500092721057
0.0638829853731716,4.10549861524162,4.22821558733163,4.25001319837505
0.064008001000125,4.10575475378555,4.22977698383174,4.25152119701341
0.0641330166270784,4.10813614878398,4.23308938892147,4.25286142740498
0.0642580322540318,4.10898678330403,4.23415257185874,4.25405481537399
0.0643830478809851,4.10901774907751,4.23418622388299,4.2581286681626
0.0645080635079385,4.10978449968008,4.23490094289263,4.25860423333789
0.0646330791348919,4.11118620289027,4.23583789356697,4.2590955607286
0.0647580947618452,4.1114864137001,4.23838908344186,4.25945564431484
0.0648831103887986,4.11511265638003,4.23920593683512,4.26024455559713
0.065008126015752,4.11537817555558,4.24350082925812,4.26064235609691
0.0651331416427053,4.1159944534719,4.24387500593414,4.26333306261262
0.0652581572696587,4.11611590369719,4.24396626691225,4.26610829572648
0.0653831728966121,4.11836314376403,4.24520003876391,4.26664768779969
0.0655081885235654,4.12042593841875,4.24626137340536,4.26802960634066
0.0656332041505188,4.12061921572211,4.24715357384897,4.26947065073672
0.0657582197774722,4.12219514348358,4.25291136504915,4.27118010642173
0.0658832354044255,4.12296026880271,4.25332089595813,4.27144300989998
0.0660082510313789,4.12354837521073,4.25398264434738,4.27158121480587
0.0661332666583323,4.12557157349301,4.25563545488114,4.27217587853321
0.0662582822852857,4.12635619445923,4.2559622398033,4.27222106938538
0.066383297912239,4.1267096868291,4.25739619396496,4.27245953329774
0.0665083135391924,4.12764263913768,4.25749532594951,4.27257866507805
0.0666333291661458,4.12829690462514,4.25752212541022,4.27421335955999
0.0667583447930991,4.12964651988929,4.25832001125508,4.27500012227106
0.0668833604200525,4.13028784445977,4.25837823694986,4.27513145534747
0.0670083760470059,4.13132177948018,4.25845929050268,4.27601726412468
0.0671333916739593,4.13159343370912,4.26004483192409,4.27732161040556
0.0672584073009126,4.13160781582905,4.2613372371842,4.27916146298365
0.067383422927866,4.13202238050956,4.26163906988827,4.28017216125041
0.0675084385548193,4.13261414480084,4.26312036511967,4.28074224422051
0.0676334541817727,4.13328710090453,4.26312662079101,4.28385119768191
0.0677584698087261,4.1340982492544,4.26315190143533,4.28440275875012
0.0678834854356795,4.1349891101843,4.26403169706771,4.28671806046337
0.0680085010626328,4.13512924961117,4.26425000752117,4.28909452065313
0.0681335166895862,4.13555787099936,4.26540693345495,4.28939150429245
0.0682585323165396,4.13613226955412,4.26637222921945,4.28978966726601
0.0683835479434929,4.13623366083455,4.27021983945636,4.28988278806192
0.0685085635704463,4.13697562467666,4.27033049917118,4.2903756987905
0.0686335791973997,4.13975510530489,4.27034486535324,4.29042260209438
0.0687585948243531,4.14145314518133,4.27041608039776,4.29193951628729
0.0688836104513064,4.1420565264083,4.27248356010503,4.29247170724749
0.0690086260782598,4.14381344967801,4.2753938975031,4.29508892805378
0.0691336417052131,4.14395948073521,4.27541600139111,4.29626361073832
0.0692586573321665,4.14602585030523,4.27571653346228,4.29746200327656
0.0693836729591199,4.14645515396942,4.27625223866629,4.29755516888672
0.0695086885860733,4.14970335441712,4.27758980903179,4.29786080774624
0.0696337042130266,4.15020350523819,4.27761739638935,4.29898778069983
0.06975871983998,4.1526332100363,4.27776111384304,4.29917466406185
0.0698837354669334,4.15338838655177,4.27938404296541,4.29961524396319
0.0700087510938867,4.15458752499528,4.27996282230183,4.29979123038875
0.0701337667208401,4.15460259438272,4.28011498745212,4.30131483382508
0.0702587823477935,4.15470324736362,4.28154121473503,4.30475941285574
0.0703837979747468,4.15537967831535,4.28201867523985,4.30486586551426
0.0705088136017002,4.15701359505381,4.28221031153585,4.3059820331712
0.0706338292286536,4.15874345092641,4.28285359027059,4.30655915587788
0.0707588448556069,4.15973431159786,4.2836284615755,4.30671275520361
0.0708838604825603,4.16006244790449,4.28376224964929,4.30685381613289
0.0710088761095137,4.16292309620169,4.28566703506274,4.30823958781705
0.0711338917364671,4.1632101999418,4.29081743283501,4.30835229338397
0.0712589073634204,4.16425269586149,4.290979026811,4.30938208527207
0.0713839229903738,4.16541798812051,4.29117761556875,4.30990319439533
0.0715089386173272,4.16560825935393,4.2939451261313,4.3122738941122
0.0716339542442805,4.16694912070964,4.29539453832685,4.31258423278641
0.0717589698712339,4.17197067436005,4.29634593255382,4.31459163788935
0.0718839854981873,4.17305868828987,4.29753130453458,4.31466528167905
0.0720090011251406,4.17476178861699,4.2975790810432,4.31532282776802
0.072134016752094,4.17483051166491,4.29849533533093,4.31576585422483
0.0722590323790474,4.17503626201297,4.29854272106866,4.31767972007738
0.0723840480060007,4.1751852950292,4.30034435110852,4.32175808913471
0.0725090636329541,4.17597471797533,4.30068227844219,4.32192082643558
0.0726340792599075,4.17824892832598,4.30125286790697,4.3234855775591
0.0727590948868609,4.17918128076199,4.30186559738869,4.32390159257185
0.0728841105138142,4.17922445663758,4.30192669864638,4.32581477528124
0.0730091261407676,4.18006381969377,4.30254414089462,4.32584557239184
0.073134141767721,4.18025354183667,4.3036097813451,4.32606096729377
0.0732591573946743,4.18133806234729,4.30552366302533,4.33019952899068
0.0733841730216277,4.18145876414245,4.30762611247798,4.33151901249451
0.0735091886485811,4.18188842537278,4.30790546966384,4.33263196770054
0.0736342042755344,4.18296225630708,4.3081241283855,4.3339852168259
0.0737592199024878,4.18352008850625,4.30996200080479,4.33436908026435
0.0738842355294412,4.18389116744001,4.31076520619391,4.33647962453641
0.0740092511563945,4.18564122563083,4.31179466375828,4.33684075255695
0.0741342667833479,4.18576303975472,4.31193486946008,4.34084876010446
0.0742592824103013,4.18971540127778,4.31525289198775,4.34145557045569
0.0743842980372547,4.18986441278713,4.31643625328444,4.34319904484917
0.074509313664208,4.18987672122524,4.31679871005271,4.34336501514863
0.0746343292911614,4.18995645230601,4.31737375144371,4.34341053589968
0.0747593449181148,4.19029629327722,4.31894998430625,4.34352421996866
0.0748843605450681,4.19144171506063,4.32157097002941,4.34494306496404
0.0750093761720215,4.19160067282359,4.32299480731914,4.34588724344749
0.0751343917989749,4.19207685940844,4.32379029631841,4.34776638695304
0.0752594074259282,4.19222713521654,4.32560061324435,4.34861455651572
0.0753844230528816,4.192989379763,4.32584401513297,4.34871824927111
0.075509438679835,4.19314242289618,4.32619447032995,4.34936379266405
0.0756344543067883,4.19369595179112,4.32716370412677,4.34983847895518
0.0757594699337417,4.19487929447625,4.32783385856185,4.35007041812515
0.0758844855606951,4.19519504086669,4.32906997388843,4.35074062068776
0.0760095011876485,4.19639615925865,4.32931571321614,4.35212530919536
0.0761345168146018,4.19666835746414,4.32931951378884,4.35294540245958
0.0762595324415552,4.19758455651772,4.33022187779369,4.35334092180392
0.0763845480685086,4.19852023671436,4.33038895469728,4.35415956178783
0.0765095636954619,4.19891106515634,4.33124492448455,4.35498747421411
0.0766345793224153,4.19914248651553,4.33144761838423,4.35517317431113
0.0767595949493687,4.20091075584383,4.33419496473471,4.3559762033431
0.076884610576322,4.20143942559253,4.33441283427558,4.35621338524768
0.0770096262032754,4.20168658853911,4.33485605536141,4.35779893911183
0.0771346418302288,4.2035528268763,4.33621426097141,4.35816264463828
0.0772596574571821,4.20397959793812,4.33796397474991,4.35862570337989
0.0773846730841355,4.20400376965028,4.33807744733354,4.35904116223813
0.0775096887110889,4.20455720261641,4.33857574730254,4.36027945176145
0.0776347043380423,4.20504194665053,4.33904883980691,4.36174079314688
0.0777597199649956,4.20727617026249,4.33983917808371,4.36225891829189
0.077884735591949,4.20784606499788,4.3408598861336,4.36252681689538
0.0780097512189024,4.20820932488636,4.34210317786302,4.36356754300774
0.0781347668458557,4.20848932347543,4.34245346991586,4.36622043953621
0.0782597824728091,4.20973680309191,4.34270996171172,4.36632071112131
0.0783847980997625,4.21037723883066,4.3436063151727,4.36752968884527
0.0785098137267158,4.21411925525448,4.34373391308497,4.37008482836338
0.0786348293536692,4.21470824189501,4.34404840760348,4.37016068773881
0.0787598449806226,4.21499064621312,4.34656916059589,4.37043261290261
0.0788848606075759,4.21652819552944,4.34760514083085,4.37114969717353
0.0790098762345293,4.217248754644,4.34768284926962,4.37161052971261
0.0791348918614827,4.21919681473594,4.34791734224049,4.3723703615506
0.0792599074884361,4.22072803942239,4.34857790815885,4.37257551791191
0.0793849231153894,4.22213150062541,4.35100458956402,4.37319257506068
0.0795099387423428,4.22232362001974,4.35382213215714,4.37329905603969
0.0796349543692962,4.22525828547888,4.35618177895225,4.37349055982433
0.0797599699962495,4.22555727363842,4.35637199933151,4.37573524080358
0.0798849856232029,4.22563325233636,4.3573406679581,4.37646960135084
0.0800100012501563,4.22599074567304,4.35757965741276,4.37825500399429
0.0801350168771096,4.22647678816881,4.35771761926104,4.37938533994221
0.080260032504063,4.22985801943302,4.357969874909,4.3793971711497
0.0803850481310164,4.23158902480198,4.35959587922484,4.37948764784309
0.0805100637579697,4.23533687988935,4.36126881448633,4.37983427519831
0.0806350793849231,4.23551660421417,4.36160598950358,4.38026425921284
0.0807600950118765,4.23769932970558,4.36331098390191,4.38150111992127
0.0808851106388299,4.23802605231552,4.3639352213013,4.38169998172436
0.0810101262657832,4.23876318273017,4.36413944442253,4.38464903871944
0.0811351418927366,4.23907469648234,4.36474982512468,4.38515947802927
0.08126015751969,4.24012934338345,4.36480217676306,4.38551363341317
0.0813851731466433,4.2429018007787,4.36530692607733,4.38569005920334
0.0815101887735967,4.2434379083215,4.36558033715276,4.38670667952958
0.0816352044005501,4.24510284230317,4.36574509765297,4.38755450499118
0.0817602200275034,4.24580574981573,4.3666329832105,4.38834085760229
0.0818852356544568,4.24588973408723,4.36669823715844,4.38839685725043
0.0820102512814102,4.24615072030767,4.36670017455635,4.38876332134145
0.0821352669083635,4.24754768493872,4.36872514333322,4.38920163699068
0.0822602825353169,4.24800175414279,4.3697930439102,4.39347531539861
0.0823852981622703,4.24898584013303,4.37049141449576,4.39347934803301
0.0825103137892236,4.249245263856,4.37095910978243,4.39469691464522
0.082635329416177,4.25059419070795,4.37129705810691,4.39612365621235
0.0827603450431304,4.25067917393527,4.37136688504407,4.39645996950092
0.0828853606700838,4.2511506766333,4.37265026182005,4.39771819216492
0.0830103762970371,4.25211502904929,4.37316557956765,4.39809009270132
0.0831353919239905,4.25244507523049,4.37346966379032,4.39843922295365
0.0832604075509439,4.25258546078807,4.3735844950351,4.39897187112623
0.0833854231778972,4.2532891394389,4.37368045467882,4.39897406162907
0.0835104388048506,4.25361592283335,4.37505817664217,4.39933962819032
0.083635454431804,4.25512121575714,4.3761647955493,4.40074810133863
0.0837604700587573,4.25589184768661,4.38209806790261,4.40147397676856
0.0838854856857107,4.25635753290763,4.38269930123361,4.40150502830863
0.0840105013126641,4.25731817734191,4.38421858252168,4.40178251044311
0.0841355169396174,4.25823599440501,4.38494889865349,4.40668528062664
0.0842605325665708,4.25829846553896,4.38577515772776,4.40838874609207
0.0843855481935242,4.25901854183694,4.38640659855974,4.410949889505
0.0845105638204776,4.25981143343456,4.38706665393974,4.41114121990415
0.0846355794474309,4.26062731008982,4.38754536302506,4.41147638115103
0.0847605950743843,4.26114675193414,4.38759465864922,4.41432779022002
0.0848856107013377,4.26268854764208,4.38975813125742,4.41485934770957
0.085010626328291,4.26381750553918,4.39087567005441,4.41596777505157
0.0851356419552444,4.26790225956506,4.39224570594273,4.41780077056064
0.0852606575821978,4.26952876275054,4.39252366055184,4.41822773686969
0.0853856732091511,4.26995761419253,4.39350060825395,4.41895469496922
0.0855106888361045,4.26996874560176,4.39696350375997,4.41983387627188
0.0856357044630579,4.2707613433117,4.39713324174204,4.42039277097427
0.0857607200900112,4.27087577267974,4.40195791611639,4.42159658393946
0.0858857357169646,4.27415566219476,4.40371946167282,4.42191137434202
0.086010751343918,4.27527039617632,4.40383138239649,4.42237533923437
0.0861357669708714,4.27909300844872,4.40534564665375,4.42331365195313
0.0862607825978247,4.27932304170226,4.40563990842066,4.42414102762081
0.0863857982247781,4.27972156284537,4.40599152889781,4.4245478675592
0.0865108138517315,4.28065266512847,4.40606092562818,4.42468455560612
0.0866358294786848,4.28115134679949,4.40898030545706,4.42609639626221
0.0867608451056382,4.28494435372075,4.41039045422942,4.42661659335309
0.0868858607325916,4.28645578018516,4.41090780070092,4.42885972977032
0.0870108763595449,4.28963578923707,4.41256792842249,4.43271475429207
0.0871358919864983,4.29078954516687,4.41444794516869,4.43300370882375
0.0872609076134517,4.29235611190999,4.41798363177842,4.43738839609024
0.087385923240405,4.2924176349624,4.42052637308744,4.43998078098709
0.0875109388673584,4.29346016206731,4.42549238147866,4.44094507126975
0.0876359544943118,4.29354359880302,4.42579816823611,4.44162130748461
0.0877609701212652,4.2938459153591,4.42683604370718,4.44190960076266
0.0878859857482185,4.29441131573972,4.42733633347692,4.44269264434262
0.0880110013751719,4.29534107288733,4.42809892012617,4.44397641204841
0.0881360170021253,4.29694485283128,4.4281379662678,4.44499471021211
0.0882610326290786,4.29697865767686,4.42858307681041,4.44618687344999
0.088386048256032,4.29787910342573,4.42953996048543,4.44704285699721
0.0885110638829854,4.29824279963813,4.43036505434275,4.44787667347492
0.0886360795099387,4.29922327979387,4.4315104102494,4.44829164031359
0.0887610951368921,4.29931933275967,4.43245714225784,4.45098608249744
0.0888861107638455,4.30098221125179,4.43290745268013,4.45241486920778
0.0890111263907988,4.30113723858207,4.43529670183731,4.45258673712307
0.0891361420177522,4.3015075656414,4.43599931753224,4.45289099792641
0.0892611576447056,4.30218870743213,4.43682713061898,4.45323623934404
0.089386173271659,4.3029069817189,4.43785556365037,4.45333750433104
0.0895111888986123,4.30387475700848,4.43813071985801,4.45449363874551
0.0896362045255657,4.30574433503085,4.43873312167486,4.45801394551083
0.0897612201525191,4.30582362787237,4.43907052683908,4.45811335742354
0.0898862357794724,4.30604816062189,4.44006125219474,4.45816435619012
0.0900112514064258,4.30901719438639,4.44128805526919,4.45900920105881
0.0901362670333792,4.30904548214148,4.44180412521273,4.46146907889026
0.0902612826603325,4.3093041230137,4.44381972404776,4.46157631103214
0.0903862982872859,4.31397010434637,4.44426233735226,4.46161902750369
0.0905113139142393,4.31541901454924,4.44652537438755,4.4646138207941
0.0906363295411926,4.31562532734975,4.44688487391399,4.46534989417422
0.090761345168146,4.31575003600737,4.44731387690126,4.46631974130102
0.0908863607950994,4.31855336962125,4.44962282875668,4.46874519024449
0.0910113764220528,4.31966436100901,4.44987022450147,4.469849331219
0.0911363920490061,4.32292482095055,4.45149497265124,4.47156535533561
0.0912614076759595,4.32371525243649,4.4543159660903,4.47215010559941
0.0913864233029129,4.32435989729672,4.45555934149369,4.47517169319135
0.0915114389298662,4.32511768765765,4.45724605891238,4.47564342645927
0.0916364545568196,4.32544481109481,4.4584465433947,4.47656112010708
0.091761470183773,4.3269675474056,4.45855133153236,4.47706236244092
0.0918864858107263,4.32702846884295,4.45886390283783,4.47838926029212
0.0920115014376797,4.3288267566281,4.45996221063809,4.47877530058886
0.0921365170646331,4.32903434123769,4.46062561510081,4.48219585475707
0.0922615326915864,4.32924299303951,4.46196150000056,4.48226520732142
0.0923865483185398,4.33171694906419,4.46309847871659,4.48299183885011
0.0925115639454932,4.33175083360675,4.46339299946623,4.48426401160424
0.0926365795724466,4.33260124050284,4.46392903207135,4.48569054775175
0.0927615951993999,4.33293769573909,4.46628519358805,4.48785016966064
0.0928866108263533,4.33319896232385,4.46758628623751,4.48808530848403
0.0930116264533067,4.33343841229615,4.4680395781971,4.48900222748211
0.09313664208026,4.33511441004694,4.46823790414546,4.48992804274565
0.0932616577072134,4.33599588501473,4.46914691398587,4.49035123642054
0.0933866733341668,4.33695300940901,4.47026621988801,4.491475780477
0.0935116889611201,4.33714017888597,4.47027915542911,4.49205735943136
0.0936367045880735,4.33780744856866,4.47149713554337,4.49265102588628
0.0937617202150269,4.33801937641393,4.47262198115453,4.49293926192095
0.0938867358419802,4.33843374246678,4.4735159623338,4.49294659183838
0.0940117514689336,4.3399136559854,4.4747519615795,4.49484710492271
0.094136767095887,4.34049448163201,4.47521825106093,4.49502278968185
0.0942617827228404,4.34203420058164,4.47595743742295,4.49544600247473
0.0943867983497937,4.34370025740425,4.47778366659841,4.49597894513233
0.0945118139767471,4.34632161904393,4.47800934444219,4.49654001326389
0.0946368296037005,4.34639694470259,4.47825069176882,4.49703687115147
0.0947618452306538,4.34763712935794,4.47827858265159,4.49810933994289
0.0948868608576072,4.34799282189846,4.4791874077713,4.50205718004024
0.0950118764845606,4.34836589547277,4.47926073044451,4.50271841119068
0.0951368921115139,4.34884358097369,4.4802124925961,4.50343072198401
0.0952619077384673,4.35150865258216,4.48049712174525,4.50376555780468
0.0953869233654207,4.35264025226547,4.48143518078868,4.5042698664176
0.095511938992374,4.35508154665968,4.48205628991422,4.5045463155094
0.0956369546193274,4.35566228060844,4.48217965332034,4.50588451145078
0.0957619702462808,4.35579594539507,4.4827814404646,4.50621157082425
0.0958869858732342,4.35580634125536,4.48379479189627,4.5067431751368
0.0960120015001875,4.356638683142,4.48553542738859,4.50685149319867
0.0961370171271409,4.35786786833492,4.48701878710192,4.5070445563544
0.0962620327540943,4.35793485913873,4.48751601443165,4.50733819730876
0.0963870483810476,4.35934917415483,4.48858269550832,4.50796518041033
0.096512064008001,4.35939072509581,4.48897199249596,4.50855926332301
0.0966370796349544,4.3597658083026,4.48903753450087,4.50886305954767
0.0967620952619077,4.3613912941501,4.49036583630458,4.51007955895147
0.0968871108888611,4.36197155255868,4.49147171540059,4.51080683661029
0.0970121265158145,4.36455412967058,4.49181060896905,4.51154813804511
0.0971371421427678,4.36499313610956,4.49268101541394,4.51286884318197
0.0972621577697212,4.36603455636184,4.4929712475492,4.51463417599113
0.0973871733966746,4.36639599939291,4.49333778549539,4.51729493389509
0.097512189023628,4.36759609406253,4.49354920007839,4.51871801173761
0.0976372046505813,4.36869477480199,4.4938760966656,4.51970580955909
0.0977622202775347,4.37244829146559,4.49444212385831,4.5199462748659
0.0978872359044881,4.37442362576929,4.49462279695305,4.52383295443628
0.0980122515314414,4.3765511072496,4.49713427480464,4.5247383431017
0.0981372671583948,4.3791454182269,4.49721212780461,4.5248320563342
0.0982622827853482,4.38257999673457,4.4973399436719,4.52718920637118
0.0983872984123015,4.38310594815987,4.49816495309818,4.52937175549458
0.0985123140392549,4.38342354893503,4.49881186406209,4.52963370996775
0.0986373296662083,4.38435051878985,4.50156990205915,4.53061523930004
0.0987623452931616,4.38488592505701,4.50284896317567,4.53158661284563
0.098887360920115,4.3849287415668,4.50444863223506,4.5320165155687
0.0990123765470684,4.38583064611186,4.504945272943,4.53226190690615
0.0991373921740217,4.38642939614573,4.50647298975684,4.53244224790023
0.0992624078009751,4.38656523182573,4.50715541120332,4.53282841428919
0.0993874234279285,4.3889017082801,4.51449927549574,4.53404578746343
0.0995124390548819,4.38911605804099,4.51454913377893,4.53465692237854
0.0996374546818352,4.39066040103128,4.51509316806038,4.53486439988488
0.0997624703087886,4.39117617938497,4.51574666541612,4.53514560813728
0.099887485935742,4.3929260131564,4.51582883641953,4.53522242417183
0.100012501562695,4.39336279697395,4.51642381520743,4.53591961803436
0.100137517189649,4.39469544365465,4.51661995909316,4.53627012263357
0.100262532816602,4.39606257259467,4.51704695928097,4.53659873107791
0.100387548443555,4.39640886283602,4.51709090636091,4.53678955723584
0.100512564070509,4.39700410920645,4.51724022861538,4.53696918732386
0.100637579697462,4.40020467408231,4.51916721457799,4.53847918631931
0.100762595324416,4.40098063637093,4.51986652633106,4.53980210569361
0.100887610951369,4.40143678919663,4.5198819241372,4.54246813332594
0.101012626578322,4.40218311938583,4.52081194375197,4.5428311382047
0.101137642205276,4.40343743957336,4.52125078755419,4.54298586234851
0.101262657832229,4.40486035093647,4.52219872422952,4.54346777672637
0.101387673459182,4.40516687067812,4.52263055029443,4.54518335033754
0.101512689086136,4.40524107080024,4.52335392219137,4.545735313839
0.101637704713089,4.40748847478277,4.52570212759293,4.54640724201357
0.101762720340043,4.40804803886705,4.52662744384468,4.5481088224495
0.101887735966996,4.408482357218,4.52714722249089,4.54827434202498
0.102012751593949,4.40893147364824,4.5279190886241,4.54892358971785
0.102137767220903,4.40932450332014,4.52907143358072,4.55211278976878
0.102262782847856,4.41080058652695,4.53026389342315,4.55226655495851
0.102387798474809,4.41192922240115,4.53105424274505,4.55378255791775
0.102512814101763,4.41247072189611,4.53183235028376,4.55524811124857
0.102637829728716,4.41264701999738,4.53459295829949,4.55541662603317
0.102762845355669,4.41545405513858,4.53747939967382,4.55612596512696
0.102887860982623,4.4192238377071,4.5375240951372,4.55805555603074
0.103012876609576,4.41966273110323,4.53921697814182,4.56199828722454
0.10313789223653,4.42108276653491,4.54037177871755,4.56319191867706
0.103262907863483,4.4213796182284,4.54096295916823,4.5633926326062
0.103387923490436,4.42437132393692,4.54105231300391,4.5646401454898
0.10351293911739,4.42478345358353,4.54310549067519,4.56495693807111
0.103637954744343,4.42538971782253,4.54841065424431,4.56559772958754
0.103762970371296,4.42666325468855,4.54954723920934,4.56597034717845
0.10388798599825,4.42677790267354,4.55047118800489,4.56804839003652
0.104013001625203,4.42743293605952,4.55073293011769,4.56832617966256
0.104138017252157,4.42758137648701,4.55109061413403,4.56888499561877
0.10426303287911,4.42855851379405,4.55138246179817,4.57048601883029
0.104388048506063,4.42884976600864,4.55184997214837,4.57087798578194
0.104513064133017,4.42918510565774,4.55403218363807,4.57116550088674
0.10463807975997,4.42961368317903,4.55424083222482,4.57222710665627
0.104763095386923,4.4304677356499,4.55548173425457,4.57259877402671
0.104888111013877,4.43117395440752,4.55564835783611,4.57298677008535
0.10501312664083,4.43582268001172,4.55640978033804,4.57323171443871
0.105138142267783,4.43741636069144,4.55654991944232,4.5732695296957
0.105263157894737,4.4376402821252,4.55764246451764,4.57338353702748
0.10538817352169,4.43774865590514,4.5579495394769,4.57464152263156
0.105513189148644,4.43813233633086,4.55844029174978,4.57522111452793
0.105638204775597,4.43828117326866,4.55862063690461,4.57551762491194
0.10576322040255,4.43869852988599,4.55865181845339,4.57577567540011
0.105888236029504,4.43904288090205,4.55875681132226,4.57643027041577
0.106013251656457,4.43931396451801,4.55996402385879,4.57757886625029
0.10613826728341,4.43952908242151,4.56032797532628,4.5796920628416
0.106263282910364,4.43971940266026,4.56056161085035,4.58029807382885
0.106388298537317,4.44009866160187,4.56109860895381,4.5813135772903
0.106513314164271,4.44263864357034,4.56136394920589,4.58194364086335
0.106638329791224,4.44335965042733,4.56190261730885,4.58254907887231
0.106763345418177,4.44492362366929,4.56504432979682,4.58344924125453
0.106888361045131,4.44551687106684,4.56530494870511,4.58346061970856
0.107013376672084,4.44939772158427,4.56724803591643,4.58536587222814
0.107138392299037,4.45051008181369,4.56839907340384,4.58672158307076
0.107263407925991,4.45383941498236,4.56858868271964,4.58691499683899
0.107388423552944,4.45474396339085,4.57006733642456,4.5869651122701
0.107513439179897,4.45478958859037,4.5705467548874,4.58826013056363
0.107638454806851,4.45521220329176,4.57170179049636,4.59103108932387
0.107763470433804,4.45601592081163,4.57253252453594,4.59103591902935
0.107888486060758,4.45672539042664,4.57259451852077,4.59130082375228
0.108013501687711,4.45715872710214,4.57383523520025,4.59348232495126
0.108138517314664,4.45724748121937,4.57488437220699,4.59486080665577
0.108263532941618,4.45790276610325,4.57547024202149,4.59550061160386
0.108388548568571,4.45863447367887,4.57647389472607,4.59690219011299
0.108513564195524,4.45976564474124,4.57658470101526,4.59911321555159
0.108638579822478,4.46245274410228,4.57688860264741,4.60015290286055
0.108763595449431,4.46294802014118,4.57705109583275,4.60083180324962
0.108888611076385,4.46471261690656,4.57759620341032,4.60087436353415
0.109013626703338,4.46498542775784,4.58018415288701,4.60164714492222
0.109138642330291,4.46516138537345,4.58092337444179,4.60281719368841
0.109263657957245,4.46552732124157,4.58245185480238,4.60349267879928
0.109388673584198,4.46585963524886,4.58276151575893,4.6037678696218
0.109513689211151,4.46635700991007,4.58401435847165,4.60388256857045
0.109638704838105,4.4667923345562,4.58428002436858,4.6058368261522
0.109763720465058,4.46680999251674,4.58540018863751,4.60639822058645
0.109888736092011,4.46688063851733,4.58569930792392,4.60657872236587
0.110013751718965,4.46833242849271,4.58621728740377,4.61023905749588
0.110138767345918,4.46926164760373,4.58746303085411,4.61069033613605
0.110263782972872,4.47018244638164,4.58751157072541,4.61257030649961
0.110388798599825,4.473435712746,4.58835783765781,4.61314114931053
0.110513814226778,4.47350948828431,4.5884960926847,4.61360384244133
0.110638829853732,4.47482549908671,4.58958780510369,4.61730048322531
0.110763845480685,4.47592037038357,4.59117396235113,4.61748967211656
0.110888861107638,4.47626229831942,4.59126175489862,4.61824466628711
0.111013876734592,4.4765440824333,4.5913372091587,4.61837721788355
0.111138892361545,4.47782959706817,4.59241392614275,4.61916023041147
0.111263907988499,4.47798999384649,4.59357444889182,4.62045173840322
0.111388923615452,4.47925346532274,4.5959443807079,4.62057091849739
0.111513939242405,4.47941962496088,4.5984303608076,4.62153547333231
0.111638954869359,4.48040351817854,4.59907023452683,4.62239007252941
0.111763970496312,4.48105663798803,4.60127909488841,4.6227138882837
0.111888986123265,4.48130788170884,4.60209554255736,4.62364719391975
0.112014001750219,4.48307154383238,4.60382350073621,4.62370117563108
0.112139017377172,4.48417551598733,4.60405172582609,4.62373024403048
0.112264033004126,4.48437453141565,4.60462984500897,4.62456611416557
0.112389048631079,4.48512749019148,4.60487208784985,4.62537188083494
0.112514064258032,4.48795010148199,4.60575541571983,4.62561940531388
0.112639079884986,4.48795469743524,4.60605962034673,4.62608256171455
0.112764095511939,4.48807255976602,4.60802802036469,4.6266097758222
0.112889111138892,4.48905911184879,4.60803659975753,4.6272441843865
0.113014126765846,4.48910504047556,4.60806452757724,4.62736849368259
0.113139142392799,4.48930972846913,4.60878385917595,4.62763763753599
0.113264158019752,4.49088847355943,4.60900636328583,4.62919849413537
0.113389173646706,4.49094970167602,4.60946506858036,4.62947722108495
0.113514189273659,4.49167108698461,4.60977551023506,4.62962065592031
0.113639204900613,4.49262179606793,4.61107093625689,4.62968343963509
0.113764220527566,4.49262747797883,4.6119736504402,4.62997150549355
0.113889236154519,4.49413705897544,4.61273556657374,4.63048255181274
0.114014251781473,4.49846513191364,4.61303192564593,4.63059556947015
0.114139267408426,4.49856219601931,4.6132471291838,4.63124118240053
0.114264283035379,4.50152780442011,4.61400590453292,4.63138871153345
0.114389298662333,4.50179976539996,4.61449282389287,4.63350474168983
0.114514314289286,4.50214983155966,4.61454026336489,4.63366344056415
0.11463932991624,4.50245114742272,4.61467677556026,4.63469110177985
0.114764345543193,4.50297045896052,4.61526399836927,4.63528044480537
0.114889361170146,4.50382399731651,4.61683750864541,4.63762560679531
0.1150143767971,4.50394076313059,4.61699640519336,4.63886025932199
0.115139392424053,4.5040765124496,4.6179009096147,4.63904439991189
0.115264408051006,4.50423062702904,4.61830116661052,4.63917166264578
0.11538942367796,4.5046543002563,4.62026238149034,4.63983957279989
0.115514439304913,4.50656201714297,4.62291480118758,4.6413225129613
0.115639454931866,4.50782024885422,4.6230386806249,4.64149886084805
0.11576447055882,4.50956125264022,4.62362775047094,4.64245413067316
0.115889486185773,4.51200844360405,4.62489297945923,4.64538601214748
0.116014501812727,4.51223656264649,4.62494487695684,4.64649476028811
0.11613951743968,4.51431184173859,4.62516021694022,4.64815955681338
0.116264533066633,4.5156035401832,4.62537896929754,4.64873778353004
0.116389548693587,4.51669453475152,4.62607523097859,4.6505614208188
0.11651456432054,4.51670665812147,4.62608773203305,4.65083086931689
0.116639579947493,4.51673951904886,4.62841135390078,4.65123343530247
0.116764595574447,4.51787787475745,4.62944996156556,4.65144402056065
0.1168896112014,4.51807222804963,4.63310252867513,4.6530935699857
0.117014626828354,4.51818942912261,4.63343236725186,4.65316160701277
0.117139642455307,4.51903042445177,4.6334616198753,4.65375412266055
0.11726465808226,4.519483272317,4.63415638650453,4.6562372501393
0.117389673709214,4.51975315691081,4.63469112990351,4.65657388019631
0.117514689336167,4.52038476133195,4.63496885544671,4.65936778254983
0.11763970496312,4.52047688205614,4.63596507841282,4.6603512487359
0.117764720590074,4.52055304520748,4.63666546017411,4.66056252345836
0.117889736217027,4.52240746848417,4.63709752613418,4.66301077853802
0.11801475184398,4.52467861040117,4.63712655215937,4.66413323114026
0.118139767470934,4.52532295143832,4.6382805530587,4.66497845468034
0.118264783097887,4.52626603988048,4.64170720278071,4.66517838606926
0.118389798724841,4.52656564891371,4.64205114466799,4.66525203243335
0.118514814351794,4.52731122880931,4.64240966482955,4.66660720669698
0.118639829978747,4.52749525306149,4.64265035471727,4.66727410559687
0.118764845605701,4.528885480854,4.64554051205136,4.66853403576044
0.118889861232654,4.53238577018884,4.64560079938937,4.66869993712525
0.119014876859607,4.53314985970454,4.64592312063738,4.67001436464397
0.119139892486561,4.53421300183506,4.64603808507245,4.67041058247155
0.119264908113514,4.53456205142182,4.64825402315007,4.67158042344191
0.119389923740468,4.53538885992973,4.65039227919725,4.67247562419399
0.119514939367421,4.53561065327431,4.65124743245033,4.67404471060009
0.119639954994374,4.53562843793854,4.65152126790936,4.67474078675008
0.119764970621328,4.53697662665292,4.65187374037942,4.67515125043102
0.119889986248281,4.5382969800308,4.65214050846015,4.67559637532594
0.120015001875234,4.5388060218999,4.65243178462991,4.67813766475708
0.120140017502188,4.53887070046462,4.65510656800468,4.67830500148459
0.120265033129141,4.53999771816602,4.65572423527845,4.67912564190542
0.120390048756095,4.54001985140982,4.65786561570182,4.67920435432578
0.120515064383048,4.54083171978308,4.66016365248572,4.6809336655589
0.120640080010001,4.54152609503883,4.66057198717003,4.68135059827269
0.120765095636955,4.54235022304758,4.66246801965948,4.6816702437813
0.120890111263908,4.54463907577085,4.66373654437003,4.68255898347855
0.121015126890861,4.54670699089054,4.66410623879388,4.6828008303779
0.121140142517815,4.54773072397654,4.66444076730363,4.68440211111702
0.121265158144768,4.54886832274014,4.66548622566049,4.68500992931509
0.121390173771721,4.54896545214346,4.66609203798915,4.6854695946148
0.121515189398675,4.54974181058463,4.66616713099417,4.68578067025013
0.121640205025628,4.55056944316949,4.66633852310904,4.68688404564604
0.121765220652582,4.55078775417614,4.66655104907042,4.68836825632917
0.121890236279535,4.55079127695614,4.66750638248646,4.68963895826933
0.122015251906488,4.55081105350672,4.66819623522906,4.68991309912802
0.122140267533442,4.55121039192176,4.6688999798619,4.69019194961341
0.122265283160395,4.55211568119206,4.66975080874496,4.69066840428145
0.122390298787348,4.5537893178097,4.67104104013286,4.69102760686588
0.122515314414302,4.55427153282364,4.67168684430766,4.6918623491837
0.122640330041255,4.55440085654986,4.67344861852891,4.6933353803686
0.122765345668209,4.55539184905398,4.67374693442739,4.69608047052076
0.122890361295162,4.55571155464237,4.67533183016646,4.69672679260307
0.123015376922115,4.55595103412351,4.67606860589726,4.69913292540162
0.123140392549069,4.55757718009457,4.67608993912008,4.69938578853615
0.123265408176022,4.55788720966408,4.67703845153466,4.70045809919297
0.123390423802975,4.55886800737231,4.68032567966016,4.70051108349786
0.123515439429929,4.56013667916403,4.68096637499734,4.70051923776169
0.123640455056882,4.56098323786336,4.6815177057881,4.70154866352134
0.123765470683835,4.56164570237215,4.68184306972776,4.70165467607971
0.123890486310789,4.56339732815457,4.68425673023053,4.70248232927883
0.124015501937742,4.56393943792231,4.68442664840497,4.70278166531379
0.124140517564696,4.56462035203401,4.68477003590663,4.70323637419519
0.124265533191649,4.56548410166803,4.68556129275449,4.70393408716952
0.124390548818602,4.56560802487141,4.68604246549353,4.70405545185653
0.124515564445556,4.5660136551721,4.68630022092751,4.70449954328401
0.124640580072509,4.56632980499137,4.68659131562687,4.70510079359545
0.124765595699462,4.56702418601228,4.68678954952025,4.70569179785736
0.124890611326416,4.56770048405717,4.6876077289937,4.7059147469128
0.125015626953369,4.56815153332695,4.68778008807877,4.70660335288718
0.125140642580323,4.5683785885245,4.68835741900128,4.70716651968666
0.125265658207276,4.56936283025345,4.68870727534472,4.70725384641815
0.125390673834229,4.56954181488409,4.68893222168307,4.70830619209959
0.125515689461183,4.5710418749714,4.68922125437152,4.70856704531702
0.125640705088136,4.57156112390337,4.6896448779415,4.70941389685627
0.125765720715089,4.57249083103818,4.68981008312153,4.70941836550327
0.125890736342043,4.57251615486816,4.69039687665545,4.71174521210778
0.126015751968996,4.57305111047246,4.691660730898,4.71244752095017
0.126140767595949,4.57575143657281,4.6920277992942,4.71303475058083
0.126265783222903,4.57598019202116,4.693406475908,4.71324367640386
0.126390798849856,4.5763902141374,4.69359766487454,4.71361554088303
0.12651581447681,4.57683251607116,4.69409316336258,4.71363120229762
0.126640830103763,4.57692118075576,4.6953338235373,4.71503249160694
0.126765845730716,4.57722650765633,4.69700437976002,4.71624631489995
0.12689086135767,4.57757619524119,4.69758155473061,4.71657421147362
0.127015876984623,4.57884075146341,4.69816543693318,4.71776985409081
0.127140892611576,4.5810037089509,4.69870803121572,4.71865373315019
0.12726590823853,4.58102868278704,4.69908370383295,4.72062718899287
0.127390923865483,4.58196675787671,4.69943360011646,4.72242760959039
0.127515939492437,4.58225720063876,4.69998583391546,4.72427697506779
0.12764095511939,4.58300329430285,4.70086078440815,4.72461220390584
0.127765970746343,4.58313268797287,4.7011326354951,4.72521182541818
0.127890986373297,4.58353868677821,4.70183446624353,4.7273401915196
0.12801600200025,4.58462457036026,4.70189953754384,4.72759228140474
0.128141017627203,4.58644276660698,4.70264839713047,4.72795031437352
0.128266033254157,4.58646651628102,4.70764326613238,4.72908363711956
0.12839104888111,4.5869314458899,4.70867524595015,4.72928099592507
0.128516064508064,4.58951750448265,4.70910366952459,4.72939936686936
0.128641080135017,4.59078743913409,4.70913112555559,4.73040184862465
0.12876609576197,4.59196196529392,4.70950116692505,4.73088789710981
0.128891111388924,4.59204663015091,4.71070438865631,4.73161499875131
0.129016127015877,4.59234290879458,4.7115173765906,4.73288287728715
0.12914114264283,4.59266445741582,4.71276636727788,4.73391391082745
0.129266158269784,4.59294268064753,4.71438677130139,4.7363153034407
0.129391173896737,4.59471871393744,4.71450511902117,4.7369767415604
0.12951618952369,4.59587558302759,4.71502805697198,4.73710884831116
0.129641205150644,4.59643435629346,4.71657061382638,4.73712945636409
0.129766220777597,4.59692200460107,4.71832141207241,4.73726689501623
0.129891236404551,4.59768298833746,4.71872558638811,4.73962034510583
0.130016252031504,4.59835744142792,4.72052831285455,4.74041744567193
0.130141267658457,4.60136957405228,4.72105590640567,4.74154239653164
0.130266283285411,4.60147644977175,4.72196149301775,4.7425023177006
0.130391298912364,4.60154993886063,4.72212549409149,4.74285730026601
0.130516314539317,4.60242353422977,4.72262894086489,4.74324702908443
0.130641330166271,4.60372167551735,4.72360988792983,4.7433303107149
0.130766345793224,4.60379986154908,4.72507193779923,4.74384203555167
0.130891361420178,4.60466478990624,4.72603626681135,4.74432777028867
0.131016377047131,4.60484908926831,4.72654112015688,4.74506562496518
0.131141392674084,4.60507125788469,4.72683097423998,4.74626606430924
0.131266408301038,4.60718498899183,4.72768832738968,4.74662805357356
0.131391423927991,4.60721889925427,4.72807723469298,4.74783151015295
0.131516439554944,4.60746500265981,4.72835876117189,4.74871176038929
0.131641455181898,4.60755972223523,4.72873796720696,4.74958285862892
0.131766470808851,4.60809594418524,4.72910317299587,4.75010693935195
0.131891486435804,4.60864592139588,4.72925869270929,4.75099030592687
0.132016502062758,4.6093670993631,4.73058085538089,4.75128638665364
0.132141517689711,4.61024083701071,4.731058938411,4.75297239847637
0.132266533316665,4.61032596831768,4.73114421655703,4.75309409579528
0.132391548943618,4.61128361618864,4.73272428985061,4.7531621498712
0.132516564570571,4.61395531460263,4.73470856763174,4.75699062810043
0.132641580197525,4.61401381852932,4.7348269254816,4.7570727834906
0.132766595824478,4.61505882057965,4.73594403277531,4.75802517204861
0.132891611451431,4.61647837687403,4.7367286999393,4.75880734690444
0.133016627078385,4.61704269278871,4.73805204388351,4.75975817736945
0.133141642705338,4.61712074053344,4.73821497723704,4.76008377696828
0.133266658332292,4.61870962310105,4.73884497119844,4.76079435821361
0.133391673959245,4.61904839122101,4.74174763044632,4.7611708217406
0.133516689586198,4.61976123300707,4.74187430547755,4.76125287080755
0.133641705213152,4.62510994052851,4.74203740181229,4.76144614470037
0.133766720840105,4.6252164954704,4.74286969424313,4.76204409589534
0.133891736467058,4.62727442414405,4.74289430042272,4.76429188297079
0.134016752094012,4.62734816639605,4.74343667398061,4.76479061409376
0.134141767720965,4.6277698532629,4.74476203124756,4.76523771907614
0.134266783347919,4.62818564597651,4.74478191446107,4.76642851401941
0.134391798974872,4.63010176308016,4.74545428575749,4.76731973231255
0.134516814601825,4.63027045904747,4.74569612742032,4.76914702296053
0.134641830228779,4.63050623058753,4.74575031069536,4.76926518664762
0.134766845855732,4.63317328952664,4.74598269918897,4.76985544206899
0.134891861482685,4.63351065335244,4.74609889797476,4.77102638096042
0.135016877109639,4.63366730337092,4.74642983940301,4.77117611499241
0.135141892736592,4.63366817787381,4.74849607822585,4.77134793449698
0.135266908363545,4.63407246087591,4.74898899763233,4.77201913105496
0.135391923990499,4.63420439036577,4.74928188272298,4.77232241191373
0.135516939617452,4.63466287791259,4.7496483635174,4.77312439108271
0.135641955244406,4.63681264560753,4.75035464157154,4.77345399115456
0.135766970871359,4.63696262299159,4.75217036217549,4.77355722566829
0.135891986498312,4.63742733962265,4.75381801309561,4.77668781078713
0.136017002125266,4.63800433820848,4.75502199284476,4.78046290604737
0.136142017752219,4.6416065806661,4.75615690144032,4.78081736438909
0.136267033379172,4.6417402491001,4.75632955469435,4.78125712279303
0.136392049006126,4.64199153912391,4.75651593538363,4.78155211561277
0.136517064633079,4.64272091430763,4.7568339591504,4.78205115644547
0.136642080260032,4.64483674130376,4.7572364271899,4.78451076876288
0.136767095886986,4.64493107866296,4.75785185943525,4.78458482644853
0.136892111513939,4.64505094830227,4.76285607643622,4.78493578432389
0.137017127140893,4.64530242067463,4.76444696839715,4.78507184585845
0.137142142767846,4.6456749131098,4.76558487413894,4.78778714657004
0.137267158394799,4.64710806742017,4.76566634090384,4.78837992103758
0.137392174021753,4.64770325210876,4.76709175370762,4.79006579539558
0.137517189648706,4.64772026196086,4.76781438685789,4.7901828736236
0.137642205275659,4.64799094013296,4.76885509122863,4.79163056888364
0.137767220902613,4.64853049797728,4.76935959122888,4.79190438555139
0.137892236529566,4.64976963376302,4.77011030057257,4.79250918391241
0.13801725215652,4.65020781772762,4.77245731825105,4.79352276449243
0.138142267783473,4.65315012449762,4.77281519606012,4.79374044143365
0.138267283410426,4.65421882587976,4.77325439272238,4.79416543346933
0.13839229903738,4.65522457921123,4.77576585062834,4.79430433902263
0.138517314664333,4.65607436619367,4.77645244340228,4.79434993067362
0.138642330291286,4.65688928469436,4.77708749904749,4.79479701241862
0.13876734591824,4.65908211235962,4.77735031147025,4.79648650865419
0.138892361545193,4.65951466405238,4.77743831625325,4.7971264704972
0.139017377172147,4.65972801703767,4.77758498814288,4.79833253996592
0.1391423927991,4.66056071823192,4.77759658924108,4.79901436700403
0.139267408426053,4.66069981214311,4.77916379691808,4.80043570648233
0.139392424053007,4.66272516566494,4.77934496447879,4.8004507053733
0.13951743967996,4.66315073513146,4.77941121771582,4.80097621338233
0.139642455306913,4.66453999665199,4.78105368657161,4.80166515699664
0.139767470933867,4.66528543764995,4.78176445568318,4.80210051502821
0.13989248656082,4.66557637444695,4.78218411070048,4.80262953240964
0.140017502187773,4.66593601249473,4.78229517347832,4.80304678516399
0.140142517814727,4.6660200029364,4.7842917610758,4.80387244606054
0.14026753344168,4.66623018626803,4.78523870879685,4.80396370587218
0.140392549068634,4.66678534731875,4.78591600845871,4.80419631454892
0.140517564695587,4.66703084685404,4.78613132977016,4.80511633636893
0.14064258032254,4.67095901664536,4.78738504193492,4.80548289537276
0.140767595949494,4.67239232836457,4.7875176942466,4.80648923640635
0.140892611576447,4.67335308098701,4.78769251464961,4.80649712832186
0.1410176272034,4.67433504948376,4.78779986155051,4.80750805855993
0.141142642830354,4.67502586715755,4.78795403000902,4.80810272359387
0.141267658457307,4.67583197705067,4.78913216741322,4.81072027090117
0.141392674084261,4.67585924879165,4.78956765894385,4.81132378803459
0.141517689711214,4.67635936139469,4.79038140347565,4.81133765530187
0.141642705338167,4.67808335634762,4.79140290012748,4.81174203441993
0.141767720965121,4.68003775970215,4.79151583301732,4.81199569087518
0.141892736592074,4.68093906453332,4.79287422603488,4.81241472631315
0.142017752219027,4.68176426477539,4.79393770310468,4.81249512508241
0.142142767845981,4.68209620893559,4.79566505264297,4.81254503035376
0.142267783472934,4.68278404603644,4.79612255615907,4.81379155134598
0.142392799099887,4.6831942891101,4.79653871458145,4.81644334878514
0.142517814726841,4.68334031252634,4.79655406130701,4.81686414252347
0.142642830353794,4.6834213555593,4.79662523646845,4.81723128521306
0.142767845980748,4.68568736927595,4.79697433240945,4.81809643883204
0.142892861607701,4.68607592860132,4.79717241970088,4.81853232565436
0.143017877234654,4.68623501504186,4.79735752842876,4.81922578461945
0.143142892861608,4.68682287201129,4.79753889321935,4.81947347396697
0.143267908488561,4.68705752316363,4.80153735244498,4.82210878068235
0.143392924115514,4.68828729959186,4.80165088482494,4.82265670124003
0.143517939742468,4.68894937607853,4.80201814607183,4.8228568051469
0.143642955369421,4.68957393175782,4.80284525569044,4.82463146566688
0.143767970996375,4.69061305026993,4.80352232920897,4.82478000365689
0.143892986623328,4.69109592554731,4.80407190862851,4.82482554088693
0.144018002250281,4.69142914264014,4.80472211678885,4.82568918300261
0.144143017877235,4.69154551790332,4.80699596962006,4.82621288512375
0.144268033504188,4.69163969643968,4.80705835761121,4.82675752276859
0.144393049131141,4.69327862539026,4.80721119918976,4.82684754314636
0.144518064758095,4.69388857995309,4.80756091214738,4.82732326382864
0.144643080385048,4.69399563679235,4.8082774336503,4.82775549258292
0.144768096012001,4.69476621186066,4.80885962255455,4.82792252364876
0.144893111638955,4.69491825927355,4.80941602508519,4.82829890991146
0.145018127265908,4.69611980193661,4.80968807018435,4.82869776411241
0.145143142892862,4.69775568515997,4.81066308856979,4.82981361921937
0.145268158519815,4.69783219758086,4.81119340135139,4.83046659674306
0.145393174146768,4.69784011549565,4.81147736343406,4.83080442152748
0.145518189773722,4.6981171922254,4.81151285256023,4.83169027958432
0.145643205400675,4.69864384897841,4.81167913585587,4.83170483124967
0.145768221027628,4.69913337825673,4.81173970163218,4.83205922330444
0.145893236654582,4.70174707371505,4.81185153866942,4.83391755289576
0.146018252281535,4.70245772508995,4.81260832130526,4.83442331164686
0.146143267908489,4.70299125938043,4.81516824763771,4.83445569201188
0.146268283535442,4.70313834034705,4.81633781390569,4.834740605439
0.146393299162395,4.70581695734148,4.81640565960013,4.83512919217686
0.146518314789349,4.70626647139138,4.81661874003903,4.83568301934735
0.146643330416302,4.70656167963795,4.81674594818779,4.83788957377899
0.146768346043255,4.70708219016334,4.81725527252254,4.83837137247365
0.146893361670209,4.70779288986534,4.81838993312158,4.83884395108462
0.147018377297162,4.7087482913315,4.8186708732747,4.83914856305844
0.147143392924116,4.7099022570567,4.81955050002369,4.8399724742094
0.147268408551069,4.71059830745342,4.82005080250882,4.8416207876449
0.147393424178022,4.71063144727704,4.8202332365462,4.84237777796471
0.147518439804976,4.71092545064115,4.82279477739892,4.84273370950833
0.147643455431929,4.71114132002114,4.82290452619036,4.84287912203073
0.147768471058882,4.71258462493451,4.82400283467512,4.84481810727928
0.147893486685836,4.71292217688582,4.82630629638854,4.84546409776419
0.148018502312789,4.71650582347025,4.82633137051249,4.84571769088978
0.148143517939742,4.71697645703159,4.8276369291703,4.84659557861298
0.148268533566696,4.71921810413459,4.82768318279409,4.84662623899323
0.148393549193649,4.71941912950092,4.82772914870825,4.84670816379645
0.148518564820603,4.72003488504167,4.82780783182348,4.84846367523447
0.148643580447556,4.72205588239189,4.83001800787642,4.84936750958685
0.148768596074509,4.72214683958057,4.83032167284084,4.8495797012234
0.148893611701463,4.72450772617774,4.83132263709038,4.84995145906876
0.149018627328416,4.72582977236364,4.83214178099023,4.85009023638218
0.149143642955369,4.72631839895618,4.83235981237613,4.85165724387796
0.149268658582323,4.72739176140547,4.83296095095951,4.85242365176003
0.149393674209276,4.72812729250369,4.83368380438119,4.85309872718968
0.14951868983623,4.72819745454628,4.83369035693825,4.85319848439733
0.149643705463183,4.72822413676949,4.83454513706593,4.85394056967069
0.149768721090136,4.72825645988595,4.83458299216948,4.8539485200951
0.14989373671709,4.72867014598911,4.83478196167981,4.85564481634033
0.150018752344043,4.72916260053421,4.83505159239462,4.85567763675329
0.150143767970996,4.7293179337411,4.83535880900611,4.85572206775422
0.15026878359795,4.72983609296319,4.83688504446801,4.85583080942279
0.150393799224903,4.7298362848451,4.83804900344615,4.85698448234818
0.150518814851856,4.7301958762689,4.83910401946334,4.85998167787144
0.15064383047881,4.73252411557048,4.83913723617027,4.86044228826684
0.150768846105763,4.73349202075513,4.83937039087297,4.86069198955985
0.150893861732717,4.73412978260302,4.83955850314541,4.86133245433992
0.15101887735967,4.73424599113662,4.83966130414645,4.86145818559188
0.151143892986623,4.73569419435792,4.84027419150041,4.86299707687974
0.151268908613577,4.73580349622866,4.84066540521726,4.86303843840022
0.15139392424053,4.73611617683339,4.84084194577236,4.86309329530511
0.151518939867483,4.73760358759592,4.84120746243672,4.864570440887
0.151643955494437,4.73771627180721,4.84516733549769,4.86536129301331
0.15176897112139,4.73774021331242,4.84585374980223,4.86657146642556
0.151893986748344,4.73825384061738,4.84586312142498,4.86990502138603
0.152019002375297,4.73943719537405,4.8461142555331,4.87045388527094
0.15214401800225,4.74029888270276,4.8470266189159,4.87057762404877
0.152269033629204,4.74203783194782,4.84807920166277,4.87250505167449
0.152394049256157,4.74219620550162,4.84873497872056,4.87253676159587
0.15251906488311,4.74292180138266,4.84947753042581,4.87289085617414
0.152644080510064,4.74333206260962,4.85013946396975,4.87512277879483
0.152769096137017,4.74376134185382,4.85090761305852,4.8755010386598
0.15289411176397,4.74434228661355,4.85255023544046,4.87585975456402
0.153019127390924,4.74532739374114,4.85399107483404,4.87635669428879
0.153144143017877,4.74783597926317,4.85424611048632,4.87666649495335
0.153269158644831,4.7483557631861,4.85470098150818,4.87691957185873
0.153394174271784,4.74921404595485,4.85538818227797,4.87837841284517
0.153519189898737,4.75002092782585,4.85612261166018,4.8790649626861
0.153644205525691,4.75200499160161,4.85638756258337,4.87998673052067
0.153769221152644,4.75408376075167,4.85714607705619,4.88034102864925
0.153894236779597,4.75436759251272,4.85731582331612,4.8804200487681
0.154019252406551,4.75452986467983,4.85953252677678,4.88068387269952
0.154144268033504,4.75466547125703,4.86019963765439,4.88072872715897
0.154269283660458,4.75703142237626,4.86027718384448,4.88088575011206
0.154394299287411,4.75770055849234,4.86061812887898,4.88100650555185
0.154519314914364,4.75806247547344,4.86160228769307,4.88149781224365
0.154644330541318,4.75867931115535,4.862307247405,4.881742229628
0.154769346168271,4.75939141706137,4.86336160242087,4.88303691272135
0.154894361795224,4.75970760636591,4.86366496571545,4.88318381078607
0.155019377422178,4.75972167331893,4.86371070148489,4.88725652630826
0.155144393049131,4.75979934992866,4.86388059106148,4.88737523452224
0.155269408676085,4.76047621125924,4.86402993588148,4.8875737119208
0.155394424303038,4.76180121276195,4.86415528518662,4.88793918516743
0.155519439929991,4.76300498560905,4.86492714202686,4.88833202335829
0.155644455556945,4.76330551280763,4.86531418112095,4.88840347202378
0.155769471183898,4.76471266261965,4.86596150202367,4.88865438475229
0.155894486810851,4.76475283151903,4.86601672087395,4.88994444716474
0.156019502437805,4.76525152878351,4.86641503920807,4.89014939152099
0.156144518064758,4.76667832513508,4.86663996393114,4.89041079035842
0.156269533691711,4.76680427115308,4.86751196130932,4.89062593754534
0.156394549318665,4.7692343277192,4.87013205407429,4.89266895214143
0.156519564945618,4.77071243936277,4.872030476559,4.89501298952428
0.156644580572572,4.77225507753828,4.87334567636259,4.89522857909078
0.156769596199525,4.77255727716513,4.87336918677519,4.89536724942188
0.156894611826478,4.77274075723289,4.87344176964464,4.89590062712031
0.157019627453432,4.77324297023607,4.8738817615275,4.89686292531005
0.157144643080385,4.77441931527877,4.87402454850173,4.89697200992351
0.157269658707338,4.7757167531271,4.87428792028737,4.89818288808724
0.157394674334292,4.7757915646007,4.87506225081549,4.89847337504105
0.157519689961245,4.77616487241653,4.87518310358672,4.89919896085392
0.157644705588199,4.77623267280386,4.87551382925284,4.8993050123566
0.157769721215152,4.77676017259562,4.87821717710656,4.89939315349426
0.157894736842105,4.77731470066305,4.87844445063747,4.89993467301896
0.158019752469059,4.77737978417469,4.87946777193198,4.90040333276834
0.158144768096012,4.77823843857953,4.87981334986291,4.90044924839945
0.158269783722965,4.78035741329112,4.88078113091831,4.9008109813961
0.158394799349919,4.78221129119691,4.88093004350261,4.90106251021555
0.158519814976872,4.7828219151495,4.88129156930789,4.90250885088524
0.158644830603825,4.78309399733502,4.88154238485536,4.90270324225433
0.158769846230779,4.78411272410353,4.88260795000744,4.90331834820308
0.158894861857732,4.78451250189866,4.88451727010729,4.90464465093228
0.159019877484686,4.78519976805545,4.88517388803396,4.90474221003337
0.159144893111639,4.78549409831854,4.88544307870498,4.90745869691554
0.159269908738592,4.78599068866094,4.88568232026093,4.90844575689973
0.159394924365546,4.78628361649407,4.8861769770367,4.90915620535917
0.159519939992499,4.78736780850746,4.88724725495574,4.90959441222322
0.159644955619452,4.7878104833159,4.88760621486037,4.91018633692346
0.159769971246406,4.7898076132873,4.88887296233567,4.91101074599335
0.159894986873359,4.78993657375212,4.88974680281336,4.9110279483521
0.160020002500313,4.79051210021514,4.89075153673746,4.91110007682471
0.160145018127266,4.79082432932905,4.89197440394141,4.91233943811659
0.160270033754219,4.79129841730732,4.89255538280648,4.91277849796303
0.160395049381173,4.79220585131833,4.89286832013076,4.91303119041959
0.160520065008126,4.79235940400046,4.89303729741364,4.91409741677294
0.160645080635079,4.79269710262915,4.89430378792855,4.9150801704455
0.160770096262033,4.79442012181592,4.89441456917869,4.91521634186325
0.160895111888986,4.79466131346158,4.89511464353977,4.91548474805808
0.161020127515939,4.79479353595845,4.89595572769062,4.91557060514922
0.161145143142893,4.79511958458856,4.8971323543233,4.91696972623527
0.161270158769846,4.79538529996977,4.89744177913536,4.91839344663779
0.1613951743968,4.79575637076415,4.89767684894734,4.91851976778239
0.161520190023753,4.79619281694951,4.89841500886566,4.91880412673475
0.161645205650706,4.79625790042844,4.89844870486355,4.91937335813598
0.16177022127766,4.7966235099022,4.89993434378191,4.91938277836797
0.161895236904613,4.79685220013949,4.90006297532258,4.9210984161348
0.162020252531566,4.79777155876055,4.90116307010364,4.92129560315199
0.16214526815852,4.801167212714,4.90150762139537,4.92186131209484
0.162270283785473,4.80252130616099,4.9015666483739,4.92256466657679
0.162395299412427,4.80270678236273,4.90214385101623,4.92295917415393
0.16252031503938,4.80321658393494,4.90251687816976,4.92325376411888
0.162645330666333,4.80362120105525,4.90334507365988,4.92376309118432
0.162770346293287,4.80432362832254,4.90361342112323,4.92388629521913
0.16289536192024,4.80630622865807,4.90376211211256,4.92450533039382
0.163020377547193,4.80647974911468,4.90515204366367,4.92569921191611
0.163145393174147,4.80661473578328,4.90530420465929,4.92575991845474
0.1632704088011,4.80698238785147,4.90603458800074,4.92581141127406
0.163395424428053,4.80719354951149,4.90645908350298,4.92604308613496
0.163520440055007,4.80757539797883,4.90703367091584,4.92684855519065
0.16364545568196,4.80810520059793,4.90734583946329,4.92698896288962
0.163770471308914,4.80917627378309,4.90833345283738,4.92736724848523
0.163895486935867,4.81054619181145,4.90892830121039,4.92797785648401
0.16402050256282,4.81109670193939,4.90908671087437,4.92800281440986
0.164145518189774,4.81183023233515,4.90959458034385,4.92864367103754
0.164270533816727,4.81195094991035,4.90962532840165,4.92878664149
0.16439554944368,4.81238042403516,4.91024119459176,4.92903316204811
0.164520565070634,4.81358470058271,4.91030196548214,4.92908229661892
0.164645580697587,4.81361724325953,4.91075560085736,4.92921035541001
0.164770596324541,4.81411574207472,4.91128973541222,4.92937619975083
0.164895611951494,4.81664934611043,4.9114649184038,4.92954785712427
0.165020627578447,4.81686536570986,4.91163922693915,4.92961599070853
0.165145643205401,4.8190792965847,4.91235608973242,4.92969846516279
0.165270658832354,4.81953500591164,4.91281987293152,4.93107689133532
0.165395674459307,4.82072845541154,4.91405022750581,4.93132405565134
0.165520690086261,4.82352219180038,4.91410295959377,4.93208006251033
0.165645705713214,4.82392772875269,4.9141142465502,4.93349663268712
0.165770721340168,4.82424321510146,4.91454365376016,4.93367968728061
0.165895736967121,4.82444916788762,4.91477902347829,4.9339589083378
0.166020752594074,4.82461233226355,4.9149376731832,4.93484457099985
0.166145768221028,4.82728279390362,4.91546748385516,4.93487650327004
0.166270783847981,4.82757196054532,4.91583914498858,4.9351548135009
0.166395799474934,4.82777184751714,4.91606131460979,4.93574221948437
0.166520815101888,4.8306243153037,4.91681306079424,4.93680665546374
0.166645830728841,4.83090506114813,4.91813880455795,4.93681518196385
0.166770846355794,4.83116578509828,4.91826375774749,4.93705908096619
0.166895861982748,4.83192133032464,4.91830882386978,4.9371244369794
0.167020877609701,4.83227131668183,4.918437307233,4.93829228342264
0.167145893236655,4.83294609346153,4.91897963924762,4.93909467720637
0.167270908863608,4.83307745747144,4.91931560468709,4.93933067952721
0.167395924490561,4.83381120240201,4.91982561662224,4.93937360203665
0.167520940117515,4.83479232609908,4.9201676009563,4.93948793068188
0.167645955744468,4.83517558862024,4.92044370735487,4.93981439914719
0.167770971371421,4.83560996917015,4.92047765658181,4.940601646489
0.167895986998375,4.83591312770995,4.92137392086263,4.94081462011993
0.168021002625328,4.83613387683596,4.92202465899342,4.94155811600536
0.168146018252282,4.83639561411013,4.92241660143721,4.94234888031377
0.168271033879235,4.83720337624048,4.92291220456459,4.94266039621162
0.168396049506188,4.83866771608221,4.92312716402285,4.94322792438995
0.168521065133142,4.83937653115557,4.92350228270116,4.94396434071489
0.168646080760095,4.83937683756445,4.92385291943943,4.94452958057333
0.168771096387048,4.83971830351841,4.92397708311709,4.94638925285804
0.168896112014002,4.83984830184776,4.92425862338423,4.94667922238926
0.169021127640955,4.84039548577374,4.92464354464151,4.94717909313445
0.169146143267908,4.84115669644255,4.9248100368827,4.94750903046177
0.169271158894862,4.84160199943636,4.92545281525105,4.94763843295471
0.169396174521815,4.84249027844261,4.92643197701352,4.94771119188421
0.169521190148769,4.84299334696533,4.92661970419056,4.94793287754263
0.169646205775722,4.84421206607236,4.93034521540046,4.94864407583771
0.169771221402675,4.84438878666815,4.93048136654319,4.94940882640969
0.169896237029629,4.84486760277013,4.9312622746165,4.94972436140488
0.170021252656582,4.84576451543884,4.9313604333139,4.94973155480948
0.170146268283535,4.84580027237406,4.93158640389973,4.9502908059876
0.170271283910489,4.84644645153652,4.93188653775535,4.95057925818152
0.170396299537442,4.84662931981456,4.931973488341,4.95090899891644
0.170521315164396,4.84752292232702,4.93316749114891,4.95143481984931
0.170646330791349,4.8484606221745,4.9333401179222,4.95166774699636
0.170771346418302,4.84945687164589,4.93364344488598,4.95207547191456
0.170896362045256,4.84977284465267,4.93407750188007,4.95210523279195
0.171021377672209,4.85030279449678,4.93448792431559,4.95260834097678
0.171146393299162,4.85048118981426,4.93481712161536,4.95307146114153
0.171271408926116,4.85085749439189,4.93548617685141,4.95386001369053
0.171396424553069,4.85108755335545,4.93572549151876,4.95471141947759
0.171521440180022,4.85297319120818,4.93634610129741,4.95522234998093
0.171646455806976,4.85309652620561,4.93722429908276,4.95597764184358
0.171771471433929,4.85375987868726,4.93755003377745,4.95598657188555
0.171896487060883,4.85393362623056,4.93775194509758,4.95703038145976
0.172021502687836,4.85480405485052,4.93776867206474,4.95757650901541
0.172146518314789,4.85483894613685,4.93841130035085,4.95838374707855
0.172271533941743,4.85524005553907,4.93901743605174,4.95846488187682
0.172396549568696,4.85535485646022,4.93951716014712,4.95912921227204
0.172521565195649,4.8554770986062,4.93986395693101,4.9591956120354
0.172646580822603,4.85634465902778,4.93999676762504,4.9615521161727
0.172771596449556,4.85705837188204,4.94031674308867,4.96227928430865
0.17289661207651,4.8571391469083,4.94210173545516,4.96382541589227
0.173021627703463,4.8580081028831,4.94216466838626,4.96401769400786
0.173146643330416,4.8584222010881,4.94342342780418,4.9642249482066
0.17327165895737,4.85902881699598,4.94354222130013,4.96422743717222
0.173396674584323,4.85950381084971,4.9437095070579,4.96455009975827
0.173521690211276,4.86110820797271,4.9460280321218,4.96458928949871
0.17364670583823,4.86120746632328,4.94613941149582,4.96534093944006
0.173771721465183,4.86168560623648,4.94674604647767,4.9657770484521
0.173896737092137,4.86172562933482,4.94705131207587,4.96643517167462
0.17402175271909,4.8622285773912,4.94789723412074,4.96723546503593
0.174146768346043,4.86274878483527,4.94859287900182,4.96743303577427
0.174271783972997,4.8630625949461,4.94870743147526,4.96830278349911
0.17439679959995,4.86316314285735,4.94887892115037,4.96918871359513
0.174521815226903,4.8633041724882,4.94936518609025,4.96930150066085
0.174646830853857,4.86357774177779,4.94971262553955,4.96987006925044
0.17477184648081,4.8636576366077,4.9498030040976,4.97054874705917
0.174896862107763,4.86521597793939,4.94989853300895,4.97236310463323
0.175021877734717,4.86550574911608,4.94999363496389,4.97285049026892
0.17514689336167,4.86664673211603,4.95034695780316,4.97311010152394
0.175271908988624,4.86745502481572,4.95062940747216,4.9744592766279
0.175396924615577,4.86762030091791,4.95212468947603,4.97542375824139
0.17552194024253,4.86939951621052,4.95243481111182,4.97608466180079
0.175646955869484,4.87058828311251,4.95332317624235,4.97617288936397
0.175771971496437,4.87062530063004,4.95398841810049,4.97632774425391
0.17589698712339,4.87064070753759,4.95539873587507,4.9765248662874
0.176022002750344,4.87202914968435,4.95604796959352,4.97678170606697
0.176147018377297,4.87232157268487,4.95661475260569,4.97691738653687
0.176272034004251,4.87256723149025,4.95754183506886,4.97695196411343
0.176397049631204,4.87299488463771,4.95986916148662,4.97710153924987
0.176522065258157,4.87347080853701,4.9601206766639,4.97743149249323
0.176647080885111,4.87559113790449,4.96034765756658,4.97827605771692
0.176772096512064,4.87633396960017,4.96069259290342,4.97832084176466
0.176897112139017,4.87662870397516,4.96079243725476,4.97850589433719
0.177022127765971,4.87749393342403,4.96082210907597,4.9785094586763
0.177147143392924,4.87769219766757,4.9614111655548,4.97875552415485
0.177272159019877,4.87793653016939,4.96151772234949,4.97960325064846
0.177397174646831,4.87824774823452,4.96157239350459,4.97996820156315
0.177522190273784,4.879354951491,4.96182464144742,4.98127609877229
0.177647205900738,4.87943140125481,4.96194673360629,4.98135806870756
0.177772221527691,4.87986417310509,4.96221214275206,4.98160408444793
0.177897237154644,4.8812840731471,4.96257556607015,4.98322954628303
0.178022252781598,4.88134184176154,4.96348458773326,4.98345263293315
0.178147268408551,4.88228091272183,4.96352044203012,4.98367135459182
0.178272284035504,4.88240435939421,4.96353411927132,4.98370566078099
0.178397299662458,4.88361110642212,4.96501498432317,4.98457955071274
0.178522315289411,4.88369177142943,4.96531655884191,4.98490613232203
0.178647330916365,4.88544502572222,4.96554412904706,4.98512575729491
0.178772346543318,4.88644769168034,4.96560879877442,4.98798633009857
0.178897362170271,4.88737050223355,4.96602459522915,4.98853328106581
0.179022377797225,4.88737567563978,4.96701187685983,4.9886099354277
0.179147393424178,4.88768396900633,4.96807797032913,4.98955121980904
0.179272409051131,4.88793799724682,4.96846353667274,4.99008052884046
0.179397424678085,4.88839831516358,4.9689560638987,4.9911463761956
0.179522440305038,4.88865661496054,4.96910922742418,4.99148351857781
0.179647455931991,4.88870698780924,4.96935477085361,4.99213779068319
0.179772471558945,4.88933834664103,4.96936486762778,4.99227452194152
0.179897487185898,4.88995642147466,4.97018724436815,4.99360222419067
0.180022502812852,4.89074621447279,4.97208601768707,4.99452025729572
0.180147518439805,4.89416373327894,4.97258667690627,4.99495986118719
0.180272534066758,4.89418940318304,4.9731875345461,4.99536418955139
0.180397549693712,4.89488221506069,4.97340612098526,4.99573363654221
0.180522565320665,4.89563502675453,4.97385091383056,4.99681857774189
0.180647580947618,4.89596807175092,4.9740121546703,4.99727388786337
0.180772596574572,4.89684559766597,4.97545866610765,4.99748726648548
0.180897612201525,4.89689952857858,4.9765743913172,4.99750223480629
0.181022627828479,4.89747448479552,4.97674003286224,4.99805146460595
0.181147643455432,4.89842772488178,4.9772266553218,4.99808779991253
0.181272659082385,4.89911968251201,4.97780625702014,4.99825393895973
0.181397674709339,4.89977405807177,4.97890933907956,4.99911620127211
0.181522690336292,4.89984759034667,4.97922258622335,4.99965823293558
0.181647705963245,4.89997476165367,4.98046649015093,5.00013410519317
0.181772721590199,4.89999182330901,4.98125730188982,5.000613555671
0.181897737217152,4.90173831269975,4.98175706106672,5.00103144988406
0.182022752844106,4.90252216668964,4.98223282787537,5.00192063203564
0.182147768471059,4.90279467506263,4.98227931225088,5.00230843256877
0.182272784098012,4.90283224784372,4.98239219793203,5.00243083731516
0.182397799724966,4.9033692610337,4.98261893973214,5.00290718346293
0.182522815351919,4.9034829442579,4.98329326997812,5.00386094228242
0.182647830978872,4.90367897190557,4.98348817725796,5.00518332555118
0.182772846605826,4.90437461231573,4.98430556012193,5.00518399463758
0.182897862232779,4.90441205544012,4.98442685028065,5.00565287860885
0.183022877859732,4.90449502726654,4.98536641577542,5.0061798235766
0.183147893486686,4.90510562585347,4.98584629430073,5.00656620517503
0.183272909113639,4.90515175662606,4.98637517456835,5.00734102371377
0.183397924740593,4.90555762202536,4.98679697124345,5.00785544874836
0.183522940367546,4.90674476891177,4.98729836338102,5.00788919332639
0.183647955994499,4.90700003045693,4.98785598247082,5.00793334061124
0.183772971621453,4.90706445277204,4.98800611696815,5.00798657669096
0.183897987248406,4.90714696545158,4.98836796193441,5.0080356021601
0.184023002875359,4.90758286310072,4.98917930640662,5.00804366419932
0.184148018502313,4.90764616742946,4.99009342060141,5.00829481949531
0.184273034129266,4.90858681567424,4.99065522644133,5.00843326577185
0.18439804975622,4.90865159557219,4.99079494910737,5.00921611952547
0.184523065383173,4.90948361419357,4.99104098543394,5.00939951266841
0.184648081010126,4.90952981635434,4.99177576711285,5.00944097194451
0.18477309663708,4.91012901557396,4.99206805564953,5.00974928054773
0.184898112264033,4.91168539155155,4.99247380571619,5.01130227910497
0.185023127890986,4.91206953881023,4.99261448822983,5.01199229886415
0.18514814351794,4.91296177774058,4.9928588747252,5.01322650674191
0.185273159144893,4.91316229893812,4.99298368700832,5.0135271257657
0.185398174771846,4.9132248464767,4.99323739575332,5.01370080525027
0.1855231903988,4.91326889105794,4.99355525124151,5.01383325271561
0.185648206025753,4.91398173460966,4.99362815095098,5.01392417749911
0.185773221652707,4.91417571528922,4.99398085035015,5.01411168776392
0.18589823727966,4.91431503391884,4.99569481776707,5.01467781075637
0.186023252906613,4.91528399462112,4.99605519464024,5.01575570255686
0.186148268533567,4.91615405800955,4.99677850933077,5.01733456713739
0.18627328416052,4.91635580172429,4.99710466778836,5.01793390073075
0.186398299787473,4.91711171690604,4.9984645674439,5.0179670129071
0.186523315414427,4.91767391624393,4.99851437285089,5.01797710253207
0.18664833104138,4.91872811110111,4.99886420894461,5.01882243018257
0.186773346668334,4.91891512645376,4.9990423877538,5.0189071365893
0.186898362295287,4.91900256986534,4.99905918630038,5.02016023524016
0.18702337792224,4.91915895255484,5.00025131019769,5.02020112597048
0.187148393549194,4.91962502336262,5.00038486738721,5.02036896297794
0.187273409176147,4.92038765536544,5.00049601635485,5.0204374489435
0.1873984248031,4.92124840231227,5.00152699046123,5.02124205820222
0.187523440430054,4.92169844834685,5.0023365673115,5.02140335805248
0.187648456057007,4.92351326137594,5.00244969536545,5.0215248534397
0.18777347168396,4.9237438764269,5.0024834151562,5.02168614448121
0.187898487310914,4.92386433521971,5.00258779988228,5.02211386153981
0.188023502937867,4.92454734188531,5.0040494588733,5.02223656008652
0.188148518564821,4.92516722743602,5.004166259785,5.02280337586439
0.188273534191774,4.9253775804575,5.00425525367951,5.02292273230209
0.188398549818727,4.92564012663575,5.00457851301153,5.02344509289167
0.188523565445681,4.92594790367025,5.00475407823371,5.02403586863601
0.188648581072634,4.92627394985991,5.00503280557302,5.02414589274755
0.188773596699587,4.92658262121783,5.00508342003771,5.02459354933232
0.188898612326541,4.92787005436002,5.00537642377486,5.02576186204129
0.189023627953494,4.92829623544552,5.00542368772917,5.0273202277575
0.189148643580448,4.92879089141301,5.00586480055073,5.02743540616335
0.189273659207401,4.92880063065725,5.00650790849729,5.02754114307648
0.189398674834354,4.92948778102267,5.00726712133203,5.02759569541125
0.189523690461308,4.93055570268524,5.0084008217529,5.02763391285311
0.189648706088261,4.93188884142188,5.00861476125237,5.02766546243271
0.189773721715214,4.93248963965222,5.00880397552261,5.02766794710245
0.189898737342168,4.93384432283268,5.00905812050982,5.02804791807192
0.190023752969121,4.93440360133931,5.00910475833548,5.02867902395478
0.190148768596075,4.93447955848663,5.0101834867676,5.02874701866237
0.190273784223028,4.93458635897282,5.0116639228856,5.02971970900225
0.190398799849981,4.93497941023681,5.01175860870019,5.02994672889674
0.190523815476935,4.93542325980104,5.01183180501653,5.02997280081794
0.190648831103888,4.93607954413395,5.012071358706,5.0331569764643
0.190773846730841,4.93687606909597,5.01247562539021,5.03409791771321
0.190898862357795,4.93701948145227,5.01265305627664,5.03493476457964
0.191023877984748,4.93714772380102,5.01328341933306,5.03575134963929
0.191148893611701,4.9372674387442,5.01370185632536,5.03618620226116
0.191273909238655,4.93752008366567,5.01380778296271,5.03654613178515
0.191398924865608,4.9376646245062,5.0138465969718,5.0367538270407
0.191523940492562,4.93862276440106,5.01694217994882,5.0375169474941
0.191648956119515,4.94058752689708,5.01790547350661,5.04005926192172
0.191773971746468,4.94060894062341,5.01861909172821,5.04019859860464
0.191898987373422,4.9422124745339,5.01947503607697,5.04047920585982
0.192024003000375,4.94290982597201,5.02004400383604,5.04116568920639
0.192149018627328,4.94291271544367,5.02010135658509,5.04281194678503
0.192274034254282,4.94308775381971,5.02060257710042,5.04301255860719
0.192399049881235,4.94403914513998,5.02084394778649,5.04436213713329
0.192524065508189,4.94436211051112,5.02085009725813,5.04513825758124
0.192649081135142,4.94445685222363,5.02471547477631,5.04602246013835
0.192774096762095,4.94550390426229,5.02506574645434,5.04619640794696
0.192899112389049,4.94555935443433,5.02527278789435,5.04654570315517
0.193024128016002,4.94612956168122,5.02541878862311,5.04671608268845
0.193149143642955,4.94648945357504,5.02558918777138,5.04923041850961
0.193274159269909,4.94822267785089,5.02573260204327,5.05062947181794
0.193399174896862,4.94852467543394,5.02671958625619,5.05068724330224
0.193524190523815,4.9487517963066,5.02880063317364,5.05200470282189
0.193649206150769,4.94964822432595,5.02925031313581,5.05200795610299
0.193774221777722,4.94981673206207,5.02972248750776,5.0520888490018
0.193899237404676,4.95066618075216,5.0302391313361,5.05222419985902
0.194024253031629,4.95087177483795,5.03068411444948,5.0525370614944
0.194149268658582,4.95092979575096,5.03133130536279,5.05472207642596
0.194274284285536,4.95096645950997,5.03463781254466,5.05550459843532
0.194399299912489,4.95139268194571,5.03520321645675,5.05559225564463
0.194524315539442,4.95345336359851,5.03552599868548,5.0556838370949
0.194649331166396,4.95351392529985,5.03577421666023,5.0562193765036
0.194774346793349,4.95394420649678,5.03582414442124,5.05643200497041
0.194899362420303,4.95467758232108,5.03684645084379,5.05649179900849
0.195024378047256,4.95469860154095,5.03743386684325,5.05695162485109
0.195149393674209,4.95481775327694,5.03762731392316,5.05702760677831
0.195274409301163,4.95569806135482,5.03824688981785,5.0573514946798
0.195399424928116,4.95585459855356,5.03843844295689,5.05740913881777
0.195524440555069,4.95592632519259,5.03848612374379,5.05746974319883
0.195649456182023,4.95690138622106,5.03936854351209,5.05815299174391
0.195774471808976,4.95703677171472,5.03978635526851,5.05864069747167
0.195899487435929,4.95820123728935,5.04093858373112,5.06077930144386
0.196024503062883,4.95862770526229,5.04153555622904,5.06316900889207
0.196149518689836,4.95867889835329,5.04185557080874,5.06345777729699
0.19627453431679,4.96102870296068,5.04210094804289,5.06396948180266
0.196399549943743,4.9612630952005,5.04225857343108,5.06460302440378
0.196524565570696,4.9613611822348,5.04257562582466,5.06471270342355
0.19664958119765,4.96143000138081,5.04288552768946,5.06471992664279
0.196774596824603,4.96204660837815,5.04300293462262,5.06503009568151
0.196899612451556,4.96284857236178,5.0441064490697,5.06553817588207
0.19702462807851,4.96332983918586,5.04477517889825,5.06562401432771
0.197149643705463,4.96335034159946,5.04561190343983,5.06592807574973
0.197274659332417,4.96357661099666,5.04613331829536,5.06691617647655
0.19739967495937,4.96480035272661,5.04809454066284,5.06726784180709
0.197524690586323,4.96487750592831,5.04850875847164,5.06751897939766
0.197649706213277,4.9651795628056,5.0487029130943,5.06828976837884
0.19777472184023,4.96533269105643,5.04878392758668,5.06885909450445
0.197899737467183,4.96785144232225,5.04896150386858,5.06961793313111
0.198024753094137,4.96810646013592,5.04924529433675,5.07283236999001
0.19814976872109,4.96820599925102,5.04946413698547,5.07287399741678
0.198274784348043,4.96843828464013,5.05046474772514,5.07315222246672
0.198399799974997,4.97025201371542,5.05326090513569,5.07342823643419
0.19852481560195,4.97155796798581,5.05363548147959,5.07546598141364
0.198649831228904,4.97344297772851,5.05383036804203,5.07549963349379
0.198774846855857,4.97382766753348,5.05690502436726,5.07569754315122
0.19889986248281,4.97429412818965,5.05733647733634,5.0756977469231
0.199024878109764,4.97444464499034,5.05745124552006,5.07594744464488
0.199149893736717,4.97520692229479,5.05789593190235,5.07602222764708
0.19927490936367,4.97564227726513,5.0580474964676,5.07835672887583
0.199399924990624,4.97568972649171,5.05842875570274,5.0783625144458
0.199524940617577,4.97600392457088,5.05856933730502,5.07847165803072
0.199649956244531,4.97793099098048,5.05968422130381,5.07922069265966
0.199774971871484,4.9786692584524,5.05971752769112,5.07942997802786
0.199899987498437,4.97892927413793,5.0598105836896,5.08057024901114
0.200025003125391,4.97893084758955,5.06005638613011,5.08061031143764
0.200150018752344,4.97897791592259,5.06069353416869,5.08122155105247
0.200275034379297,4.97912470089504,5.06073018740157,5.08131367826263
0.200400050006251,4.98059121884684,5.06095706400368,5.08165797467101
0.200525065633204,4.98065042757973,5.06135770372862,5.08319611262295
0.200650081260158,4.98077454382785,5.06227307749115,5.08372702473854
0.200775096887111,4.98088583162611,5.06333191617941,5.08406324577043
0.200900112514064,4.98183991658562,5.06396741767312,5.0840934732249
0.201025128141018,4.98185249694675,5.06411637136324,5.08490858234531
0.201150143767971,4.98252814478292,5.06424943933559,5.08505973363168
0.201275159394924,4.98271087970494,5.06474337476038,5.08595998511824
0.201400175021878,4.98294487528245,5.06502934914861,5.08612496546618
0.201525190648831,4.98317149222999,5.06542671809494,5.08615700367292
0.201650206275784,4.98335166225453,5.06685507277612,5.08634796970487
0.201775221902738,4.98398939063222,5.06732730595699,5.086924958896
0.201900237529691,4.9841757761956,5.06862487929604,5.08752776591476
0.202025253156645,4.98422196645791,5.06927317077566,5.08837744152019
0.202150268783598,4.98429714860372,5.06962069333253,5.08853294796443
0.202275284410551,4.98448715195397,5.0698047474083,5.08863108107368
0.202400300037505,4.98606249501996,5.07005908643329,5.08889761978064
0.202525315664458,4.98663046776659,5.07023600418617,5.08913512355779
0.202650331291411,4.98677308932601,5.07077458789143,5.08954512458074
0.202775346918365,4.98694841575095,5.07167985029179,5.08959616176306
0.202900362545318,4.98718665804861,5.07195198263081,5.08960046812161
0.203025378172272,4.98776938312103,5.07223303049507,5.08998277837702
0.203150393799225,4.98810973883933,5.07281095842761,5.09145992658789
0.203275409426178,4.98835722885349,5.0732636217018,5.09151261665775
0.203400425053132,4.98870217283056,5.07333245657993,5.09299989946159
0.203525440680085,4.98875489419962,5.07389129245804,5.09340564060996
0.203650456307038,4.99005860983164,5.07406028444634,5.09366605510569
0.203775471933992,4.99011032825249,5.07532016132763,5.09371255270228
0.203900487560945,4.99028140706176,5.07548828385177,5.09375695392502
0.204025503187898,4.99046647306359,5.07591898084574,5.09387052804642
0.204150518814852,4.99152570200324,5.07607597291181,5.09431723461464
0.204275534441805,4.99170238492189,5.07665370469607,5.09512955245704
0.204400550068759,4.99170764859403,5.07710987614372,5.09531629700759
0.204525565695712,4.9917719024616,5.07781666719614,5.09575366735858
0.204650581322665,4.99222549475645,5.07849758460619,5.09651701369032
0.204775596949619,4.99248936256825,5.07875145862534,5.09728578153146
0.204900612576572,4.99257180010819,5.07886071122604,5.09744469753122
0.205025628203525,4.99267842081253,5.07972932203667,5.09898430279048
0.205150643830479,4.99269049634231,5.0799543756428,5.09932151531364
0.205275659457432,4.99270498535904,5.08019391761615,5.10130829566986
0.205400675084386,4.99373478977323,5.08100475003738,5.10132174982488
0.205525690711339,4.99442646818304,5.08147200884119,5.10351583267492
0.205650706338292,4.99517838605662,5.08171095455376,5.10386908327523
0.205775721965246,4.99535886935847,5.08196584673176,5.10389226543097
0.205900737592199,4.99683699269232,5.08208676774227,5.10462719580873
0.206025753219152,4.99741633296192,5.08265854877971,5.10506324686348
0.206150768846106,4.9976218001818,5.08428557430423,5.10513550521938
0.206275784473059,4.99787346431288,5.08585218115003,5.10576917828833
0.206400800100012,4.99812767299142,5.0861998034524,5.10577122058427
0.206525815726966,4.99818902955133,5.08637978093904,5.10587555117769
0.206650831353919,4.99834863817601,5.08638356787305,5.10605079507933
0.206775846980873,4.99839376133429,5.08665396341547,5.10608525115605
0.206900862607826,4.99942244502308,5.08684050546325,5.10655404116573
0.207025878234779,4.99945066654337,5.08765091998138,5.10669083119738
0.207150893861733,4.99977885696497,5.08769910876437,5.1075814367019
0.207275909488686,5.0000918731032,5.08822985122005,5.10924079502189
0.207400925115639,5.00252361922073,5.08838113374839,5.10949437961225
0.207525940742593,5.00395881802111,5.08839274912491,5.10954241663031
0.207650956369546,5.00517000222082,5.08849407109693,5.10965855431613
0.2077759719965,5.00548357223914,5.08996789661251,5.11043229340878
0.207900987623453,5.0057457301228,5.09120997579167,5.11047893582407
0.208026003250406,5.00618976398154,5.09180410064829,5.11096116949431
0.20815101887736,5.00676365469806,5.09185171493402,5.11113826341822
0.208276034504313,5.00676873398661,5.09241124791605,5.11117828888548
0.208401050131266,5.00686877795137,5.09274254193768,5.11123772946026
0.20852606575822,5.00736001555607,5.09314998714395,5.11153788684673
0.208651081385173,5.0087160675833,5.09439805812643,5.11163600672246
0.208776097012127,5.00895397893165,5.09478014279485,5.11376788678765
0.20890111263908,5.00982763621382,5.09492044470339,5.11401618506262
0.209026128266033,5.01012867775341,5.09493168790279,5.1143725376471
0.209151143892987,5.01184063697217,5.09532341106066,5.1143959353476
0.20927615951994,5.01238183417706,5.09547087689756,5.11481687249155
0.209401175146893,5.01252565539007,5.09586602737598,5.11524085129066
0.209526190773847,5.01276593946739,5.09590094047946,5.11537929558531
0.2096512064008,5.01315623684695,5.09611579800491,5.11544262682644
0.209776222027753,5.01321646181626,5.09645557201408,5.11622594154863
0.209901237654707,5.01354330979001,5.09668250814734,5.11728851824564
0.21002625328166,5.01431845180193,5.09769069718048,5.11738233076764
0.210151268908614,5.01539443275062,5.09775216495233,5.11753467305907
0.210276284535567,5.01590075639463,5.09886389341656,5.11809560858513
0.21040130016252,5.01632678390648,5.0996901026342,5.11836802386362
0.210526315789474,5.01766308665134,5.09974325961624,5.11955045782646
0.210651331416427,5.01822791903158,5.09997028673467,5.12044137705029
0.21077634704338,5.01871855715694,5.09998638544394,5.12097030960387
0.210901362670334,5.01875407388795,5.1026992294292,5.12172393288979
0.211026378297287,5.01925376595958,5.10312688732541,5.12200760322867
0.211151393924241,5.01998093875085,5.10336857365247,5.12225027040711
0.211276409551194,5.02046722057566,5.10362292058667,5.12225239765911
0.211401425178147,5.02059096670394,5.1037411206238,5.12517782358487
0.211526440805101,5.02078880222624,5.10486934295492,5.12565351981101
0.211651456432054,5.02112802997697,5.10614788977027,5.12584263768638
0.211776472059007,5.02210928420649,5.10618394836933,5.12610025276771
0.211901487685961,5.02214665629127,5.10631967059262,5.1266985184173
0.212026503312914,5.02245351162299,5.10773803372639,5.12678552077843
0.212151518939867,5.02378917903629,5.10849342934313,5.12700889256047
0.212276534566821,5.02403222181352,5.1090759926697,5.12701288875975
0.212401550193774,5.02525521481267,5.11095131087036,5.12807452135634
0.212526565820728,5.02551495327086,5.11121756491106,5.12872476546697
0.212651581447681,5.02666152931798,5.11138109596092,5.12951824755115
0.212776597074634,5.02669907955746,5.11153690858303,5.12971873278664
0.212901612701588,5.02675466728113,5.11199607433417,5.13095172351972
0.213026628328541,5.02752990468048,5.11330728055664,5.13107737211747
0.213151643955494,5.02776700725536,5.11359806032337,5.13135556219606
0.213276659582448,5.02915078391518,5.1140217588058,5.13203159391687
0.213401675209401,5.03023418378552,5.11406549721622,5.13203442650201
0.213526690836355,5.03182248277504,5.11423986113674,5.13297347430141
0.213651706463308,5.03186106623483,5.11485729168298,5.13307572137402
0.213776722090261,5.03240275684365,5.11540961995929,5.13361519336916
0.213901737717215,5.03309406031257,5.11685790462192,5.13400043657675
0.214026753344168,5.03390786962847,5.11690496154881,5.13424379749138
0.214151768971121,5.0344900824145,5.11712503457621,5.13479071766648
0.214276784598075,5.03474691859492,5.11762965518533,5.13483388968165
0.214401800225028,5.03584203480284,5.11813070776729,5.13504441952817
0.214526815851981,5.03649839018856,5.11857849889466,5.1367629976648
0.214651831478935,5.03651423394184,5.11864471189903,5.13714613207497
0.214776847105888,5.03839321364126,5.11894090518391,5.13833931854513
0.214901862732842,5.03884090997479,5.11938224651633,5.1385229017984
0.215026878359795,5.03935597794387,5.12160950231563,5.13858306386403
0.215151893986748,5.03963384187006,5.1216930611815,5.13894308328217
0.215276909613702,5.0413056908477,5.12188650466553,5.13898925039095
0.215401925240655,5.0413202498863,5.12215116808948,5.13925644149748
0.215526940867608,5.04151105064869,5.12294555459349,5.14015765188272
0.215651956494562,5.04169740492038,5.12306384115604,5.1408399637039
0.215776972121515,5.04350757532205,5.12323119891413,5.14086328417262
0.215901987748469,5.04466983652438,5.12332082644052,5.14092881441937
0.216027003375422,5.04738458222386,5.12381444651512,5.142048963429
0.216152019002375,5.04763765100607,5.12468896227275,5.1423656883862
0.216277034629329,5.04902380220549,5.12521502105928,5.14251884025373
0.216402050256282,5.04934818177747,5.12541154297048,5.14384107711164
0.216527065883235,5.04957260467487,5.12571970231614,5.14481513927683
0.216652081510189,5.04964975540669,5.1268363495095,5.14487170296467
0.216777097137142,5.05015599525125,5.12704036182543,5.14490375324916
0.216902112764096,5.05028967388542,5.12724799346513,5.14535903631395
0.217027128391049,5.0503275912607,5.12746914439785,5.14681775671183
0.217152144018002,5.05144960287663,5.12764630857554,5.14683191918561
0.217277159644956,5.0516432806301,5.12774369916086,5.14693519296009
0.217402175271909,5.05293597771317,5.12835091708762,5.1471291835487
0.217527190898862,5.0532313815631,5.12838054534235,5.14789301470512
0.217652206525816,5.05392426945488,5.12859318919827,5.14832076400382
0.217777222152769,5.05417442750255,5.13000890118217,5.14919661953315
0.217902237779722,5.05435026597034,5.13025074807008,5.1501588165797
0.218027253406676,5.05512945508728,5.13033586087492,5.15090424169766
0.218152269033629,5.05614952504979,5.13045730643045,5.15096489381098
0.218277284660583,5.05640900932112,5.1304713477563,5.15123334001996
0.218402300287536,5.05651891064433,5.13052256129112,5.15176978346566
0.218527315914489,5.05655882806449,5.13132776510137,5.15243438261637
0.218652331541443,5.05677441653332,5.13163976296534,5.15306903357965
0.218777347168396,5.05714463472312,5.13174550247546,5.15326998604638
0.218902362795349,5.05827206597514,5.13298729293683,5.15337578960004
0.219027378422303,5.05867202296245,5.13299716244268,5.15376665608894
0.219152394049256,5.05892293990965,5.13358586684431,5.1542088249528
0.21927740967621,5.05914910154888,5.13367664791657,5.15421617691463
0.219402425303163,5.05957112265485,5.13379038535125,5.15451237200397
0.219527440930116,5.05966561356502,5.1351111987504,5.15462144246158
0.21965245655707,5.06050978898283,5.13638113054627,5.15495937302947
0.219777472184023,5.06090005227396,5.1373664433072,5.15633444174197
0.219902487810976,5.06115626256979,5.13736894816324,5.15644036367311
0.22002750343793,5.06271252627895,5.13747396835708,5.15694468380749
0.220152519064883,5.06273753351458,5.13774691800223,5.15764314281629
0.220277534691836,5.0640595439932,5.13782600500936,5.15776804715867
0.22040255031879,5.06446042890522,5.13791461033532,5.15825450387565
0.220527565945743,5.06455378375256,5.13882820071382,5.15826837238378
0.220652581572697,5.06500413094512,5.13918027146934,5.15857817102301
0.22077759719965,5.06519762071291,5.13946444539746,5.15943892571114
0.220902612826603,5.06529406825691,5.13994983620146,5.15954515221482
0.221027628453557,5.06534189676528,5.14002089464599,5.16043500754633
0.22115264408051,5.0658894992725,5.14010523289604,5.16123919320551
0.221277659707463,5.06660223192057,5.14040575151132,5.16160803242421
0.221402675334417,5.06755903499849,5.14196154924743,5.1624802279137
0.22152769096137,5.06908489165706,5.14269803453768,5.16263528958445
0.221652706588324,5.06916406176313,5.14326818672937,5.16381021131109
0.221777722215277,5.07061282513047,5.14353259305565,5.16383853866134
0.22190273784223,5.0711822357538,5.1436964499381,5.16393047062604
0.222027753469184,5.07205360086422,5.14387194502314,5.16414047996708
0.222152769096137,5.07375346768852,5.14480080062349,5.16544700130984
0.22227778472309,5.07498206221359,5.1465254821867,5.16545307562804
0.222402800350044,5.07591972582872,5.1467048501322,5.16550330455204
0.222527815976997,5.07621504302937,5.14684765016179,5.16621433992419
0.22265283160395,5.07627412465916,5.14769612836833,5.16709944644434
0.222777847230904,5.07652836200343,5.14801127797084,5.16717551636184
0.222902862857857,5.07678228220174,5.14880516253459,5.16747113772464
0.223027878484811,5.07707277170959,5.14914687993736,5.16766951082694
0.223152894111764,5.07782847738177,5.1492059067293,5.16780585323113
0.223277909738717,5.07819669040737,5.1498140349611,5.16796274993174
0.223402925365671,5.07823594786373,5.15006031709829,5.16823254981095
0.223527940992624,5.07855927573244,5.15017890741015,5.1684474504927
0.223652956619577,5.07894362628215,5.15056512387773,5.16897228624994
0.223777972246531,5.07903167057652,5.15058669103205,5.1698614977946
0.223902987873484,5.079089755007,5.15093895444384,5.1702018082088
0.224028003500438,5.07971211558942,5.15185945323864,5.17067335871624
0.224153019127391,5.0797738793616,5.15211167510705,5.1713727659716
0.224278034754344,5.08006324906089,5.15211546975604,5.17225942456367
0.224403050381298,5.08066075218919,5.15249580705544,5.17287998040498
0.224528066008251,5.08139672429307,5.1526907435173,5.17355629477233
0.224653081635204,5.08206083060157,5.15272760886297,5.17414253177141
0.224778097262158,5.08388952594255,5.15275000839903,5.17554841827735
0.224903112889111,5.08391546726777,5.15276716023557,5.17586522494297
0.225028128516065,5.08401272929463,5.15343740600959,5.17620380502103
0.225153144143018,5.08437644016548,5.15412413837939,5.17630850702492
0.225278159769971,5.08440408328558,5.1550897499602,5.17698536305002
0.225403175396925,5.08444940319506,5.15573119681933,5.17767817551326
0.225528191023878,5.08476434003644,5.15574158190176,5.17855382139707
0.225653206650831,5.0860071092586,5.15648473819921,5.17900981535171
0.225778222277785,5.08622566380868,5.15831008081911,5.18028183269742
0.225903237904738,5.08627446508138,5.16071470425693,5.18155609926067
0.226028253531691,5.08684437528692,5.16081478975751,5.18156722721258
0.226153269158645,5.08745631272431,5.16237187040552,5.1817029474305
0.226278284785598,5.08798579410525,5.16261759177764,5.18229073985092
0.226403300412552,5.08806576972789,5.16289570328757,5.18284877106438
0.226528316039505,5.0885735944035,5.16492589738943,5.18303341103854
0.226653331666458,5.08924043535166,5.16561195579393,5.18340866818926
0.226778347293412,5.0893159876874,5.1663070269318,5.18382546968313
0.226903362920365,5.09052124742474,5.16639752235434,5.18425311192839
0.227028378547318,5.09054611111528,5.16662808105906,5.18471352168449
0.227153394174272,5.09115575708261,5.16709991997506,5.18487176786439
0.227278409801225,5.09123809406025,5.16731156853177,5.18498941192895
0.227403425428179,5.09332779906818,5.16754881628325,5.18498943173315
0.227528441055132,5.09345616271317,5.16759826776193,5.18511002217778
0.227653456682085,5.09404895556154,5.16835147800036,5.18568145921344
0.227778472309039,5.0950892321743,5.16856215107508,5.18587920343292
0.227903487935992,5.09555002065351,5.16915081034018,5.1867572097577
0.228028503562945,5.09644171630065,5.16944734884648,5.18687529822051
0.228153519189899,5.0970175591278,5.16962045767889,5.18694976958152
0.228278534816852,5.09739031601466,5.16970157789849,5.18720044005936
0.228403550443805,5.09971911906822,5.17022763870376,5.18729642347469
0.228528566070759,5.09990118138796,5.17037662826897,5.18924539012591
0.228653581697712,5.10101447791166,5.17049066649397,5.18936763851239
0.228778597324666,5.10303963851808,5.17059040082763,5.18974387978878
0.228903612951619,5.1040372993318,5.17088387268639,5.18990092342108
0.229028628578572,5.10498796104455,5.17104256178496,5.18990582050061
0.229153644205526,5.10512125301639,5.17150311644111,5.18992473149831
0.229278659832479,5.10613246839219,5.17237843050461,5.19081164786542
0.229403675459432,5.10708193720242,5.17287026349777,5.19088538528821
0.229528691086386,5.10780755801096,5.17322945771766,5.19092678157203
0.229653706713339,5.10786630605568,5.17329012216102,5.19130756384992
0.229778722340293,5.10789287406534,5.17383953774435,5.19245453733901
0.229903737967246,5.10810046461391,5.17462694928419,5.19254360864601
0.230028753594199,5.10934866781786,5.1746289188956,5.19326233346032
0.230153769221153,5.10939551981785,5.17463325836079,5.19409647697091
0.230278784848106,5.1095005251337,5.17484292559205,5.1945955314649
0.230403800475059,5.11028686499372,5.17553572917395,5.19530807277098
0.230528816102013,5.11057962349271,5.17597419840827,5.197206327063
0.230653831728966,5.11087938516046,5.17683738175937,5.19737455882698
0.230778847355919,5.111853824269,5.17699651755636,5.19746483857383
0.230903862982873,5.11198990430216,5.17713826079273,5.19747951956438
0.231028878609826,5.11221929161617,5.17774695551907,5.19750726545835
0.23115389423678,5.11251705948093,5.17794753503636,5.19834470856424
0.231278909863733,5.11268073471937,5.17795014627389,5.1983479480005
0.231403925490686,5.11294398501172,5.17810703725164,5.19839772383461
0.23152894111764,5.11302711406633,5.17811175590821,5.1984610635992
0.231653956744593,5.11358344953091,5.17864600445306,5.19848354925785
0.231778972371546,5.11376729049606,5.17894668833997,5.19854697659095
0.2319039879985,5.11377839095186,5.17913889107306,5.19891056280906
0.232029003625453,5.11499195980836,5.17942652605935,5.19974420456131
0.232154019252407,5.11534931683339,5.18161811296623,5.19992350459098
0.23227903487936,5.11588046593965,5.18202736752929,5.2004430993176
0.232404050506313,5.11592962837352,5.18276641511722,5.20066546317671
0.232529066133267,5.11615863452052,5.18284865544475,5.2014564766953
0.23265408176022,5.11619709650581,5.18288641241173,5.20248238488926
0.232779097387173,5.11644474878371,5.18314793802636,5.20260720693309
0.232904113014127,5.1170738919852,5.18321440197514,5.20267459820564
0.23302912864108,5.11730843953461,5.18397959882759,5.20268155058146
0.233154144268033,5.11855088350275,5.18455362540438,5.20294594310509
0.233279159894987,5.11862011405319,5.18467127820162,5.20295811949727
0.23340417552194,5.11891015412663,5.18473711533349,5.20369190425402
0.233529191148894,5.11928831978925,5.1848513935248,5.20371661058526
0.233654206775847,5.1205355840019,5.18503656101115,5.20466453396266
0.2337792224028,5.1211802424999,5.18506498493508,5.20495506218037
0.233904238029754,5.12153507879925,5.18506998970646,5.20513672847944
0.234029253656707,5.12258576253172,5.18531120619494,5.20526990469176
0.23415426928366,5.12263532097696,5.185449246389,5.20543567583232
0.234279284910614,5.12277912559235,5.18616841329827,5.20552327040632
0.234404300537567,5.12305284879765,5.18672136950397,5.20679635361973
0.234529316164521,5.12348990504992,5.18697677784722,5.20697331796996
0.234654331791474,5.12450663341073,5.18708335076487,5.20728424423784
0.234779347418427,5.12597050510042,5.18713866914202,5.2073810953714
0.234904363045381,5.12660047224344,5.18737438853182,5.20740436009442
0.235029378672334,5.12662855251622,5.18765866219857,5.20747008833051
0.235154394299287,5.12736036214776,5.18793559049439,5.20769077269182
0.235279409926241,5.12852259849839,5.18829419667524,5.20821398502782
0.235404425553194,5.12862264729843,5.18845711859873,5.20865238717849
0.235529441180148,5.12936010260663,5.18869044290753,5.20940148558782
0.235654456807101,5.12984433442045,5.18917458264356,5.20961806131511
0.235779472434054,5.13162888749503,5.18919199445447,5.21116924984735
0.235904488061008,5.13165757567735,5.18953180507132,5.21131372217538
0.236029503687961,5.13202504542281,5.18955419234287,5.21141957319276
0.236154519314914,5.13216476172085,5.18973301711774,5.21147004045301
0.236279534941868,5.13229081938241,5.19025852516945,5.21164799533244
0.236404550568821,5.13265597478386,5.19043825660487,5.21166596891183
0.236529566195774,5.13285434874837,5.19062211232175,5.21275071311505
0.236654581822728,5.13299019193658,5.19194881014318,5.21306468433673
0.236779597449681,5.13307945211368,5.19201091706514,5.21367242553185
0.236904613076635,5.13364895767274,5.19203968954904,5.21399323344319
0.237029628703588,5.13367274474959,5.19205006332977,5.2144704601923
0.237154644330541,5.1339918007954,5.19260729046866,5.2147148757965
0.237279659957495,5.13403945847209,5.19269504846222,5.21483583189365
0.237404675584448,5.13583531294602,5.19346859755236,5.21492055673313
0.237529691211401,5.13830633496621,5.19361219511317,5.2159898507893
0.237654706838355,5.13864835418514,5.19393138983642,5.21618410791899
0.237779722465308,5.13866701255498,5.19438007988004,5.21677978724901
0.237904738092262,5.13876782004903,5.19482179736201,5.21679332348288
0.238029753719215,5.13878095891491,5.19513059207495,5.21696514487704
0.238154769346168,5.13878559519904,5.19525844478868,5.21726327400662
0.238279784973122,5.13913426901722,5.1954826156661,5.21765305961258
0.238404800600075,5.13993477754138,5.19562993077727,5.21771075189352
0.238529816227028,5.14001970734262,5.19569442014985,5.21817314171919
0.238654831853982,5.14054970692921,5.19595854697766,5.21841362608683
0.238779847480935,5.14142603137996,5.19658027409291,5.21858744907701
0.238904863107888,5.14149888196777,5.19662924658543,5.21957873095258
0.239029878734842,5.14166074061383,5.19844453887695,5.21980220590158
0.239154894361795,5.14226752425517,5.19911627062389,5.22028088269532
0.239279909988749,5.14254138840351,5.19951339084891,5.22028558808039
0.239404925615702,5.14289551656724,5.20072528642461,5.22046741272445
0.239529941242655,5.14381056050489,5.20103009246514,5.22075950949097
0.239654956869609,5.145310794542,5.2011551667189,5.22077361020121
0.239779972496562,5.14648947049529,5.20189429432075,5.22114434009394
0.239904988123515,5.14657597633083,5.2019375261725,5.22148853408554
0.240030003750469,5.14677453142108,5.20221258131588,5.22178042203949
0.240155019377422,5.14690464157396,5.20274859887204,5.22228500970132
0.240280035004376,5.14844268866965,5.2028656349264,5.22241557416036
0.240405050631329,5.14874856724005,5.20297080965817,5.22317209127085
0.240530066258282,5.14882629090195,5.20303086049834,5.22329247280811
0.240655081885236,5.14932911313477,5.20359619570286,5.22352153924413
0.240780097512189,5.14940777344359,5.20372207460186,5.22394675931748
0.240905113139142,5.15088447146606,5.20378322043919,5.22402002961142
0.241030128766096,5.1514339654166,5.20402152968726,5.22514096858106
0.241155144393049,5.15153833774083,5.20424124954416,5.22520236019612
0.241280160020002,5.15159532881776,5.20466252302491,5.22550452843076
0.241405175646956,5.15188571889277,5.20526064723607,5.22581223931759
0.241530191273909,5.15206275670606,5.20537284605216,5.22596782127435
0.241655206900863,5.15223268187437,5.20545583185342,5.22604237350916
0.241780222527816,5.15239456250276,5.20613991115685,5.22626721660567
0.241905238154769,5.15240488506872,5.2072193015552,5.22702234633464
0.242030253781723,5.15271093499674,5.20740932332533,5.22731631784732
0.242155269408676,5.1538541817025,5.20741373602341,5.22825166878255
0.242280285035629,5.15390304730576,5.20789253488919,5.22872329227073
0.242405300662583,5.15391598377301,5.20915025775783,5.22918974713661
0.242530316289536,5.15400768289041,5.20921654470568,5.22937847410268
0.24265533191649,5.15431114934077,5.20930640098986,5.2300827611832
0.242780347543443,5.15548007145449,5.20973967636588,5.23181992305937
0.242905363170396,5.1555028972403,5.20993052133637,5.23229733373576
0.24303037879735,5.15822370206761,5.21007355094544,5.23272084629462
0.243155394424303,5.15827377052965,5.21027232472875,5.23283246214996
0.243280410051256,5.16002652133595,5.21056748017448,5.23346818175042
0.24340542567821,5.16055035388475,5.21102871614087,5.23353644572201
0.243530441305163,5.16079110989469,5.21108997285019,5.23406303401791
0.243655456932117,5.16171893255303,5.21174018360981,5.23425466891798
0.24378047255907,5.16182972436332,5.21206911699536,5.2346104885465
0.243905488186023,5.16204626290081,5.21243639636417,5.23470206148938
0.244030503812977,5.16245892692337,5.21426084996729,5.23470857461341
0.24415551943993,5.16265160588693,5.21431237024763,5.23490788107963
0.244280535066883,5.16278880203568,5.21439175987517,5.2351304451719
0.244405550693837,5.16418960888074,5.2151192708097,5.23516112237182
0.24453056632079,5.16584900337016,5.21597436636966,5.23537456756137
0.244655581947743,5.16665358797381,5.21653699940603,5.23557777828377
0.244780597574697,5.16718022351339,5.21677465940525,5.23605367990436
0.24490561320165,5.16727135121884,5.21776841911499,5.23619550116888
0.245030628828604,5.16814409823871,5.21780078900104,5.2365936502407
0.245155644455557,5.16827165555366,5.21781012217527,5.23663976357281
0.24528066008251,5.16849074712114,5.21787693051117,5.23702037712336
0.245405675709464,5.16903624905536,5.21819972067286,5.23723223174754
0.245530691336417,5.16960109535471,5.21834318719148,5.23805557331831
0.24565570696337,5.16991442802712,5.21846838072145,5.23810128616601
0.245780722590324,5.17011959360989,5.21883164780351,5.2382591987307
0.245905738217277,5.17035606041067,5.22019964778447,5.23826801116257
0.246030753844231,5.17146426857597,5.22073542802579,5.23839666628376
0.246155769471184,5.17246081312267,5.22098925660651,5.23909915473357
0.246280785098137,5.17342799277148,5.22122938988811,5.23942925820779
0.246405800725091,5.17378619060659,5.22172121970755,5.24063844772796
0.246530816352044,5.17440163025331,5.2219000375651,5.24068568444
0.246655831978997,5.17510133037548,5.22229744822037,5.24079830487813
0.246780847605951,5.17523601341814,5.22278610465447,5.24109931560781
0.246905863232904,5.17526462697194,5.22351603921676,5.24187074509206
0.247030878859857,5.17589033569533,5.22396949576113,5.24224621143501
0.247155894486811,5.176568226234,5.22418917093693,5.24226438039502
0.247280910113764,5.17679860489034,5.22452563509409,5.24268045115995
0.247405925740718,5.17752534351729,5.22452617167268,5.24357360603751
0.247530941367671,5.17785601676542,5.22465063320933,5.24490630758315
0.247655956994624,5.17787371785128,5.22485967945447,5.2451007864135
0.247780972621578,5.17844024723047,5.22522688698353,5.24620134757455
0.247905988248531,5.17864126360958,5.22529436664427,5.2464091830787
0.248031003875484,5.17883466725251,5.22731875398537,5.24710876646334
0.248156019502438,5.17887192658677,5.22829226351639,5.24755826880714
0.248281035129391,5.17891922791934,5.22895018421567,5.24800086375496
0.248406050756345,5.17895414037385,5.22940313607179,5.24816064752206
0.248531066383298,5.17964850564239,5.23050296467996,5.24882073308438
0.248656082010251,5.17967965783359,5.23114242657238,5.24892722536478
0.248781097637205,5.17984478460913,5.23121979814073,5.24931060844756
0.248906113264158,5.17990979715416,5.23130235024877,5.25056070360083
0.249031128891111,5.18006489626628,5.23183356763296,5.25078543562914
0.249156144518065,5.18008609191101,5.23202973821029,5.25079566060497
0.249281160145018,5.18020787173311,5.23209387945179,5.25114352122769
0.249406175771971,5.18031850304835,5.2324973515234,5.25191032805365
0.249531191398925,5.18046932526415,5.23270554622041,5.25193392221526
0.249656207025878,5.18144186788542,5.23318489037205,5.2519678071771
0.249781222652832,5.18158443714747,5.23336948997071,5.25248212987144
0.249906238279785,5.18173662011464,5.23417969521618,5.25268644071394
0.250031253906738,5.18189102819238,5.23438298756037,5.25335834520723
0.250156269533692,5.1820193977712,5.23517031620237,5.25399756382098
0.250281285160645,5.18266573606355,5.2357557989187,5.25399965250276
0.250406300787598,5.18282037935668,5.23655080570449,5.25412794112042
0.250531316414552,5.1830585551958,5.23669862373325,5.25524371606208
0.250656332041505,5.18344052944639,5.23752711060099,5.25545746151562
0.250781347668459,5.18347562163732,5.2376526302015,5.25581336194497
0.250906363295412,5.18402358655919,5.23797352818751,5.25621259227345
0.251031378922365,5.18439947971035,5.23801511734721,5.25739496509824
0.251156394549319,5.18498598312575,5.23829738827119,5.25762336208635
0.251281410176272,5.18515991170675,5.23855252396799,5.25777897266967
0.251406425803225,5.18642955880196,5.23908447763136,5.25798497461541
0.251531441430179,5.18650191435833,5.23918845869521,5.25808043334329
0.251656457057132,5.18706747575676,5.23921800534369,5.25841201298996
0.251781472684086,5.18765451562458,5.23947239981485,5.25889040072212
0.251906488311039,5.18772580019772,5.23962059698896,5.25941098050037
0.252031503937992,5.18808795533915,5.24036668889236,5.25954598029176
0.252156519564946,5.18819229910868,5.24096641852933,5.25989494488405
0.252281535191899,5.18853666942327,5.24116843599961,5.26058712794377
0.252406550818852,5.18872025520284,5.24171327121918,5.26067321506529
0.252531566445806,5.1900675772941,5.24175971449888,5.26167356729965
0.252656582072759,5.1900865755295,5.24292756666712,5.26204259297968
0.252781597699712,5.19071521885118,5.2437088246994,5.26225053477181
0.252906613326666,5.19126149820716,5.24380872269159,5.26270499915561
0.253031628953619,5.19145621222305,5.2446018853041,5.26273962785516
0.253156644580573,5.19328138881792,5.24480051958841,5.26314466469179
0.253281660207526,5.19332071847049,5.24494812675999,5.26367680450739
0.253406675834479,5.19414554688892,5.24559676082749,5.26389066348901
0.253531691461433,5.19422777395055,5.24588263327988,5.26421075743811
0.253656707088386,5.19494960291763,5.24683721008329,5.26439315804745
0.253781722715339,5.19506594704139,5.24706776963919,5.26494780813988
0.253906738342293,5.19554125307094,5.24716843259143,5.26633785333859
0.254031753969246,5.1962427341706,5.2477750882868,5.2668662057515
0.2541567695962,5.19631970976733,5.24784173461799,5.26686652403356
0.254281785223153,5.19692962052286,5.24802380781725,5.26855947171277
0.254406800850106,5.1973697160903,5.24802883641109,5.26906726501317
0.25453181647706,5.19906126190647,5.24826038310887,5.26951551133974
0.254656832104013,5.19971654695095,5.24834691150091,5.27084779894835
0.254781847730966,5.20039743571752,5.24865441970922,5.27086172918166
0.25490686335792,5.20046459940929,5.24904781089651,5.27140173970368
0.255031878984873,5.20074806449403,5.24915595915984,5.27296373285233
0.255156894611827,5.20119685598914,5.24918330977281,5.27370234085074
0.25528191023878,5.20207816310471,5.24989361013798,5.27372473194952
0.255406925865733,5.20218102246561,5.2502975447194,5.27429942614933
0.255531941492687,5.2022563503045,5.2507325184478,5.27437345937333
0.25565695711964,5.20229798275684,5.25181339771507,5.27490897661125
0.255781972746593,5.20262569756201,5.25306699185098,5.27510623389693
0.255906988373547,5.2030917906142,5.25370976787321,5.27650239705049
0.2560320040005,5.20340712136583,5.25509406361616,5.27698300546639
0.256157019627453,5.2036510441819,5.25566139419062,5.27706694259554
0.256282035254407,5.20369467879549,5.25569760464719,5.27764963780836
0.25640705088136,5.20401724261783,5.25602997260398,5.27794614004012
0.256532066508314,5.20451720439131,5.25648965373712,5.27813909825192
0.256657082135267,5.20496828438645,5.25667385602562,5.2782202183907
0.25678209776222,5.20507700013326,5.25766067969999,5.27849308089426
0.256907113389174,5.2053814097775,5.2587484459673,5.27900830189584
0.257032129016127,5.20552423713893,5.25898595896066,5.27913274260084
0.25715714464308,5.20610545193418,5.25913278450985,5.27939992013423
0.257282160270034,5.20617526773297,5.2591825637961,5.27967861042068
0.257407175896987,5.20653077070079,5.25998030934197,5.27969419425991
0.25753219152394,5.20659403675316,5.26085109274557,5.28009726689648
0.257657207150894,5.20695430619866,5.26087308237769,5.28015493280626
0.257782222777847,5.2070650796789,5.26144490500626,5.28087013691039
0.257907238404801,5.20726625866931,5.26206971325259,5.28090787065949
0.258032254031754,5.20765760440582,5.26246211123278,5.28100220437189
0.258157269658707,5.2077408225419,5.26260842412794,5.28119104480348
0.258282285285661,5.20909958613893,5.26303924330063,5.28138391579234
0.258407300912614,5.20946257263236,5.2631522835141,5.28248892080085
0.258532316539567,5.20967575625496,5.26385045191804,5.28254322510782
0.258657332166521,5.21040682973091,5.26402325540963,5.28284483506976
0.258782347793474,5.21056070782002,5.26427814574925,5.2831001942947
0.258907363420428,5.21122104939826,5.26432979829974,5.28422707457525
0.259032379047381,5.21184904021627,5.26501433402893,5.28469721586393
0.259157394674334,5.21247329779979,5.26559850374607,5.28471773429796
0.259282410301288,5.2126234071511,5.26576663116055,5.28488197039714
0.259407425928241,5.21354357719442,5.26580365980232,5.28546628823636
0.259532441555194,5.21399782263639,5.2658854614007,5.28553459923003
0.259657457182148,5.21402150580305,5.26630694699671,5.28642533355757
0.259782472809101,5.21424750552558,5.26676614687486,5.28703031685881
0.259907488436054,5.21476925527688,5.26767446209179,5.28769836246466
0.260032504063008,5.21512905106228,5.26839367323231,5.28854676658106
0.260157519689961,5.21536103393032,5.26873366605211,5.28891711767784
0.260282535316915,5.21633238217995,5.26901824415901,5.28956712887598
0.260407550943868,5.21686908599382,5.26979818452138,5.28974087209161
0.260532566570821,5.21751961017851,5.26991363400497,5.28993850551095
0.260657582197775,5.2180199002497,5.27136457919924,5.29039468919098
0.260782597824728,5.21809092960116,5.27150675445183,5.29068192372481
0.260907613451681,5.21885785566786,5.27188625133752,5.29134792324081
0.261032629078635,5.21943745854956,5.27189802758387,5.29148841778034
0.261157644705588,5.21947200953769,5.27259815981334,5.29149168842128
0.261282660332542,5.2196888173346,5.27418128259436,5.29171408111864
0.261407675959495,5.22037595051882,5.2742909726127,5.29264942798386
0.261532691586448,5.22060404816324,5.27475466826032,5.29289616372333
0.261657707213402,5.22076441170536,5.27564311219744,5.29314956979331
0.261782722840355,5.22167424302129,5.27568047353599,5.29339125426448
0.261907738467308,5.22168004806704,5.27646941008482,5.29366049532089
0.262032754094262,5.22228259338173,5.27668011863774,5.29370028785624
0.262157769721215,5.22231788598218,5.27669387041089,5.29399201201769
0.262282785348169,5.22248990506092,5.27680336578032,5.29443772626448
0.262407800975122,5.22292543645703,5.27712826062705,5.29491497966192
0.262532816602075,5.22309252390546,5.27764634304435,5.29567647212465
0.262657832229029,5.22329239788327,5.27846832835603,5.29570902743678
0.262782847855982,5.22413375243105,5.27896587601565,5.29584023557501
0.262907863482935,5.22563587644261,5.27898513705144,5.29599956337688
0.263032879109889,5.22564191437239,5.27931010155021,5.29627728746109
0.263157894736842,5.22663704833611,5.27946409541186,5.29689982473162
0.263282910363795,5.22730086948616,5.27954216863778,5.29692054038403
0.263407925990749,5.22763168967115,5.27998334186913,5.29700486655622
0.263532941617702,5.22797257123368,5.28020308253339,5.29706972947053
0.263657957244656,5.22820465472696,5.28090034802505,5.29787227151622
0.263782972871609,5.22923417607513,5.28096877650179,5.29791774374629
0.263907988498562,5.22991802390635,5.28139642729901,5.29809453714531
0.264033004125516,5.2307628384672,5.28143993536199,5.29835526560127
0.264158019752469,5.23130020836633,5.28145516682585,5.29837997291444
0.264283035379422,5.23233529072215,5.28145707307665,5.2985746199123
0.264408051006376,5.23319507181741,5.2820517297967,5.2985841758119
0.264533066633329,5.23412742905221,5.28291156470055,5.29915194799003
0.264658082260283,5.23425523206416,5.2831055558387,5.30084147266251
0.264783097887236,5.23443568533503,5.28356405822379,5.30094779435111
0.264908113514189,5.23446516987803,5.28365008386583,5.30181310440367
0.265033129141143,5.23493563733378,5.28392074356709,5.30219867655154
0.265158144768096,5.23500450822839,5.2843921699671,5.30310848960221
0.265283160395049,5.23538105853875,5.28446627968323,5.30317711191279
0.265408176022003,5.23644714298285,5.28514505040495,5.30492067449903
0.265533191648956,5.2364610770206,5.28661539846504,5.30568201742617
0.265658207275909,5.23660208246701,5.28687090022011,5.30570243714894
0.265783222902863,5.23677686707991,5.28817786231007,5.30605520942271
0.265908238529816,5.23702892475115,5.28886557597903,5.30643099548468
0.26603325415677,5.23729533052169,5.28929614666356,5.30718670642802
0.266158269783723,5.23748081535921,5.28970675947625,5.30718673273003
0.266283285410676,5.2375156815238,5.28980696159399,5.30744675163504
0.26640830103763,5.23764265633669,5.28983743462219,5.30749521386829
0.266533316664583,5.23794954870527,5.28996851873792,5.30776212155301
0.266658332291536,5.23828159283615,5.29027388043386,5.30833752320565
0.26678334791849,5.2384579581224,5.29048844687534,5.30901102518977
0.266908363545443,5.24022015125815,5.29139665446119,5.30936133822983
0.267033379172397,5.24045006808497,5.29254408303455,5.30975190299162
0.26715839479935,5.24101296475417,5.29257092770551,5.30988259656235
0.267283410426303,5.24123707215453,5.29358490840124,5.31073608198767
0.267408426053257,5.24162186768042,5.29458704562915,5.31099049988174
0.26753344168021,5.24203539024086,5.29469600900511,5.3113907322978
0.267658457307163,5.24344704171166,5.29522613624145,5.31176761764287
0.267783472934117,5.24345862518757,5.29580059310642,5.31196149733632
0.26790848856107,5.24394755066466,5.29630395445532,5.3127337877905
0.268033504188024,5.24441147548408,5.29682572665278,5.3131379381945
0.268158519814977,5.24444718821526,5.29707595908164,5.31321093829218
0.26828353544193,5.24449977558306,5.29739047615895,5.31367428293361
0.268408551068884,5.24450188554929,5.29749804826786,5.31375628547626
0.268533566695837,5.2448037645151,5.29768316190717,5.3141894639426
0.26865858232279,5.24516503606816,5.29799806092663,5.31485428202381
0.268783597949744,5.24630350016443,5.29822432869698,5.3152937352424
0.268908613576697,5.24673934047595,5.29824885736833,5.31537278473839
0.26903362920365,5.24827498883209,5.29834901070372,5.31539292492127
0.269158644830604,5.24890190812986,5.29867519487739,5.31671275909303
0.269283660457557,5.24931549188773,5.2987761309539,5.31727379167589
0.269408676084511,5.24943985471881,5.29911553381605,5.31825700333961
0.269533691711464,5.24984520826864,5.2992999881056,5.31844039786128
0.269658707338417,5.25005545281322,5.3008180545901,5.31934896668103
0.269783722965371,5.25006853535879,5.30220314008351,5.31996520125385
0.269908738592324,5.25292087684721,5.30240958194019,5.32013189085206
0.270033754219277,5.25298809516666,5.30295874883699,5.3204867051871
0.270158769846231,5.25325684108539,5.3036217349495,5.32056014316748
0.270283785473184,5.2547761011349,5.30376790095313,5.3209090471516
0.270408801100138,5.25509971701243,5.30423913541816,5.3212084345719
0.270533816727091,5.25550955179586,5.30456616743336,5.32149238080263
0.270658832354044,5.25717124210406,5.30463534706283,5.32157812443419
0.270783847980998,5.25862009297509,5.30558322811613,5.32188715643248
0.270908863607951,5.25862479406952,5.30613248848653,5.32381910679428
0.271033879234904,5.2586741853914,5.30622905473519,5.3238508825277
0.271158894861858,5.2588418612788,5.30698894023077,5.32525335428013
0.271283910488811,5.25890981479118,5.3071129548428,5.32589503545658
0.271408926115764,5.25975151010273,5.30743530022539,5.32615655171479
0.271533941742718,5.25975831015845,5.30770355663253,5.32657891356829
0.271658957369671,5.26004682184798,5.30949409315103,5.3270096950485
0.271783972996625,5.26079189392532,5.3099237738436,5.32733406043137
0.271908988623578,5.26089585755936,5.31041172678875,5.32768547142409
0.272034004250531,5.26093296804512,5.31052444676354,5.32812641562439
0.272159019877485,5.26094304215099,5.31103346799871,5.32817995926695
0.272284035504438,5.26255351486322,5.31116903969902,5.3284881127873
0.272409051131391,5.26262568150515,5.31154489384165,5.32941378041168
0.272534066758345,5.26264236628138,5.31190890057992,5.33027557571373
0.272659082385298,5.26374730152586,5.31199172881132,5.33103240143799
0.272784098012252,5.26384317647582,5.31259513285828,5.3314088491623
0.272909113639205,5.26410292359671,5.31272085861265,5.33282078098255
0.273034129266158,5.2642048059093,5.31289015361786,5.33327191677433
0.273159144893112,5.26476172881099,5.3131052115552,5.33375165153148
0.273284160520065,5.26491871418802,5.31555278087093,5.33433179363045
0.273409176147018,5.26530955194498,5.31731535286646,5.33441152175207
0.273534191773972,5.26555016634293,5.31748251975154,5.33586406538293
0.273659207400925,5.26610092459156,5.31855706470032,5.3361236269988
0.273784223027878,5.26649854097814,5.3185611802321,5.33615645704283
0.273909238654832,5.2672609438293,5.31931644827077,5.33670795419772
0.274034254281785,5.26736817359888,5.31974632188204,5.33677250392734
0.274159269908739,5.26737008192837,5.32048984901273,5.33692255292147
0.274284285535692,5.26778663661628,5.32051739048933,5.33858328378844
0.274409301162645,5.26835339478193,5.32133756014909,5.33914201792516
0.274534316789599,5.26863066167149,5.3217255497811,5.33948676749349
0.274659332416552,5.26867637274247,5.32229067879547,5.33960786063024
0.274784348043505,5.26893637001759,5.32237766163886,5.34081930351376
0.274909363670459,5.2690355596949,5.32309343824633,5.34095548248668
0.275034379297412,5.26977499748045,5.32342050000456,5.34138201413664
0.275159394924366,5.27068846848779,5.32345663853567,5.3417130473812
0.275284410551319,5.27150761643165,5.32348187340544,5.34176973539349
0.275409426178272,5.27158245814263,5.32357902255856,5.34283111718469
0.275534441805226,5.27312464206121,5.32531076769317,5.34337533635961
0.275659457432179,5.27402509823103,5.32624225858667,5.34488121843678
0.275784473059132,5.27459671235933,5.32627940575385,5.34539509145566
0.275909488686086,5.27467991383875,5.32791338169194,5.34566688142207
0.276034504313039,5.2749115909031,5.32842828259383,5.34651278030227
0.276159519939992,5.27549697073777,5.32874009389807,5.34703285957352
0.276284535566946,5.27556100397304,5.32985717937832,5.34707659162096
0.276409551193899,5.27603423536304,5.32988292630801,5.34735533781033
0.276534566820853,5.27614653703986,5.33058799150067,5.34781188678531
0.276659582447806,5.27617140133817,5.33126387019919,5.34829325232713
0.276784598074759,5.27648488959675,5.33199158226513,5.34871829482537
0.276909613701713,5.27674929687688,5.33211872346753,5.34891513932103
0.277034629328666,5.27761270430493,5.33237999688245,5.34940108442511
0.277159644955619,5.2779566892561,5.33301812082948,5.35042429431398
0.277284660582573,5.27802402925128,5.33457646026774,5.35158473672369
0.277409676209526,5.27866265285463,5.33524142309103,5.35223469708584
0.27753469183648,5.27887756547726,5.33578483083959,5.35233738166362
0.277659707463433,5.27903657030478,5.33617157157521,5.35260082304732
0.277784723090386,5.27911468299597,5.33632841422993,5.35266980257427
0.27790973871734,5.27919764864011,5.3369885017875,5.35292031919876
0.278034754344293,5.27971354893221,5.33699550198978,5.35362267995658
0.278159769971246,5.27977428772827,5.33725955748149,5.35429200066233
0.2782847855982,5.280035848472,5.33775671719712,5.3560634615963
0.278409801225153,5.28108794771334,5.33804330114908,5.35631210294548
0.278534816852107,5.28116388510915,5.33839708983736,5.3563263317063
0.27865983247906,5.2827249802226,5.33869099310438,5.35756890543231
0.278784848106013,5.28293851593358,5.33946846285425,5.35783553782403
0.278909863732967,5.28294501436647,5.33986704638667,5.35864565637738
0.27903487935992,5.28302393375523,5.34044426197945,5.35942012668847
0.279159894986873,5.28370577650696,5.34179656530518,5.36007855633093
0.279284910613827,5.28383217990164,5.34223396197505,5.36034095851711
0.27940992624078,5.28468127757061,5.34275661626554,5.3604722390583
0.279534941867733,5.28529547907873,5.34361959804711,5.36137397074067
0.279659957494687,5.28535870546515,5.34386633553498,5.36208897190562
0.27978497312164,5.28536904873529,5.34405331751906,5.36329296174363
0.279909988748594,5.28559230679067,5.34436108792379,5.36420487560987
0.280035004375547,5.2858517044266,5.34528657735376,5.36431331035894
0.2801600200025,5.28588781405832,5.34586366634508,5.36500606821053
0.280285035629454,5.28809116201002,5.34782658746822,5.36517721175565
0.280410051256407,5.28865028350725,5.34815001362967,5.36623112085639
0.28053506688336,5.28870046365435,5.34872381721704,5.36633318638104
0.280660082510314,5.28922796315648,5.34903261088475,5.36677444114236
0.280785098137267,5.28968314827086,5.34987252426736,5.3668256974774
0.280910113764221,5.29034566208168,5.35006748191568,5.36760789455049
0.281035129391174,5.2903917796826,5.35011197147656,5.36787284800853
0.281160145018127,5.29052037950319,5.35193032661652,5.36905939766244
0.281285160645081,5.29094614511678,5.35215264020372,5.36928177540617
0.281410176272034,5.29123207792259,5.35221829178729,5.36956708863352
0.281535191898987,5.29129633398178,5.35242843202414,5.37102467764522
0.281660207525941,5.29134805368499,5.352804345602,5.371380793566
0.281785223152894,5.29145746845091,5.35304795203468,5.37204342931835
0.281910238779847,5.2919625896811,5.35338502624861,5.37277641142287
0.282035254406801,5.29370534143971,5.35387860299751,5.37308598126143
0.282160270033754,5.29400034683404,5.35429774212028,5.37433371413586
0.282285285660708,5.29466031392947,5.35546649724841,5.37476480816441
0.282410301287661,5.29534951752519,5.3554710836795,5.3754124139114
0.282535316914614,5.29543595165778,5.35566455502231,5.37552982548658
0.282660332541568,5.29595724272818,5.35582363463879,5.37642271128892
0.282785348168521,5.29658490275812,5.35598341302143,5.37644414810909
0.282910363795474,5.29734074864821,5.3563915762263,5.37705286940101
0.283035379422428,5.29794862850942,5.35652495608035,5.37717992839912
0.283160395049381,5.29814780469854,5.35748071900825,5.37740678080583
0.283285410676335,5.29833342594011,5.35778506152219,5.37782408217408
0.283410426303288,5.29840179140088,5.35781241961303,5.37787280781125
0.283535441930241,5.29880947490261,5.35837349013575,5.3780286767526
0.283660457557195,5.30074888546857,5.35897514748114,5.3793305686168
0.283785473184148,5.30129621406538,5.3601669419329,5.37937149368292
0.283910488811101,5.30162470662913,5.36043878768875,5.38019313213467
0.284035504438055,5.30175528245675,5.3605791928098,5.38025783123667
0.284160520065008,5.30236806677246,5.36081978065755,5.38033383740171
0.284285535691962,5.30259620186716,5.36092723686509,5.38073963213257
0.284410551318915,5.30263744649957,5.36110827621978,5.38086188573949
0.284535566945868,5.30299558434126,5.36173636455529,5.38105974826824
0.284660582572822,5.3030748684174,5.36184407430925,5.38176751535441
0.284785598199775,5.3035609294089,5.36196179208652,5.38177618150134
0.284910613826728,5.30413436535793,5.36199272403911,5.38275390440104
0.285035629453682,5.30424718422567,5.36204010208701,5.38338018070274
0.285160645080635,5.30437051829484,5.36284040562096,5.38387976577545
0.285285660707588,5.30476892963156,5.36285690747056,5.38452578907816
0.285410676334542,5.30477608068317,5.36426371277644,5.38504244821161
0.285535691961495,5.30525780791661,5.36445514763512,5.38550977589628
0.285660707588449,5.30533153625048,5.36517327506095,5.38552697953789
0.285785723215402,5.30578146476816,5.36532200883605,5.38572223959596
0.285910738842355,5.30589659475509,5.36556914176904,5.38579703091671
0.286035754469309,5.30595392679369,5.36557929686073,5.38601499397328
0.286160770096262,5.30613405407936,5.36613710973408,5.38783820383664
0.286285785723215,5.30635856575534,5.36679753079047,5.38832718361088
0.286410801350169,5.30701724730994,5.36841987565984,5.38896289492215
0.286535816977122,5.30768102776372,5.36873007699379,5.3891660270441
0.286660832604075,5.30819593544913,5.36936837510583,5.38929503597365
0.286785848231029,5.3087246104528,5.36955168521466,5.38953561268879
0.286910863857982,5.30938643793088,5.37107370277824,5.39084520446743
0.287035879484936,5.3103934303247,5.37109496550029,5.39129105565504
0.287160895111889,5.31044835598896,5.37115527374377,5.39166446495863
0.287285910738842,5.3121731266006,5.37154610380082,5.39230094462508
0.287410926365796,5.31283679502215,5.37236075726458,5.39383673161793
0.287535941992749,5.3133160628495,5.37289518733349,5.39395869302449
0.287660957619702,5.31654272308874,5.3729637172587,5.39413731770915
0.287785973246656,5.3180209419782,5.37377791673412,5.39508186546705
0.287910988873609,5.31815660786196,5.37383234025652,5.39515516914373
0.288036004500563,5.31844556508839,5.37414668376359,5.39583631622693
0.288161020127516,5.31944995052678,5.37471146387079,5.39607933714048
0.288286035754469,5.32014301740616,5.37609592516676,5.39608810601938
0.288411051381423,5.32030573605703,5.37652021865493,5.39609965374211
0.288536067008376,5.32031735274317,5.37706544045895,5.3961262049928
0.288661082635329,5.32079507691408,5.37749470849351,5.39659309948969
0.288786098262283,5.32115924750623,5.3778918609721,5.39714701880482
0.288911113889236,5.32130115607067,5.37794342001663,5.39750740668706
0.28903612951619,5.32132248037665,5.37906394125208,5.39770778639093
0.289161145143143,5.32283855161861,5.37910717226063,5.3977769657099
0.289286160770096,5.32303794239203,5.37912836531108,5.39802244587625
0.28941117639705,5.32331691806884,5.37956332660278,5.39858922599275
0.289536192024003,5.32365698010031,5.38124299114986,5.39948263361878
0.289661207650956,5.32433056301359,5.38132499913715,5.39958532251095
0.28978622327791,5.32485251637381,5.38155652209739,5.40005211530906
0.289911238904863,5.3249182446124,5.38172273796478,5.40030827704049
0.290036254531816,5.32505403294051,5.38197770826388,5.40151017434651
0.29016127015877,5.3253838753637,5.38209328516204,5.40190808781039
0.290286285785723,5.32587990988178,5.3822582213851,5.40194101285341
0.290411301412677,5.32736263473748,5.38248339204019,5.40228216073616
0.29053631703963,5.32820489521858,5.38294070492787,5.40295373966317
0.290661332666583,5.32830060667783,5.38304225567843,5.40352839332663
0.290786348293537,5.32919395116838,5.38323239936751,5.40369239709243
0.29091136392049,5.32983561721157,5.38335328892,5.40386723088514
0.291036379547443,5.33050141253721,5.38388754628467,5.40438004799713
0.291161395174397,5.3308944146317,5.38389687235748,5.4044387680981
0.29128641080135,5.33114231255002,5.38462493930114,5.4047507177086
0.291411426428304,5.33153133254054,5.38479862157497,5.40514302972076
0.291536442055257,5.33201362392879,5.38578409045561,5.40569590848399
0.29166145768221,5.33211024932447,5.38608607197062,5.40586819159599
0.291786473309164,5.33219943704042,5.38634817692455,5.40653960547313
0.291911488936117,5.33224145836398,5.38682937121124,5.40663089780431
0.29203650456307,5.33266299159059,5.38703472436863,5.40677884135368
0.292161520190024,5.33481962539783,5.38758461382505,5.40726612568455
0.292286535816977,5.33515059076703,5.3880425557686,5.40728915920328
0.29241155144393,5.33527753154421,5.38846816209332,5.40764428214409
0.292536567070884,5.33540396764625,5.38891170505309,5.40768570005924
0.292661582697837,5.33626709701147,5.38959331355706,5.40828967171301
0.292786598324791,5.33691642631994,5.38964348387231,5.40873646547544
0.292911613951744,5.33735527648161,5.38970047651801,5.40919901594613
0.293036629578697,5.33810123208234,5.38990110508451,5.40975598138071
0.293161645205651,5.33896609510852,5.39003166479742,5.41077568193261
0.293286660832604,5.33916064611017,5.39003858609189,5.41081201302301
0.293411676459557,5.34155478298081,5.39046147625739,5.41134220875605
0.293536692086511,5.34183824280451,5.39140665749288,5.41152757699273
0.293661707713464,5.3419108663006,5.39171595726178,5.41185867495881
0.293786723340418,5.34244003547951,5.39249891575453,5.41278275568953
0.293911738967371,5.34316138786681,5.39291295828719,5.41278947456638
0.294036754594324,5.34318411506319,5.39351787494711,5.41294929063486
0.294161770221278,5.34319503961024,5.39370613582075,5.41298253002288
0.294286785848231,5.34355955918446,5.39404494035231,5.4135325297614
0.294411801475184,5.34441839945188,5.3948098516235,5.41361344855309
0.294536817102138,5.34559099796454,5.39490683683509,5.41377536821013
0.294661832729091,5.34678221854577,5.39503405931765,5.41383100742527
0.294786848356045,5.34682439918214,5.39589087836711,5.4139090081197
0.294911863982998,5.34722564719984,5.39649913550005,5.4139364174991
0.295036879609951,5.34787808599949,5.39692057417283,5.41412757026657
0.295161895236905,5.34804615009045,5.39706177716512,5.41463877285865
0.295286910863858,5.34841909394946,5.39746689347437,5.41475028576788
0.295411926490811,5.34852392169897,5.39766136237805,5.41574952116622
0.295536942117765,5.34880511739174,5.39778574642954,5.41585357644962
0.295661957744718,5.34919347918188,5.39814944569239,5.4165642078795
0.295786973371671,5.349364976078,5.39835385762022,5.41678747639878
0.295911988998625,5.34938800767393,5.39835951921752,5.41708096303006
0.296037004625578,5.34949819110428,5.39871554314468,5.41741189726941
0.296162020252532,5.35001164678756,5.39871951450805,5.41752750170375
0.296287035879485,5.35031209254452,5.39906478756301,5.41782891316613
0.296412051506438,5.3515821383404,5.39918298876449,5.41853287702219
0.296537067133392,5.35182531252613,5.39985063437711,5.4186900848516
0.296662082760345,5.35184564408021,5.40028738851778,5.41884564116943
0.296787098387298,5.35202223977951,5.40051840005843,5.41902903156117
0.296912114014252,5.35311898268761,5.40060467668674,5.41940422934435
0.297037129641205,5.3538010749244,5.40072131835459,5.41948461265779
0.297162145268159,5.35411491269281,5.40185134544339,5.41963133042774
0.297287160895112,5.35443619936658,5.40199778747575,5.41982545521257
0.297412176522065,5.35480595546699,5.40228951713764,5.41990989285744
0.297537192149019,5.35537625949587,5.40264581973497,5.4199868654288
0.297662207775972,5.3561614822873,5.40358683998177,5.42081098088648
0.297787223402925,5.35631937214511,5.40372803301648,5.42146465796047
0.297912239029879,5.35722350812801,5.40386259943119,5.42161466789054
0.298037254656832,5.35878853854126,5.40444811499304,5.42192509867727
0.298162270283785,5.35966760453655,5.40482878818215,5.42198140561211
0.298287285910739,5.3600342957584,5.40503593213029,5.42244014829062
0.298412301537692,5.36061013803966,5.40518529217322,5.42315044409523
0.298537317164646,5.3606616073928,5.40548086720267,5.42315721308336
0.298662332791599,5.36078278612706,5.40549181521846,5.42374693929239
0.298787348418552,5.36149461655588,5.40605491214778,5.42376836240651
0.298912364045506,5.36188111424419,5.40642507102915,5.42384120683269
0.299037379672459,5.36257290747294,5.40642686282083,5.42505694771737
0.299162395299412,5.36291409089901,5.40687025008171,5.425140878728
0.299287410926366,5.36372120670261,5.40711561714927,5.42572585106355
0.299412426553319,5.3639099658334,5.40719125895831,5.42587683935143
0.299537442180273,5.36414441392705,5.40881968134321,5.42701377070881
0.299662457807226,5.36445077440403,5.4090072696218,5.42715146276406
0.299787473434179,5.3651219337756,5.40902959390467,5.42730321965598
0.299912489061133,5.36523824775854,5.40928452547455,5.42819971743443
0.300037504688086,5.3659074154807,5.40939812625261,5.42870921768068
0.300162520315039,5.36651574500704,5.40989987581407,5.43034188221163
0.300287535941993,5.36672936015184,5.41028899449715,5.43105895544436
0.300412551568946,5.3679668684267,5.41057950412027,5.43111005112826
0.300537567195899,5.36805729185248,5.41078159321478,5.43121124744221
0.300662582822853,5.36817868307265,5.41144973208197,5.43168567131833
0.300787598449806,5.36834959506258,5.41195356991328,5.43209517240432
0.30091261407676,5.36904044190921,5.41311471989881,5.43233805651153
0.301037629703713,5.36940668282827,5.41374243013566,5.43235422847653
0.301162645330666,5.3700778555555,5.41398969921219,5.43288543263695
0.30128766095762,5.37023750873489,5.41422600215751,5.43292076335288
0.301412676584573,5.3712172546377,5.41468577501999,5.43297300815338
0.301537692211526,5.37319246366648,5.41483671425934,5.43307388506055
0.30166270783848,5.37372508181069,5.4148648233361,5.43321377289865
0.301787723465433,5.37381183748698,5.41523571199015,5.43351150367967
0.301912739092387,5.37390183496368,5.41567820653408,5.4349660280006
0.30203775471934,5.37435385435951,5.41640250846969,5.43581656087732
0.302162770346293,5.37521982733266,5.41659805640027,5.43605000346273
0.302287785973247,5.37602478808159,5.41784466651667,5.43741611456671
0.3024128016002,5.37661904762817,5.41814734932187,5.4375696723169
0.302537817227153,5.37666010210511,5.41840681273362,5.43769881069724
0.302662832854107,5.37680001201961,5.41845950564918,5.4394215704245
0.30278784848106,5.37700047092051,5.4185968857348,5.44020590078306
0.302912864108013,5.37840264226267,5.41892656240943,5.44021537803838
0.303037879734967,5.37841167623875,5.4196272409585,5.44086435735452
0.30316289536192,5.37884792596164,5.41968336453722,5.4410042791414
0.303287910988874,5.37910865401461,5.41995969071118,5.44144557080279
0.303412926615827,5.37918660418838,5.42154410450403,5.44144857803992
0.30353794224278,5.37945798666667,5.42176670036774,5.44193817280361
0.303662957869734,5.37990125043654,5.42203286219011,5.44204183673312
0.303787973496687,5.38066369488153,5.42393362663248,5.44208417022486
0.30391298912364,5.38074469109155,5.42408108704036,5.44230701875821
0.304038004750594,5.38100207024806,5.42429656936879,5.44308769590534
0.304163020377547,5.38117779637895,5.42444612533124,5.44377193830049
0.304288036004501,5.38131224120973,5.42459935538699,5.44380583661494
0.304413051631454,5.38144954466976,5.42520087749727,5.44481385100384
0.304538067258407,5.3817077260223,5.42628224416224,5.44497034474034
0.304663082885361,5.38205709844001,5.42710200502394,5.44582423214344
0.304788098512314,5.38209659575903,5.42742868959873,5.44607711182903
0.304913114139267,5.38228118484867,5.42790326658483,5.44677540758559
0.305038129766221,5.38253522801456,5.4279670818369,5.44739946292004
0.305163145393174,5.3825736045129,5.42902582422258,5.44766080840602
0.305288161020128,5.38302824981596,5.4291933290277,5.44825748193529
0.305413176647081,5.38305652853204,5.43101611644326,5.4485235053676
0.305538192274034,5.38309601536945,5.43104108587473,5.44856296513935
0.305663207900988,5.38375565679598,5.43123110796195,5.44894829342809
0.305788223527941,5.38475631692294,5.43209824837818,5.44991889177243
0.305913239154894,5.38511151612169,5.43250295034112,5.45074701541884
0.306038254781848,5.38568109032339,5.43355565235158,5.45076829900732
0.306163270408801,5.38592333359192,5.43393905879059,5.45088194245185
0.306288286035754,5.38627416261363,5.43423524714647,5.45149571830924
0.306413301662708,5.38701254841161,5.43500459043234,5.45259121008471
0.306538317289661,5.38782250646263,5.43513777417958,5.45408388571284
0.306663332916615,5.38873643243529,5.43548872502369,5.45446846879086
0.306788348543568,5.38890606587173,5.43583691695477,5.4545762465498
0.306913364170521,5.39027591504787,5.43592590301636,5.45479402172539
0.307038379797475,5.39054060321248,5.43642214919202,5.45521422512641
0.307163395424428,5.39080384634623,5.43793625589889,5.4560929195834
0.307288411051381,5.39217574710523,5.43817403477439,5.45642596525174
0.307413426678335,5.39261438915819,5.43830655078366,5.45750225008332
0.307538442305288,5.39297112171991,5.43839293631006,5.45845671670851
0.307663457932242,5.39306963302681,5.43849525410586,5.45974916294549
0.307788473559195,5.39309948301015,5.43935321496867,5.46114648921466
0.307913489186148,5.39346254256846,5.43998504506017,5.46147053909651
0.308038504813102,5.39384897172658,5.44028750783469,5.46258633584158
0.308163520440055,5.3945668581768,5.44045218096219,5.46276677285968
0.308288536067008,5.39479780762329,5.44070736484753,5.46290103729724
0.308413551693962,5.39504180095664,5.44114533565,5.46470414275928
0.308538567320915,5.39539496418777,5.44192621287077,5.46491864749287
0.308663582947868,5.39552120163024,5.44208960844658,5.46503255542393
0.308788598574822,5.3968747065985,5.44330466338649,5.46506967928203
0.308913614201775,5.39721852793759,5.44429510576988,5.46571250358509
0.309038629828729,5.39742610613561,5.44453368484847,5.46584085743039
0.309163645455682,5.39759240072391,5.44510296193649,5.46607276255013
0.309288661082635,5.39841273365441,5.44610092492777,5.46636345920365
0.309413676709589,5.39861251132312,5.44632891946523,5.46685270919526
0.309538692336542,5.39875923917558,5.44725350161846,5.46696794952266
0.309663707963495,5.39881747356961,5.44760683850111,5.46754855103615
0.309788723590449,5.39904323048542,5.44786697920361,5.46755095368308
0.309913739217402,5.39905899950486,5.4482352139767,5.46793271273614
0.310038754844356,5.3995187268481,5.44859012281644,5.46853122538879
0.310163770471309,5.40086226185447,5.44987860690246,5.46879215874233
0.310288786098262,5.40271020866996,5.45015744271054,5.46915642239889
0.310413801725216,5.40330386965786,5.4505249477021,5.46972297839329
0.310538817352169,5.403514575757,5.45066868777577,5.46972390087967
0.310663832979122,5.40406890969756,5.45102310035761,5.46993460258033
0.310788848606076,5.40413638569238,5.45154647370473,5.4704693468097
0.310913864233029,5.4041897679822,5.45199915712219,5.47081525824215
0.311038879859983,5.40419159174441,5.45204487894996,5.47125715601403
0.311163895486936,5.40422691069465,5.45240253584861,5.4713887505923
0.311288911113889,5.40424753747768,5.4525871683201,5.47168764846515
0.311413926740843,5.40435725504761,5.45300578117,5.47203213230229
0.311538942367796,5.40488209290754,5.4533703333324,5.47233615609492
0.311663957994749,5.40503857809203,5.45391205948143,5.47234284158723
0.311788973621703,5.40584090186339,5.45399075443592,5.47254782725745
0.311913989248656,5.40666854235447,5.45417401161469,5.47266452162838
0.312039004875609,5.40671106115526,5.45422964781611,5.47274842796377
0.312164020502563,5.40693284496711,5.45430360569262,5.4731215787781
0.312289036129516,5.40711331156365,5.45469455345077,5.47335651940158
0.31241405175647,5.40713218778933,5.45575546713579,5.47379527124753
0.312539067383423,5.40818197853487,5.45606578919865,5.4739221799231
0.312664083010376,5.40852746882515,5.4560712876132,5.4743563744535
0.31278909863733,5.40894777895679,5.45608557448518,5.47478345339711
0.312914114264283,5.40910171941642,5.45645311060581,5.47478410647709
0.313039129891236,5.40925372914515,5.45667823516659,5.47530372326577
0.31316414551819,5.4102384785825,5.45705644245836,5.47603211332234
0.313289161145143,5.41059022018958,5.45792079996362,5.47606856100818
0.313414176772096,5.41073110909667,5.45854446508871,5.47654773490168
0.31353919239905,5.4120748001174,5.45867264026194,5.47701283580726
0.313664208026003,5.41256595657248,5.4587581631763,5.47732150300524
0.313789223652957,5.41377475643682,5.45968854884863,5.47739706087872
0.31391423927991,5.41399656248205,5.45995111015618,5.47756841391096
0.314039254906863,5.41438043061658,5.45998274615148,5.47786575243496
0.314164270533817,5.41451222589041,5.46048485354868,5.47806730488646
0.31428928616077,5.41454834268374,5.46135335067521,5.47866679789667
0.314414301787723,5.41477938926896,5.46148887460326,5.47903611302796
0.314539317414677,5.41519935844716,5.46187864937826,5.47936531482897
0.31466433304163,5.41547711956132,5.46216537295814,5.4795574014959
0.314789348668584,5.41577137383234,5.46227600348783,5.47958876259344
0.314914364295537,5.41621069740059,5.46249681499672,5.47999839021405
0.31503937992249,5.41647458636755,5.46269623647179,5.48084810508333
0.315164395549444,5.41673847483715,5.4628544014503,5.48115908155336
0.315289411176397,5.4171700846265,5.46307063760375,5.48117305256055
0.31541442680335,5.41815261447858,5.46361624766149,5.48221429553725
0.315539442430304,5.41834609865311,5.46384133473352,5.48312188031398
0.315664458057257,5.41886881412663,5.46398225282875,5.48342315295274
0.315789473684211,5.41890049259339,5.46410597238454,5.48371564737946
0.315914489311164,5.41928007920728,5.46415323069265,5.48382297909515
0.316039504938117,5.42042243455834,5.46430384460524,5.48425516373868
0.316164520565071,5.42116182999105,5.46594893858269,5.48446475944963
0.316289536192024,5.42150066333721,5.46638958615536,5.48457859495357
0.316414551818977,5.42282937258147,5.46673932112655,5.48466243523207
0.316539567445931,5.42302934450918,5.46746530781775,5.48540715906962
0.316664583072884,5.42455641945962,5.46790223389386,5.48597535941437
0.316789598699837,5.42554805153071,5.46808753659858,5.48625236697816
0.316914614326791,5.42559432895277,5.46863124067515,5.48664266650447
0.317039629953744,5.42576955262944,5.46892080051691,5.48684173190541
0.317164645580698,5.4258660619985,5.46895893393719,5.48849479516645
0.317289661207651,5.4266589298226,5.46912274094984,5.48854129458032
0.317414676834604,5.42673998116635,5.46925961635618,5.48891020560329
0.317539692461558,5.42683390043334,5.46956993418086,5.48896403405016
0.317664708088511,5.42744664722014,5.47016656337294,5.48898727196196
0.317789723715464,5.42952697693934,5.47100416142394,5.48934939761222
0.317914739342418,5.43014218400125,5.47187597440897,5.48940858195912
0.318039754969371,5.43052573384754,5.47210239395039,5.48992875308887
0.318164770596325,5.43222120383118,5.47256157802207,5.490210763355
0.318289786223278,5.43351131491659,5.47264351978825,5.49041270878825
0.318414801850231,5.43368621655835,5.47326187290476,5.49089134025192
0.318539817477185,5.43406025338758,5.47326618813029,5.49153639087452
0.318664833104138,5.43420256178476,5.47362266448678,5.49227777236114
0.318789848731091,5.43439415966194,5.47416179826634,5.49294385029472
0.318914864358045,5.43460866161309,5.4748626498983,5.49508267569501
0.319039879984998,5.43509065538122,5.47493797530568,5.49520485682311
0.319164895611951,5.4362149095808,5.4754097957896,5.49553641162146
0.319289911238905,5.43652250799876,5.47778274665361,5.49557027524112
0.319414926865858,5.43798060501743,5.47780521504062,5.49645787235218
0.319539942492812,5.4380714735497,5.47791365492022,5.49683709920193
0.319664958119765,5.43820465876136,5.47884163242987,5.49801093126405
0.319789973746718,5.43944058505119,5.47980353254,5.49855102506757
0.319914989373672,5.44129944399321,5.48062558307865,5.49864481536126
0.320040005000625,5.44166255631833,5.48095862130794,5.49899319324797
0.320165020627578,5.44330078162345,5.48177389646858,5.49903206323719
0.320290036254532,5.44382148737421,5.4824114695718,5.49929676307956
0.320415051881485,5.44387025304445,5.48283446264039,5.49948726387102
0.320540067508439,5.44407892018129,5.48324896955049,5.49956715961954
0.320665083135392,5.44469490369591,5.48354130868162,5.50114139958359
0.320790098762345,5.44494388791387,5.4837146460557,5.50144388961519
0.320915114389299,5.44531171264774,5.48371720386272,5.50196887011223
0.321040130016252,5.44541252801829,5.48415351491885,5.50220624995216
0.321165145643205,5.44689785336348,5.48421019906487,5.50221305962588
0.321290161270159,5.44812845972618,5.48426918554733,5.50297250302274
0.321415176897112,5.44840892725722,5.48472286085947,5.50445268080765
0.321540192524066,5.44842183341018,5.48517312581394,5.50456523807548
0.321665208151019,5.44892177225615,5.48552150530438,5.50459478068072
0.321790223777972,5.44936140076989,5.48613229502852,5.50469248514724
0.321915239404926,5.44994272022698,5.48697645340607,5.50544120247991
0.322040255031879,5.45072786515324,5.48749001421176,5.50608537930712
0.322165270658832,5.45083112168897,5.487622659301,5.50716825005001
0.322290286285786,5.45089080090164,5.48798108349824,5.50814797354104
0.322415301912739,5.45138097113086,5.48861728348116,5.5091581339015
0.322540317539692,5.45221637358202,5.48937369664109,5.50968854420566
0.322665333166646,5.45222024000433,5.48958662032176,5.51159432366699
0.322790348793599,5.45247728611144,5.48960558849879,5.51195408953819
0.322915364420553,5.45261958614499,5.4907560609074,5.5125832246433
0.323040380047506,5.452635351907,5.49185047609846,5.51264500030713
0.323165395674459,5.45272903256807,5.49266678395408,5.5130342331883
0.323290411301413,5.453651163684,5.49290946242865,5.51315364709494
0.323415426928366,5.45370296646892,5.4929983750939,5.51338947927783
0.323540442555319,5.45440257945357,5.49340207884168,5.51444567221685
0.323665458182273,5.45511162354883,5.49451486683982,5.51522666971589
0.323790473809226,5.45518630273696,5.49554594533604,5.51538530918072
0.32391548943618,5.45572860208308,5.49642206019886,5.51685050606833
0.324040505063133,5.45580452792076,5.4981780219175,5.51748012589241
0.324165520690086,5.45589533899417,5.49868631495263,5.51766222133182
0.32429053631704,5.45592948030428,5.49940799535776,5.51792669462455
0.324415551943993,5.45634340947597,5.50123719482205,5.51804400474367
0.324540567570946,5.45661317956892,5.50147135411561,5.51807702603316
0.3246655831979,5.45680933485111,5.50232834388095,5.51870375201758
0.324790598824853,5.45691093736987,5.50233117423543,5.51895208926087
0.324915614451807,5.45752576052151,5.50248098436196,5.51921154628782
0.32504063007876,5.45774665821596,5.50283441086896,5.51925563541804
0.325165645705713,5.4578151281867,5.50290199930458,5.52037857226779
0.325290661332667,5.45783283796499,5.5031464863359,5.52055651322505
0.32541567695962,5.45786352181041,5.50343259833652,5.52060487786206
0.325540692586573,5.45844524771282,5.50396994898202,5.52141565165304
0.325665708213527,5.45845253787423,5.50467617577291,5.52166463983743
0.32579072384048,5.45892913393619,5.50479520179784,5.5219287189937
0.325915739467433,5.45960448826447,5.50503285456264,5.52269132046669
0.326040755094387,5.4599264740494,5.5055242627964,5.52286014342495
0.32616577072134,5.46025488027297,5.50593706832246,5.52302485431472
0.326290786348294,5.4607149488044,5.50629252749683,5.52316701470062
0.326415801975247,5.46078133182998,5.50636098522239,5.52357629341558
0.3265408176022,5.46153522115808,5.50636105791289,5.5238330732316
0.326665833229154,5.46205119414333,5.50643238202618,5.52383703076806
0.326790848856107,5.46206904346762,5.50650226909741,5.52413596532952
0.32691586448306,5.46211129710018,5.5070222028864,5.52434817648384
0.327040880110014,5.46229914256015,5.50732044583189,5.52458586643277
0.327165895736967,5.46280269535413,5.50751543388581,5.52459475899531
0.32729091136392,5.46289521859397,5.50845041237107,5.52485922808643
0.327415926990874,5.46293876677016,5.50864577341347,5.52489598802365
0.327540942617827,5.46332040729171,5.50922340384312,5.52516412127897
0.327665958244781,5.46472124608522,5.50928390327342,5.52555125908069
0.327790973871734,5.46595631704052,5.50950277778849,5.52559103773315
0.327915989498687,5.46605859522409,5.50957397787172,5.52562425225664
0.328041005125641,5.46745669666224,5.50971101715218,5.52613350387228
0.328166020752594,5.46785914444969,5.51000153117327,5.52862787448272
0.328291036379547,5.46789085291131,5.51056456968381,5.52905281682991
0.328416052006501,5.46794450151914,5.5106162346405,5.53005028199641
0.328541067633454,5.46807152876566,5.51216231976424,5.53188078222541
0.328666083260408,5.46867997761384,5.51232074924991,5.53298863089112
0.328791098887361,5.46906558541586,5.51322118835853,5.5332402476396
0.328916114514314,5.46918400318312,5.51565264343058,5.53330946595648
0.329041130141268,5.46984492042344,5.51596051269918,5.53414173553601
0.329166145768221,5.47021827262637,5.51625714969628,5.53450097179009
0.329291161395174,5.47077147062953,5.51685786447329,5.53451128703369
0.329416177022128,5.47087846731979,5.51704539988661,5.53551227760225
0.329541192649081,5.47190358288119,5.51717110875542,5.53611612195678
0.329666208276034,5.47200791749815,5.51842440253135,5.53620657083979
0.329791223902988,5.47257553108095,5.51858415765669,5.53631816135794
0.329916239529941,5.47270372487851,5.51901258544218,5.5369782977108
0.330041255156895,5.47283875054972,5.51963594405117,5.53701730604077
0.330166270783848,5.47305448406066,5.52015315136603,5.53721201564666
0.330291286410801,5.47314701947132,5.52045445360899,5.53730367342601
0.330416302037755,5.47332219223525,5.52053423575825,5.5378452346716
0.330541317664708,5.47408028991482,5.52055928141161,5.53812644438543
0.330666333291661,5.47408690322213,5.52063261175163,5.53813977601741
0.330791348918615,5.4745211338445,5.52181766550116,5.53858605843821
0.330916364545568,5.47493792534306,5.52247503377597,5.53890787886232
0.331041380172522,5.47584179475527,5.52259992458297,5.53909348798577
0.331166395799475,5.47613172233133,5.52273559602036,5.53927444357712
0.331291411426428,5.47720472555316,5.52300328411252,5.53983256049014
0.331416427053382,5.47889797004708,5.52329672169268,5.54097103052979
0.331541442680335,5.4794432294011,5.52358205736872,5.54146303648917
0.331666458307288,5.47955430210823,5.52375567587856,5.54180676311946
0.331791473934242,5.47964189591328,5.52421369149275,5.54252839419321
0.331916489561195,5.48032408678492,5.52422353743305,5.54437069952677
0.332041505188149,5.48077608314512,5.52486682163357,5.54480697447796
0.332166520815102,5.48089331540757,5.52487817124914,5.54482949154901
0.332291536442055,5.48101876361929,5.52542659619609,5.54499125787602
0.332416552069009,5.48118950073035,5.52717719887071,5.54551503004179
0.332541567695962,5.48216287043504,5.52734998260282,5.54581477330799
0.332666583322915,5.48221627794543,5.52794269760061,5.54613294033742
0.332791598949869,5.48275542354627,5.52941516418231,5.54631740576406
0.332916614576822,5.48295704668494,5.52994413955512,5.54777556974221
0.333041630203775,5.48320028652052,5.53038103427442,5.54831220836536
0.333166645830729,5.48335451393879,5.53123645600125,5.54866372355927
0.333291661457682,5.48361813379513,5.53212532147093,5.54970730185428
0.333416677084636,5.48445436006621,5.53247968197274,5.54990699423421
0.333541692711589,5.4844900283958,5.53325806854378,5.55029939845633
0.333666708338542,5.4854723762753,5.53379511186375,5.55048583829089
0.333791723965496,5.48550776333455,5.53418490061797,5.55088167133723
0.333916739592449,5.48577589950461,5.53425758292807,5.55133392613735
0.334041755219402,5.48680526759826,5.53504129962126,5.55275420160825
0.334166770846356,5.48684245702944,5.53597560953406,5.55448267145008
0.334291786473309,5.48734840265042,5.5374199108203,5.55485852662405
0.334416802100263,5.48831551213212,5.53744778076279,5.55486543039521
0.334541817727216,5.4885750019907,5.5377345368243,5.55486757602496
0.334666833354169,5.48921701559655,5.53817915632105,5.55536651784838
0.334791848981123,5.48951696317628,5.53842979357306,5.55548638570388
0.334916864608076,5.49017615832313,5.5392836240742,5.5566052090855
0.335041880235029,5.49126630011761,5.53981193462974,5.55714925091958
0.335166895861983,5.49158119610174,5.53990591846073,5.5575242157806
0.335291911488936,5.49160838864632,5.54005058081217,5.557543404535
0.335416927115889,5.49231930697508,5.54033928883682,5.55858037191992
0.335541942742843,5.49273362021355,5.54057415943094,5.55997391072936
0.335666958369796,5.49448951618157,5.54171155027651,5.56040476418982
0.33579197399675,5.49481597954887,5.54186035556887,5.56086233726487
0.335916989623703,5.49614522597469,5.54194178542087,5.561180856814
0.336042005250656,5.49768736480127,5.54245150820633,5.56133772304875
0.33616702087761,5.49808235149509,5.54297048944795,5.56140517059672
0.336292036504563,5.49845937864034,5.54316021916482,5.56162044493152
0.336417052131516,5.49848147278029,5.54381510162383,5.56311340559793
0.33654206775847,5.49936330039745,5.54546639524223,5.56373970083606
0.336667083385423,5.5001475457813,5.54581763257378,5.56389131125835
0.336792099012377,5.5003305670663,5.54614166392102,5.56396531378451
0.33691711463933,5.50047684274979,5.54633927684126,5.56413220968856
0.337042130266283,5.50048729698347,5.54717096965529,5.5643941658302
0.337167145893237,5.50068290221077,5.54725408043135,5.56471866316847
0.33729216152019,5.50068476368166,5.54747038564177,5.5649475369021
0.337417177147143,5.50120173285979,5.54756930014816,5.56540350691767
0.337542192774097,5.50120293095375,5.54778787788547,5.5656862450546
0.33766720840105,5.5019165988467,5.54791765119951,5.56614159218978
0.337792224028004,5.50320228535562,5.54831855355569,5.56713140390199
0.337917239654957,5.50344017196395,5.54864737074334,5.56734881589755
0.33804225528191,5.50362731765603,5.54968013165781,5.56814580368136
0.338167270908864,5.50373608968891,5.54990771252972,5.56828640255715
0.338292286535817,5.50432598983995,5.55040980740804,5.56829151688962
0.33841730216277,5.50473259134405,5.5504381782369,5.56850857495648
0.338542317789724,5.50474498231525,5.55138230902478,5.56889985456843
0.338667333416677,5.50504972489152,5.55152185450096,5.56903814189918
0.33879234904363,5.50533326939549,5.55224774606962,5.56905963514158
0.338917364670584,5.50536251848298,5.55229471779825,5.56959717518115
0.339042380297537,5.50548979149368,5.55260099658074,5.57007246648309
0.339167395924491,5.50555240544062,5.55269878446737,5.57008456194102
0.339292411551444,5.50565389064112,5.55296971718047,5.57103978033012
0.339417427178397,5.50644146826812,5.55299822802603,5.57112526418225
0.339542442805351,5.50692404237341,5.55306210245007,5.57117170918556
0.339667458432304,5.50693200251435,5.55333543494071,5.5715573474785
0.339792474059257,5.5082344777423,5.55366860390589,5.57167519548477
0.339917489686211,5.50892643125034,5.55480775914146,5.57302347220943
0.340042505313164,5.50993854021293,5.55579219088221,5.57533153027577
0.340167520940118,5.5106145111601,5.55580994725277,5.5756193662516
0.340292536567071,5.51186122766809,5.55629687487921,5.5756563925543
0.340417552194024,5.51201052698175,5.55792905124175,5.57581576136081
0.340542567820978,5.51330123351928,5.55805678820003,5.57627745219385
0.340667583447931,5.51343916536063,5.55994018501949,5.57747345460682
0.340792599074884,5.51389283835085,5.56019812706025,5.57748355498164
0.340917614701838,5.51477613050512,5.56060813012967,5.57838139679319
0.341042630328791,5.51510880953759,5.56101451788941,5.58034075015105
0.341167645955744,5.51542923014906,5.56124653379922,5.5807501203054
0.341292661582698,5.51558311366555,5.56144895084405,5.58116542314576
0.341417677209651,5.51623876283456,5.5617475572218,5.5814700737969
0.341542692836605,5.51705046048351,5.56326864990784,5.58158216344149
0.341667708463558,5.51796486102114,5.56425722164379,5.5818684779813
0.341792724090511,5.51824761275037,5.56488643306315,5.58186866810668
0.341917739717465,5.51856651880942,5.56489285801206,5.58231696680483
0.342042755344418,5.51872892463613,5.56510570653298,5.58239048229295
0.342167770971371,5.51909735079648,5.56521355716323,5.58263931225327
0.342292786598325,5.51928361531554,5.56571678737186,5.5829281896987
0.342417802225278,5.51942515927147,5.56579778014315,5.58312318246594
0.342542817852232,5.51944984417387,5.56593362307166,5.58325694226672
0.342667833479185,5.51980646181972,5.56602785051091,5.58326318843692
0.342792849106138,5.52103936243822,5.56609921324894,5.58339203097993
0.342917864733092,5.52142558014332,5.56616850661099,5.58357476822527
0.343042880360045,5.52146849505061,5.56624592996556,5.58361182999451
0.343167895986998,5.52235615719553,5.56625362117821,5.58374001453439
0.343292911613952,5.52295388550318,5.56652278564695,5.5839560820543
0.343417927240905,5.52324619531034,5.56696038590646,5.58430495590015
0.343542942867858,5.52351958715509,5.56730633055461,5.58442203348124
0.343667958494812,5.52390274924006,5.56750971975054,5.58453557132307
0.343792974121765,5.52409610674157,5.56753326148679,5.58463554205138
0.343917989748719,5.52452571305512,5.5675603276059,5.58502950453666
0.344043005375672,5.52577160159494,5.56769047366577,5.58503209006527
0.344168021002625,5.52588625350095,5.56786101016181,5.58510570834443
0.344293036629579,5.52599473967439,5.56823075018653,5.58532876462404
0.344418052256532,5.52668770040566,5.56829868362537,5.58564097689151
0.344543067883485,5.52766093075803,5.56849884125598,5.58585348181277
0.344668083510439,5.52882436443791,5.56900367413626,5.5865573227543
0.344793099137392,5.5296788831519,5.56974981396492,5.58677493731948
0.344918114764346,5.53086424310797,5.56994358903071,5.58717829498108
0.345043130391299,5.53131941792196,5.57014611363784,5.58823773497658
0.345168146018252,5.53177067390153,5.57065391810413,5.58846780232825
0.345293161645206,5.53232264069764,5.57087214847899,5.58863470362463
0.345418177272159,5.53306381625537,5.5715343686872,5.5894599886312
0.345543192899112,5.53359189826317,5.57212916089747,5.58986827533416
0.345668208526066,5.53367412063013,5.5722635065978,5.59063831280489
0.345793224153019,5.53440521908083,5.57228478089089,5.59188146200728
0.345918239779972,5.53467323922187,5.57347254230821,5.59196192757512
0.346043255406926,5.53669841630454,5.57366166131982,5.59469201797996
0.346168271033879,5.53728860652759,5.5739248109466,5.59488899203786
0.346293286660833,5.53739373826199,5.57470919454472,5.59489633480912
0.346418302287786,5.53740248407188,5.57479060626328,5.59512836857281
0.346543317914739,5.53743081923503,5.57646094055819,5.59640846563765
0.346668333541693,5.53743084115917,5.57736330452754,5.59648757302416
0.346793349168646,5.53759667973934,5.57767968745179,5.59705787753564
0.346918364795599,5.53808004816989,5.57769182958941,5.59781164277105
0.347043380422553,5.53855358687703,5.58001078764969,5.59928178300723
0.347168396049506,5.53867946086045,5.58042749142382,5.59986208257931
0.34729341167646,5.53901361968773,5.58176785232027,5.60052723144509
0.347418427303413,5.53940567916387,5.58221112988492,5.60207742820745
0.347543442930366,5.53968485344166,5.58491951706173,5.60259198771043
0.34766845855732,5.54011094204701,5.58623395812951,5.60363884818246
0.347793474184273,5.54064314259364,5.58635250466285,5.60383039927329
0.347918489811226,5.54099364211953,5.58704629202572,5.60436293545239
0.34804350543818,5.54171779144463,5.58717565036241,5.60472063064826
0.348168521065133,5.54245610766183,5.58782456249874,5.60489825565319
0.348293536692087,5.54358569644276,5.5881583528447,5.60495787161057
0.34841855231904,5.54386091313893,5.58828964092499,5.60581926008743
0.348543567945993,5.54557767211874,5.58835539351931,5.60639448419304
0.348668583572947,5.54571908614548,5.58891823483878,5.60716508556288
0.3487935991999,5.54577163062223,5.59080483160311,5.60786400024497
0.348918614826853,5.54587985146935,5.59087184891739,5.60808670054803
0.349043630453807,5.54650292915972,5.59100042015835,5.60832828100905
0.34916864608076,5.54674851331571,5.59178611690499,5.60865905000391
0.349293661707713,5.54720933749941,5.59194413339346,5.60881171221344
0.349418677334667,5.54749828015701,5.59222354878086,5.60894210646129
0.34954369296162,5.5480066065253,5.59223434350599,5.60933253593341
0.349668708588574,5.54817608138367,5.59228818731545,5.60941857827824
0.349793724215527,5.54824031420184,5.59314660746532,5.60942547230089
0.34991873984248,5.54852359636943,5.5932512318414,5.60963447762254
0.350043755469434,5.54941340683055,5.59384539431035,5.60967770183314
0.350168771096387,5.54943445021633,5.59404507856447,5.611171059144
0.35029378672334,5.54954716041001,5.59420953486814,5.61146860692791
0.350418802350294,5.54987940206056,5.59424291158904,5.61219111696704
0.350543817977247,5.55028566753072,5.59705828073976,5.61383738965859
0.350668833604201,5.55030826503386,5.59816662289798,5.61426822047662
0.350793849231154,5.55130069946622,5.59841685233666,5.6147065564907
0.350918864858107,5.55197368568335,5.59864133432826,5.61590066506748
0.351043880485061,5.55242966475752,5.59898410501675,5.61594273649709
0.351168896112014,5.5528084316931,5.59923168794759,5.61673167219826
0.351293911738967,5.55473023077146,5.59962992632062,5.61787139415311
0.351418927365921,5.55496025578487,5.59974456829517,5.6179628013212
0.351543942992874,5.55526730818108,5.59976571479716,5.61903271514534
0.351668958619827,5.55584440094959,5.59985215913442,5.61907826095506
0.351793974246781,5.55593380684877,5.6006911852456,5.61952726064815
0.351918989873734,5.5562016089347,5.60113637700805,5.61954088912602
0.352044005500688,5.55728185471325,5.60148395333891,5.6195939856243
0.352169021127641,5.55745707866165,5.60301036635703,5.62003975686346
0.352294036754594,5.55760316069773,5.60333650859526,5.62025238335296
0.352419052381548,5.55859420369011,5.603364451204,5.62068833307354
0.352544068008501,5.55907091757548,5.60339749366293,5.62077273666365
0.352669083635454,5.55989197705523,5.60392929686847,5.62090522434953
0.352794099262408,5.56069900453812,5.6042586225505,5.62231430567357
0.352919114889361,5.5608857547552,5.60438387297749,5.62263197771365
0.353044130516315,5.56118723048357,5.60450359693303,5.6229832069331
0.353169146143268,5.56129709869849,5.6045842618666,5.6236103333469
0.353294161770221,5.56225497641399,5.60476779680187,5.62386435833366
0.353419177397175,5.56252495846705,5.60491984284321,5.62439077882638
0.353544193024128,5.5629721714376,5.60583944201335,5.6250306928297
0.353669208651081,5.56351164408993,5.60636552235315,5.62508650164644
0.353794224278035,5.56353867356883,5.60754381927859,5.62538665792949
0.353919239904988,5.56370769999555,5.60828505198368,5.62567588274998
0.354044255531941,5.56402485971139,5.60843730470005,5.62599685744541
0.354169271158895,5.56422027907305,5.60972161069783,5.62759701241429
0.354294286785848,5.56453020363635,5.61001433616673,5.62768272807999
0.354419302412802,5.56487772359616,5.61034638995243,5.6288190960896
0.354544318039755,5.56501228540743,5.61054756190127,5.62968620189516
0.354669333666708,5.56533982822513,5.61142822487771,5.6300234896961
0.354794349293662,5.56548494512006,5.61225927996623,5.63008398384226
0.354919364920615,5.56549709218952,5.61266486652709,5.63159037040695
0.355044380547568,5.56553283891321,5.61439388113752,5.63226282056024
0.355169396174522,5.56553415756805,5.61494921052579,5.63305309301263
0.355294411801475,5.56599620193724,5.61532142886633,5.63306236284606
0.355419427428429,5.56612198242202,5.61592244274984,5.63314431250734
0.355544443055382,5.56645180382977,5.61637201583882,5.63368525199784
0.355669458682335,5.56654546402955,5.61637434005232,5.63606812166337
0.355794474309289,5.56668814359283,5.61728434366093,5.6367454473793
0.355919489936242,5.56705356023056,5.61789904280468,5.63690307631558
0.356044505563195,5.56713148557901,5.61846169208882,5.63694538835182
0.356169521190149,5.5671737742361,5.61887673154289,5.63724168849613
0.356294536817102,5.56719023770875,5.62056317742991,5.63807527401056
0.356419552444055,5.56727024543175,5.62056507126332,5.6386997123513
0.356544568071009,5.56811358619645,5.6208432095497,5.63939817769737
0.356669583697962,5.56851718453561,5.62121713634209,5.63991059367554
0.356794599324916,5.56984461436816,5.62136226536627,5.64091447098387
0.356919614951869,5.57069025279848,5.62150018985796,5.64234037403734
0.357044630578822,5.57069996697085,5.6245736658472,5.64341037317005
0.357169646205776,5.57126827921012,5.62524619899022,5.64347893947043
0.357294661832729,5.57203417415262,5.62638567989818,5.64380069454865
0.357419677459682,5.57325632395257,5.62676507308248,5.64453658302168
0.357544693086636,5.57338788382568,5.62703902800173,5.64502771460975
0.357669708713589,5.57377526203594,5.62820543309324,5.64503930218611
0.357794724340543,5.57438696203809,5.62822560833794,5.64719193640587
0.357919739967496,5.57563954213265,5.62944352627881,5.64825640866248
0.358044755594449,5.57812629153015,5.62956969058454,5.64901307158766
0.358169771221403,5.5786210502812,5.63024404603833,5.64924236715921
0.358294786848356,5.57872832813561,5.63130926888475,5.65045649395703
0.358419802475309,5.58001470520051,5.63135984087575,5.6517181473469
0.358544818102263,5.58024514248992,5.63265427068588,5.65253743400796
0.358669833729216,5.5804750775083,5.63288095329548,5.65307657253333
0.35879484935617,5.58070594471308,5.63409480536753,5.65369242629195
0.358919864983123,5.58263210308025,5.63481635915039,5.65398265603145
0.359044880610076,5.58398880000201,5.63493044180639,5.65452925184189
0.35916989623703,5.58415020497376,5.63501458786595,5.65499813753337
0.359294911863983,5.58423616768116,5.63579214970254,5.65510108581222
0.359419927490936,5.5843845721481,5.63621782245008,5.65670803024778
0.35954494311789,5.58532357859673,5.63750277467639,5.65732078391496
0.359669958744843,5.58564247068617,5.63819263240751,5.65799935633179
0.359794974371796,5.58619854604045,5.63844127279801,5.65826660519156
0.35991998999875,5.58649461724387,5.63884988477903,5.65831085338845
0.360045005625703,5.5867045693468,5.63896331902692,5.6587007368547
0.360170021252657,5.58692946151487,5.64073674836912,5.65872196566169
0.36029503687961,5.58774178668983,5.64094005109122,5.65938759884569
0.360420052506563,5.58785713140362,5.64117931238234,5.6596963310603
0.360545068133517,5.58812870400523,5.64162185338549,5.66154031018863
0.36067008376047,5.5896725352777,5.64263049010164,5.66283538780385
0.360795099387423,5.59022476237392,5.64288846162211,5.66318904966501
0.360920115014377,5.59049004491558,5.64297344035194,5.66319503825345
0.36104513064133,5.59058510612635,5.64351725719262,5.66323691146199
0.361170146268284,5.59093199358451,5.64363739987212,5.66443741406314
0.361295161895237,5.59094955506204,5.64418069840686,5.66484099321698
0.36142017752219,5.59103143563392,5.64468573204995,5.66568777494967
0.361545193149144,5.59184839477786,5.64534847881125,5.66645272690527
0.361670208776097,5.59282222071033,5.64575383323046,5.66727441837048
0.36179522440305,5.59308643406285,5.64679971989764,5.66731794774103
0.361920240030004,5.59311477804648,5.64703728462874,5.6675501508836
0.362045255656957,5.59311938835591,5.64762492454672,5.66876891459796
0.36217027128391,5.59329440394455,5.64790023535812,5.66908771294039
0.362295286910864,5.59387719068568,5.64815869364632,5.66919418285923
0.362420302537817,5.5947641698856,5.64862533708124,5.6695578737875
0.362545318164771,5.59750134435882,5.64875368567203,5.67006161687198
0.362670333791724,5.59785646244802,5.64987759810704,5.67052101697302
0.362795349418677,5.59804809833232,5.65004863609253,5.67059299704824
0.362920365045631,5.59873537038936,5.6504729009474,5.67166922566546
0.363045380672584,5.59911785844293,5.65127448134879,5.67212925607011
0.363170396299537,5.59932095871574,5.65179207016837,5.67242168302841
0.363295411926491,5.60060785802325,5.65303403601826,5.67288252909603
0.363420427553444,5.60067016316129,5.65387905878689,5.67358714971108
0.363545443180398,5.60201744596569,5.65404449779867,5.67424058597111
0.363670458807351,5.60280696121828,5.65416001334282,5.67439587830082
0.363795474434304,5.60293920485354,5.65552534045773,5.67440871523943
0.363920490061258,5.60333938020705,5.6560296892845,5.67456575544146
0.364045505688211,5.60342939001318,5.65606139641437,5.67457681218056
0.364170521315164,5.60415667999103,5.65635413833752,5.67688896399822
0.364295536942118,5.6044958773636,5.65697538355225,5.67790172936945
0.364420552569071,5.60451294686888,5.65714240951082,5.67799011074266
0.364545568196025,5.60470483690845,5.65762682258052,5.67859232858873
0.364670583822978,5.60523839953725,5.65871827951479,5.67981843354712
0.364795599449931,5.60570940071903,5.65897601431839,5.67989695265483
0.364920615076885,5.60582142049455,5.6592392085307,5.67990333094948
0.365045630703838,5.60600436557593,5.65932166930366,5.68047328739131
0.365170646330791,5.60605549404765,5.66055768541257,5.68054449404555
0.365295661957745,5.606616200908,5.66145666638772,5.68138646521377
0.365420677584698,5.6074594798294,5.66242334197652,5.68173953049233
0.365545693211651,5.60804756305925,5.66250759543481,5.68181669637638
0.365670708838605,5.6082804578563,5.66292174340459,5.68254340757294
0.365795724465558,5.6084700687363,5.66344831040675,5.68283036088789
0.365920740092512,5.61024508402386,5.66383414611678,5.68378163125415
0.366045755719465,5.61038748437367,5.66393014783813,5.68447824327254
0.366170771346418,5.61179504291818,5.66511162682574,5.68634534646636
0.366295786973372,5.61192354402041,5.6664674898213,5.68689624142339
0.366420802600325,5.6123083477735,5.66664527447971,5.68729197112689
0.366545818227278,5.61301569271199,5.66671294645238,5.68759973696686
0.366670833854232,5.6131947324578,5.66766500117524,5.68777663706212
0.366795849481185,5.61357625454293,5.66781124707867,5.68894111129079
0.366920865108139,5.61447168604334,5.66798842583007,5.68997672750515
0.367045880735092,5.61474270132702,5.66822828994138,5.69142962757408
0.367170896362045,5.61538149111967,5.66985675522379,5.69157283690308
0.367295911988999,5.61541840868912,5.67010557491196,5.69188226364173
0.367420927615952,5.61586119921776,5.67039329488258,5.69204106939214
0.367545943242905,5.61602633333358,5.67210310521203,5.69235521776683
0.367670958869859,5.61632183337599,5.67263519911334,5.6925839329864
0.367795974496812,5.61647494592453,5.6728774684643,5.69323750143533
0.367920990123765,5.61678290773384,5.67362452708294,5.69361018478051
0.368046005750719,5.61787597318708,5.67370011967439,5.69557842827624
0.368171021377672,5.61975457263805,5.67421344384609,5.69615192092551
0.368296037004626,5.6200743730097,5.67595284331405,5.69719761673206
0.368421052631579,5.62118351521434,5.67623548944719,5.69825691618678
0.368546068258532,5.62119329999008,5.67664876313354,5.69898552859221
0.368671083885486,5.62138764245792,5.67892028478309,5.69917601639484
0.368796099512439,5.62140062286114,5.67956269963883,5.69965749278968
0.368921115139392,5.62347573677724,5.67967216984439,5.69997574551873
0.369046130766346,5.62364513906695,5.68104744906385,5.70000417467475
0.369171146393299,5.62411318671752,5.68110746491604,5.70024256481551
0.369296162020253,5.62452884707833,5.68173275770041,5.70201343426404
0.369421177647206,5.62455554252816,5.68234186867639,5.70214725673304
0.369546193274159,5.6262650391618,5.68310311952419,5.70240451937989
0.369671208901113,5.62628747848493,5.68391860431778,5.70252454224735
0.369796224528066,5.62693857897334,5.68447002414403,5.70398311245928
0.369921240155019,5.62784894080088,5.6846806790568,5.704210178466
0.370046255781973,5.62797355390735,5.6859922949248,5.70428689416545
0.370171271408926,5.62804260103529,5.68675937869246,5.70443809712506
0.370296287035879,5.62806199632619,5.68678913075832,5.7064327810284
0.370421302662833,5.62824821611976,5.68693687043574,5.70679801677603
0.370546318289786,5.62905012999335,5.68697836947175,5.70705744844741
0.37067133391674,5.62934517885991,5.68725379257163,5.70718785574498
0.370796349543693,5.62944708396066,5.68754547094126,5.70735305867303
0.370921365170646,5.63111085178863,5.6890826842951,5.70742853532485
0.3710463807976,5.63113796934605,5.68919166366005,5.70826563703873
0.371171396424553,5.63126463547804,5.69017301486409,5.70851085754853
0.371296412051506,5.63174264909658,5.69052372096978,5.70867818741821
0.37142142767846,5.63209595119178,5.69092275094166,5.70871944594592
0.371546443305413,5.63266921596272,5.69209577106502,5.70924368005699
0.371671458932367,5.63328715524144,5.69227653569503,5.70928959817426
0.37179647455932,5.63375919085965,5.69273806822662,5.71036629603328
0.371921490186273,5.63400357607053,5.69298839444666,5.71039532811697
0.372046505813227,5.63448520115243,5.69304447841695,5.71178409204872
0.37217152144018,5.63604089895547,5.6936093382865,5.71211939258682
0.372296537067133,5.63621429648094,5.69401441652767,5.71218499541771
0.372421552694087,5.63678361913383,5.69444305497703,5.71262480741501
0.37254656832104,5.63814820821797,5.69453324396781,5.71276154948923
0.372671583947993,5.63848167981129,5.69526906347914,5.71323119325753
0.372796599574947,5.63868278825099,5.69592624683853,5.71454623420854
0.3729216152019,5.64077249054155,5.69598414916734,5.71457985087733
0.373046630828854,5.64111138331939,5.69600863132144,5.71477985983128
0.373171646455807,5.64157584530966,5.69609022200706,5.71514887150437
0.37329666208276,5.64161681360457,5.69644461977135,5.71563971903114
0.373421677709714,5.64343585708051,5.69710972813095,5.71591215810102
0.373546693336667,5.64380849192878,5.69757840646616,5.7166155647278
0.37367170896362,5.64383198029828,5.69799272150032,5.71686074775689
0.373796724590574,5.64396671765593,5.69810084797391,5.71836348590905
0.373921740217527,5.64427822855183,5.6987348396892,5.7191866241018
0.374046755844481,5.64565865233682,5.69874581329039,5.71954790914286
0.374171771471434,5.64644270990947,5.69904494314798,5.7196834913364
0.374296787098387,5.64645453517257,5.6997569562622,5.7197096196746
0.374421802725341,5.64741589994895,5.70035407435008,5.72042543961795
0.374546818352294,5.64743322843367,5.70061785330372,5.72088936022558
0.374671833979247,5.64809834965705,5.70165386895053,5.72124149973901
0.374796849606201,5.6483846640915,5.7017100144218,5.72212463475663
0.374921865233154,5.64915897969598,5.70183023626642,5.72268049544863
0.375046880860108,5.6511085488697,5.70224937095186,5.72379307569737
0.375171896487061,5.65142227616004,5.70260138732365,5.72411989791405
0.375296912114014,5.6526314614518,5.70285957582408,5.72445079640075
0.375421927740968,5.65374670580307,5.70297112912847,5.72449789928132
0.375546943367921,5.65403208104867,5.70433980101688,5.72451517605109
0.375671958994874,5.65448101701044,5.704607783193,5.72494404701177
0.375796974621828,5.65485962907522,5.70614948144144,5.72560390903554
0.375921990248781,5.65517308085267,5.70656130606568,5.72571778629823
0.376047005875734,5.65629734624232,5.70674603666645,5.72645073419679
0.376172021502688,5.65693338893496,5.70688800502662,5.72712188827313
0.376297037129641,5.65999049226708,5.70718102157245,5.72721326702517
0.376422052756595,5.66081837617895,5.70744883009253,5.72755868696333
0.376547068383548,5.66142002955817,5.70745418560011,5.72864996251295
0.376672084010501,5.66261452282313,5.70827997299911,5.72872788388315
0.376797099637455,5.6641624177574,5.70880256738252,5.72897357105542
0.376922115264408,5.66494276439409,5.70899833936663,5.72932009017572
0.377047130891361,5.66496908123187,5.70912849942999,5.72964711717259
0.377172146518315,5.66508105571939,5.70984156554137,5.72968145076261
0.377297162145268,5.66543467201708,5.70998552980639,5.73035751605469
0.377422177772222,5.66650645379568,5.71019587884166,5.73037152781847
0.377547193399175,5.66747250294179,5.71130861842355,5.73103332012876
0.377672209026128,5.66786302288353,5.71147977075871,5.73113930025247
0.377797224653082,5.66800261453253,5.71163147942624,5.73179708436916
0.377922240280035,5.66830970122023,5.71193230281799,5.73227128156507
0.378047255906988,5.66933476398146,5.71261862842379,5.73286041978814
0.378172271533942,5.66938373299177,5.71267636293109,5.73291752752182
0.378297287160895,5.66941370490479,5.71383430392614,5.73304625442312
0.378422302787848,5.67051842234741,5.71415745243285,5.73400577453625
0.378547318414802,5.67133304721322,5.71439333978253,5.73411417030731
0.378672334041755,5.67206540162689,5.714760767208,5.73476447773458
0.378797349668709,5.6732936294419,5.71584616473378,5.73519826962397
0.378922365295662,5.67399534507812,5.71592347355797,5.73560945622177
0.379047380922615,5.67402617226982,5.716646821078,5.73616439492099
0.379172396549569,5.67521546305082,5.7172205475375,5.73651881095085
0.379297412176522,5.67553840418909,5.71765380975462,5.73672655132451
0.379422427803475,5.67672667216196,5.71772678412471,5.73723873734417
0.379547443430429,5.67748961744479,5.71775594473271,5.73726493356256
0.379672459057382,5.67782767265168,5.71779228362839,5.73741103791955
0.379797474684336,5.67917535518704,5.71801284281795,5.73843584965987
0.379922490311289,5.68153716848385,5.71890791065818,5.73885403593094
0.380047505938242,5.68176772802172,5.71920526099129,5.73932685054605
0.380172521565196,5.68226269578144,5.71928206556192,5.74086318967855
0.380297537192149,5.6826214085985,5.71933346607331,5.7409769595144
0.380422552819102,5.68277810866281,5.72064027251876,5.74103562117253
0.380547568446056,5.68303638445713,5.72156905714515,5.74211791482565
0.380672584073009,5.68389400460257,5.72259855463783,5.74214010946126
0.380797599699963,5.685188966188,5.72510222039359,5.74293922582389
0.380922615326916,5.68574158251,5.72557576260122,5.74295133157416
0.381047630953869,5.68675221097153,5.72572474462186,5.74398894291712
0.381172646580823,5.68717454665323,5.72577400374195,5.74477542648327
0.381297662207776,5.68833497386073,5.72587726114476,5.74499835420211
0.381422677834729,5.68898041868451,5.72649114106801,5.74603902211332
0.381547693461683,5.68899550669983,5.72759552447532,5.74681475782257
0.381672709088636,5.68903573877553,5.72870798056132,5.74687825400283
0.381797724715589,5.68949910965725,5.72978314198393,5.74697583058946
0.381922740342543,5.6896021002199,5.73029641219492,5.74724153863204
0.382047755969496,5.6896149313702,5.73031244447771,5.74782369984147
0.38217277159645,5.68978073043193,5.73065436024534,5.74797220480404
0.382297787223403,5.69005371225025,5.7308339586791,5.75115732316836
0.382422802850356,5.6913990118778,5.73089394760276,5.75116136295327
0.38254781847731,5.69139942540962,5.7317540016096,5.75163378242371
0.382672834104263,5.69159218568495,5.73236842087643,5.75173412384987
0.382797849731216,5.69180313367221,5.73322342783823,5.7520946175113
0.38292286535817,5.69193252493087,5.73363826172153,5.75240278134051
0.383047880985123,5.69262914539123,5.73488913259607,5.75277199015307
0.383172896612076,5.69299695034341,5.73612235051978,5.75502037029202
0.38329791223903,5.69314768266016,5.73633467326807,5.75506812209024
0.383422927865983,5.69333626344492,5.73678079310097,5.75588712890153
0.383547943492937,5.69334972668888,5.7369276481394,5.75629890075956
0.38367295911989,5.69352145520618,5.73717692331079,5.75707242792342
0.383797974746843,5.69507681096119,5.73740972895107,5.75730183876885
0.383922990373797,5.6962301713594,5.73771988567451,5.75730280660341
0.38404800600075,5.69690277211933,5.73859009152477,5.75752271242445
0.384173021627703,5.69728271390987,5.73886164020377,5.75756836465134
0.384298037254657,5.69881149420196,5.73967641766933,5.75759964069573
0.38442305288161,5.69889621385917,5.73968080536801,5.7577233549247
0.384548068508564,5.69992595714047,5.74004613428265,5.75817551055675
0.384673084135517,5.70026711289558,5.74031571551509,5.75923826553461
0.38479809976247,5.70108019899564,5.74044794997575,5.75926439400767
0.384923115389424,5.70116973263047,5.7411285224506,5.76023367128178
0.385048131016377,5.70161356347679,5.74293783347601,5.76047220430793
0.38517314664333,5.70175040607653,5.74297154590247,5.76052176656023
0.385298162270284,5.70183749798194,5.74409432330702,5.76070489497115
0.385423177897237,5.70330571535057,5.74418737988569,5.76073433763281
0.385548193524191,5.70380064884807,5.74441621799622,5.76088189840621
0.385673209151144,5.70382228883547,5.74459913552061,5.76170847691711
0.385798224778097,5.70404849377433,5.74728555201686,5.76390289020046
0.385923240405051,5.70505433934662,5.74752478045941,5.76408763496916
0.386048256032004,5.70516499679309,5.74798735838518,5.76525388687371
0.386173271658957,5.70539234576547,5.74918046860045,5.76571963728404
0.386298287285911,5.70571455509031,5.75107178560084,5.76823288905391
0.386423302912864,5.70582616213082,5.75200749698726,5.76992364168364
0.386548318539817,5.70634877373495,5.75276212277683,5.77041587946602
0.386673334166771,5.70730535570649,5.75291950259624,5.77152792054188
0.386798349793724,5.70763406918281,5.75295382379611,5.77216812088051
0.386923365420678,5.70778863911552,5.75301185533247,5.77430873905997
0.387048381047631,5.70826841017103,5.75399758655163,5.77479319236572
0.387173396674584,5.70865280852994,5.754325246505,5.77554462871823
0.387298412301538,5.70896311621148,5.75448071769227,5.77574062583047
0.387423427928491,5.70979765613622,5.7554708767128,5.77717501831298
0.387548443555444,5.70993144285011,5.75850327763914,5.77781432754871
0.387673459182398,5.71011066511671,5.75931640080728,5.77854903825039
0.387798474809351,5.7103014035167,5.76122174370076,5.7790163059346
0.387923490436305,5.71184827095807,5.76125197190559,5.77954530217879
0.388048506063258,5.71257089036977,5.76301185324186,5.77957954376151
0.388173521690211,5.71276513024491,5.76347988024961,5.78085391268374
0.388298537317165,5.71312324548208,5.76350380140885,5.78106753346763
0.388423552944118,5.71393181054808,5.76355867069598,5.7818842595658
0.388548568571071,5.71394203393285,5.76400350725836,5.78242178420398
0.388673584198025,5.71536840427668,5.76443170566426,5.78263316655383
0.388798599824978,5.71542327908124,5.76471037722543,5.78367399407687
0.388923615451931,5.71559020478559,5.76561624356234,5.78476012390549
0.389048631078885,5.71564766009776,5.76646495384263,5.78500200561433
0.389173646705838,5.71576671847857,5.76787440536713,5.78518928417346
0.389298662332792,5.71724862567646,5.76822775704797,5.78558804366357
0.389423677959745,5.71738535477843,5.768758904877,5.78638190924759
0.389548693586698,5.7178143707147,5.76886395569253,5.78733950579447
0.389673709213652,5.71808553303987,5.76916537130783,5.78798543646614
0.389798724840605,5.718135154318,5.76917808789552,5.7882201296631
0.389923740467558,5.71826139527771,5.7699612022956,5.78825259868084
0.390048756094512,5.71874945577967,5.7706991961785,5.78899965399925
0.390173771721465,5.71990162090635,5.7711063754989,5.78901988953585
0.390298787348419,5.72003838502219,5.77243744840302,5.78941344358171
0.390423802975372,5.72026202520226,5.77330372710574,5.78944488132649
0.390548818602325,5.72485750394911,5.77338995429878,5.78965397886388
0.390673834229279,5.72523679671587,5.77431861854769,5.78979390667136
0.390798849856232,5.72551691557497,5.77570877947431,5.79064065865
0.390923865483185,5.72580333549213,5.77595552349355,5.79415378693381
0.391048881110139,5.72659017189014,5.77726027696008,5.79464634982128
0.391173896737092,5.72938796700442,5.77730346144398,5.79540002852393
0.391298912364046,5.72965634496338,5.77754484749748,5.79612200614283
0.391423927990999,5.73040518592919,5.77985664026103,5.79639816220535
0.391548943617952,5.73152695758942,5.78009316803062,5.79685608068607
0.391673959244906,5.73176793221026,5.78052336180996,5.79761186184938
0.391798974871859,5.73232814565806,5.78160691239239,5.79773299323631
0.391923990498812,5.73247127890888,5.78178474280627,5.79797514509043
0.392049006125766,5.73313106933698,5.78203476951032,5.79954898170928
0.392174021752719,5.73354906104989,5.78247706358773,5.80036217551466
0.392299037379672,5.73377190500447,5.78308898280323,5.80233614177717
0.392424053006626,5.73442513755266,5.78371480226159,5.8030509191808
0.392549068633579,5.73541490044579,5.78396167583846,5.80310760882411
0.392674084260533,5.73567797920341,5.7864642285448,5.80427561943695
0.392799099887486,5.73640437936508,5.78671119940493,5.80573673048646
0.392924115514439,5.73646354762606,5.78724053134385,5.80600073981099
0.393049131141393,5.73673132237681,5.78735107738145,5.80656927048114
0.393174146768346,5.73697693715141,5.78948759082108,5.80728647681952
0.393299162395299,5.73735925837982,5.79046668385073,5.80780815782344
0.393424178022253,5.73755359624611,5.79087114307064,5.80902344346536
0.393549193649206,5.73773005087088,5.79092921974874,5.81068570569155
0.39367420927616,5.73843632693625,5.79123992631482,5.81134016184601
0.393799224903113,5.73849574400139,5.79188120706771,5.81180803220007
0.393924240530066,5.73870629273551,5.79248432141505,5.81385214631665
0.39404925615702,5.74066356063459,5.79333464173082,5.81520532406497
0.394174271783973,5.74092056745011,5.79471697294905,5.81702868979496
0.394299287410926,5.74162683996776,5.79523206068945,5.81722886811666
0.39442430303788,5.74184273725833,5.7969508951123,5.81745261357869
0.394549318664833,5.74204013297448,5.79702997189449,5.8174890520069
0.394674334291786,5.74302768374197,5.79711095998038,5.81750998004966
0.39479934991874,5.74456424953013,5.79828095349733,5.81811672897485
0.394924365545693,5.74608174311469,5.79947110109662,5.81836586273742
0.395049381172647,5.74636276435833,5.80036822252858,5.81871414526989
0.3951743967996,5.74643739489558,5.8007994411847,5.81950746751295
0.395299412426553,5.74682933132113,5.80165700978659,5.81995435529685
0.395424428053507,5.74714587008902,5.80172855796706,5.81998129982868
0.39554944368046,5.7472148850714,5.80193515331216,5.82009081687244
0.395674459307413,5.74726768866407,5.80201703687109,5.82021615187022
0.395799474934367,5.74792390233498,5.80218835486364,5.82050526217254
0.39592449056132,5.74884745332915,5.80288876103682,5.82118304144133
0.396049506188274,5.74896568183417,5.80289667515437,5.82138128844947
0.396174521815227,5.74985757282997,5.80353499453105,5.82139135166036
0.39629953744218,5.75065781770385,5.80363934863346,5.82285974205383
0.396424553069134,5.75112529594982,5.80375311946813,5.82292588378651
0.396549568696087,5.75287617751084,5.80434892882846,5.82353129197482
0.39667458432304,5.75318687244388,5.80463659237969,5.82413459408757
0.396799599949994,5.75433643110659,5.8061306147541,5.82430705262311
0.396924615576947,5.75639381647221,5.80640103355069,5.8247311441892
0.3970496312039,5.75666597044864,5.80682046950143,5.82491872977855
0.397174646830854,5.75843553022863,5.80713486123775,5.82597615053245
0.397299662457807,5.75888893005511,5.80805581916909,5.8265345160074
0.397424678084761,5.75937463251219,5.80809678925,5.82729706636458
0.397549693711714,5.75977864611351,5.80823592373536,5.82778586851739
0.397674709338667,5.76025426713486,5.8085447923507,5.82816992298242
0.397799724965621,5.76034517988789,5.80874698673104,5.8286555755106
0.397924740592574,5.76068667084176,5.80959099916608,5.82870490273076
0.398049756219527,5.76112773226,5.81073923119017,5.82904639729475
0.398174771846481,5.76139032945873,5.81111384526972,5.83036287810928
0.398299787473434,5.7617682535258,5.81173456934611,5.83066994969888
0.398424803100388,5.76177500589572,5.81177369679791,5.83164203851966
0.398549818727341,5.762277228889,5.81212658765197,5.83208513165307
0.398674834354294,5.76298139652522,5.81236399463144,5.83212538639945
0.398799849981248,5.76425087595629,5.81238322332278,5.83214644790508
0.398924865608201,5.76579430714653,5.81242288133917,5.83298085276694
0.399049881235154,5.76636078602928,5.81277275777639,5.83360803707308
0.399174896862108,5.7663707867504,5.81298738232206,5.83440248261252
0.399299912489061,5.76642534943918,5.81314902408742,5.83532024321816
0.399424928116014,5.76701097618313,5.81396972173953,5.83537118139118
0.399549943742968,5.76730055542207,5.81402982389289,5.83551292097271
0.399674959369921,5.76751556954562,5.81577703550685,5.83656906810245
0.399799974996875,5.7676933352849,5.81686557775404,5.83683071297075
0.399924990623828,5.7676951633713,5.8170518295309,5.83788018619503
0.400050006250781,5.7678011119425,5.8180018048045,5.83799804752432
0.400175021877735,5.76818754857978,5.81835146829271,5.83855328773055
0.400300037504688,5.76885146926967,5.81893683687187,5.83951985545127
0.400425053131641,5.76903950839999,5.81904309480833,5.83964591980779
0.400550068758595,5.76945282680491,5.82060575087026,5.83988555968647
0.400675084385548,5.76986801431048,5.82072165220389,5.83993335859416
0.400800100012502,5.77183739602436,5.82220867062186,5.84024554175254
0.400925115639455,5.77208941231336,5.82225800956206,5.84066006194752
0.401050131266408,5.77225380042479,5.82239283823271,5.84135335148143
0.401175146893362,5.77230171118563,5.82259730976994,5.84156541996985
0.401300162520315,5.77291413074117,5.82282551210347,5.84179068131722
0.401425178147268,5.77539931801405,5.82301499264567,5.8417932563949
0.401550193774222,5.77589813647745,5.82490080146086,5.84221007965836
0.401675209401175,5.77655180487405,5.82524790223058,5.84261599177024
0.401800225028129,5.77677734192351,5.82541462627079,5.84269125826807
0.401925240655082,5.7768598719508,5.8254453580913,5.84321251510097
0.402050256282035,5.77904833308276,5.82577747512375,5.84365531658165
0.402175271908989,5.77941314624033,5.8259529988049,5.8439834941225
0.402300287535942,5.78026048204035,5.82650006210938,5.84489289642705
0.402425303162895,5.78197001047767,5.82679207224344,5.84574317228319
0.402550318789849,5.78244744589942,5.8271991979912,5.84662879090572
0.402675334416802,5.78304847639891,5.82743157755866,5.8466834487971
0.402800350043755,5.78306019619199,5.82759506063216,5.8470133664309
0.402925365670709,5.78323284474918,5.82787017321081,5.8478423047875
0.403050381297662,5.78366870004117,5.82868009091691,5.84858075263046
0.403175396924616,5.78405741906015,5.82878335381392,5.84869798417924
0.403300412551569,5.78701682422802,5.82935134361062,5.84931624304527
0.403425428178522,5.78791321348704,5.82942672434334,5.85148197463664
0.403550443805476,5.78795487508534,5.82991795902726,5.85234454501423
0.403675459432429,5.78832562760965,5.83008423314509,5.85335319439919
0.403800475059382,5.78942232041627,5.83091127425189,5.85452103682347
0.403925490686336,5.78964910429636,5.83114437969605,5.85452527744832
0.404050506313289,5.79013437107113,5.83161566641066,5.85495011357309
0.404175521940243,5.79031722442578,5.83187268935514,5.85536101406014
0.404300537567196,5.79115974159684,5.83212630630164,5.85583129394306
0.404425553194149,5.79126741759439,5.83212968616272,5.85793731113654
0.404550568821103,5.7920228656235,5.83288678086691,5.85797073838552
0.404675584448056,5.79204673178802,5.83387340651391,5.85811976209956
0.404800600075009,5.79246070453179,5.83559942629388,5.85834037569704
0.404925615701963,5.79280952701219,5.83684831598731,5.85844325041915
0.405050631328916,5.79467560113719,5.83697902074321,5.85855869378327
0.405175646955869,5.79489540124044,5.83713211817889,5.85885130789881
0.405300662582823,5.79501089004081,5.83781668417639,5.85893948432688
0.405425678209776,5.79523364925659,5.83936987895672,5.85960443884377
0.40555069383673,5.79572509847013,5.84006807791606,5.86184883043523
0.405675709463683,5.79575511506932,5.84017343189921,5.86229548835405
0.405800725090636,5.79584925751968,5.84129231882944,5.86247250717418
0.40592574071759,5.79772858829329,5.8427141116851,5.86253522995879
0.406050756344543,5.79813838335226,5.84301575906066,5.86255586715774
0.406175771971496,5.79952753897692,5.84305493694153,5.86261080334651
0.40630078759845,5.80053935603046,5.84315428060062,5.86268954092336
0.406425803225403,5.80096439155128,5.84385156824361,5.86317481052418
0.406550818852357,5.80103101802824,5.84450880551546,5.86334303605876
0.40667583447931,5.80129882781001,5.8446050155561,5.86376699147545
0.406800850106263,5.80140356304679,5.84466430904962,5.8637993301076
0.406925865733217,5.80145612853469,5.84572680058011,5.86382241999054
0.40705088136017,5.80150348489041,5.84605630723705,5.86441396182412
0.407175896987123,5.80155341478516,5.84606041031403,5.86473015019199
0.407300912614077,5.80208061280006,5.84688893012897,5.86487180850224
0.40742592824103,5.80235374978287,5.84749028312607,5.86533429334273
0.407550943867984,5.802564026394,5.84769904206595,5.86625293869751
0.407675959494937,5.80291243593225,5.84772712994458,5.8662883372773
0.40780097512189,5.80295690138056,5.84836616585796,5.86667219813367
0.407925990748844,5.80442908360189,5.84838767532853,5.86815871813883
0.408051006375797,5.80472119956477,5.84853130427755,5.86829319797205
0.40817602200275,5.80537351610722,5.8488088898439,5.86850984035355
0.408301037629704,5.80544053717361,5.84943924813508,5.86860707339811
0.408426053256657,5.80570788679094,5.85034016209224,5.8691031045634
0.40855106888361,5.806170909766,5.85039649372363,5.86933671742049
0.408676084510564,5.80676399475167,5.85161138745493,5.86948139987208
0.408801100137517,5.80704751823941,5.85229136112261,5.87071410809393
0.408926115764471,5.80796295223938,5.85296165921795,5.87167659300479
0.409051131391424,5.80834998081759,5.85535724799716,5.87183929463389
0.409176147018377,5.80871848896011,5.85542282736437,5.87218998242137
0.409301162645331,5.81102817435496,5.85640204244404,5.87418011462641
0.409426178272284,5.81235945176721,5.85663835302329,5.87578501317579
0.409551193899237,5.81277365679736,5.85719439848708,5.87673788319246
0.409676209526191,5.81380490847837,5.85766998823292,5.87683513937407
0.409801225153144,5.81393070798594,5.85845728858818,5.87703886959617
0.409926240780098,5.81549767729852,5.85933584180143,5.87750778578292
0.410051256407051,5.81675606691204,5.85993787559861,5.87770825764141
0.410176272034004,5.81742995571535,5.86037103274086,5.87771648110603
0.410301287660958,5.81775237474897,5.86065656309642,5.87775377176724
0.410426303287911,5.81857607153462,5.86118477334426,5.87793548247526
0.410551318914864,5.82076079090999,5.86157027453953,5.88008319070643
0.410676334541818,5.82203529438361,5.86202085690786,5.88081831822456
0.410801350168771,5.82208590337041,5.86219257089417,5.88143671401127
0.410926365795724,5.82226688517865,5.86258991209675,5.88188827402852
0.411051381422678,5.82287356480393,5.86333414842813,5.88211890876506
0.411176397049631,5.82289340588175,5.86417270323357,5.88286585597213
0.411301412676585,5.82300008055743,5.86462097517817,5.8834487981162
0.411426428303538,5.82311092405712,5.86485697650667,5.88377936433339
0.411551443930491,5.82449944093524,5.86536510176335,5.88460837628736
0.411676459557445,5.82456800949827,5.86548677122688,5.884824281007
0.411801475184398,5.82569126290324,5.86603403733705,5.88532709944451
0.411926490811351,5.82596400381367,5.86673072152997,5.88611345329875
0.412051506438305,5.82735500116514,5.86675330668041,5.88624930240626
0.412176522065258,5.82767081254852,5.86719794568855,5.88662512285915
0.412301537692212,5.82812142912274,5.86735590509667,5.88678379357472
0.412426553319165,5.82865186637896,5.867541429577,5.88680731214077
0.412551568946118,5.82916269731388,5.8679913674483,5.88696630270538
0.412676584573072,5.83020055633827,5.86814829949823,5.88696673665454
0.412801600200025,5.83024792937207,5.86856198448107,5.88731858508879
0.412926615826978,5.83043367145516,5.86859973077133,5.88750577405618
0.413051631453932,5.83082573384367,5.8686290426629,5.88774727356372
0.413176647080885,5.83141248666971,5.86919110214393,5.88847841443194
0.413301662707838,5.83152709431287,5.86931917665699,5.89074015672917
0.413426678334792,5.83204412560479,5.86941852052235,5.89077099257765
0.413551693961745,5.8321082758649,5.86970453238389,5.89079363399206
0.413676709588699,5.83213833496586,5.86992517488139,5.89088031815915
0.413801725215652,5.83382202559749,5.87079762308833,5.89099858427702
0.413926740842605,5.83535697289026,5.87126676505229,5.89388933513513
0.414051756469559,5.83694070396769,5.87131991182385,5.89477680952888
0.414176772096512,5.83712668292987,5.87171096776937,5.89517089687733
0.414301787723465,5.83721878658696,5.87219358587078,5.89569029648029
0.414426803350419,5.83755098659432,5.87334096130717,5.89598658660952
0.414551818977372,5.83871462701855,5.87382155978869,5.89631580941582
0.414676834604326,5.83962753924687,5.87465329908667,5.89791955740433
0.414801850231279,5.84112832036341,5.874847936576,5.89882321181369
0.414926865858232,5.84184368865608,5.88040449801203,5.89911066751959
0.415051881485186,5.84280345175855,5.88090309509938,5.89986130344814
0.415176897112139,5.84300124278018,5.8816303461359,5.90010001161369
0.415301912739092,5.84346361616247,5.88181348064776,5.90143500495536
0.415426928366046,5.84357030596966,5.88233500798009,5.90154652300031
0.415551943992999,5.84386974146123,5.88234469445251,5.90159775217575
0.415676959619952,5.84424326489398,5.88283130388841,5.90161754722292
0.415801975246906,5.84497337399295,5.88310457538834,5.90288573968479
0.415926990873859,5.84508064054094,5.88327264026797,5.90358833926961
0.416052006500813,5.84513133438692,5.88523905083643,5.90395800495573
0.416177022127766,5.84524705559938,5.88546529988579,5.90425897379547
0.416302037754719,5.84532517733688,5.88715139542647,5.90436010296656
0.416427053381673,5.84573394428935,5.88748876519567,5.90463791921344
0.416552069008626,5.84618701764691,5.88764545520235,5.90573990213508
0.416677084635579,5.84678071143395,5.88791354558421,5.90579950649543
0.416802100262533,5.84709889707724,5.88799126430745,5.90642271673502
0.416927115889486,5.84745917748666,5.88861283264567,5.90669419036988
0.41705213151644,5.84761447374813,5.88870385759158,5.90676769072216
0.417177147143393,5.84793514240067,5.88892027895727,5.90692828137161
0.417302162770346,5.84807035087937,5.88895770289003,5.90696451940596
0.4174271783973,5.84835050216158,5.88901228223292,5.90740094018321
0.417552194024253,5.84842613217187,5.88929924659535,5.90850366943552
0.417677209651206,5.84912441053625,5.89003421025276,5.90871876381606
0.41780222527816,5.84926727487809,5.89040931107375,5.90908551732609
0.417927240905113,5.85060061059527,5.89063283652355,5.90961272403627
0.418052256532067,5.85105185019266,5.89105313033739,5.90962911644988
0.41817727215902,5.8513057103236,5.89137875250664,5.91006791270643
0.418302287785973,5.85216459247274,5.89153635216637,5.91097017431459
0.418427303412927,5.85431594983411,5.89253515328712,5.91125970868246
0.41855231903988,5.85526699033783,5.89393352411101,5.9125891324976
0.418677334666833,5.85534907545788,5.89450288752743,5.91293158294688
0.418802350293787,5.85548000652408,5.89511934350159,5.91437513476738
0.41892736592074,5.85560771735189,5.8955567674216,5.91437519468609
0.419052381547693,5.8556918415186,5.8962552936574,5.91455371076142
0.419177397174647,5.8572899352338,5.89676531980782,5.914596931861
0.4193024128016,5.85886212298104,5.89752703761395,5.91618010727529
0.419427428428554,5.85895671331209,5.8976375687466,5.91840472875155
0.419552444055507,5.85931169683745,5.89826284445946,5.91856329617275
0.41967745968246,5.85943483830451,5.89900054827116,5.9188277040469
0.419802475309414,5.86039209376044,5.89950257673389,5.91959223722051
0.419927490936367,5.86065733652308,5.89983173624787,5.92027019749398
0.42005250656332,5.86127559790796,5.90068999893718,5.92035663486687
0.420177522190274,5.86159738438403,5.90149412784564,5.92049551369961
0.420302537817227,5.86194447346694,5.9022542358494,5.92146842448328
0.420427553444181,5.86194524303082,5.90260539083315,5.92255628290327
0.420552569071134,5.86197150064682,5.90414440502218,5.9227301576834
0.420677584698087,5.86254127892514,5.90438062312782,5.92284792334256
0.420802600325041,5.86268391382342,5.90472830912355,5.92368264818358
0.420927615951994,5.8632204708161,5.90519423050904,5.9245897701993
0.421052631578947,5.86369990431961,5.90757270750514,5.92474961290425
0.421177647205901,5.86432755147618,5.90767925102747,5.92601244327248
0.421302662832854,5.86492030090064,5.90865761076201,5.92652817460038
0.421427678459807,5.86506622915352,5.90890334986536,5.92652967294368
0.421552694086761,5.86568801848508,5.9089408777825,5.92662835250667
0.421677709713714,5.86677745866803,5.90902838197766,5.92710247106706
0.421802725340668,5.86736385513562,5.90965891524703,5.92780428542601
0.421927740967621,5.86787417358179,5.91031174168243,5.92801795944226
0.422052756594574,5.8685168366587,5.910708431488,5.92816786010714
0.422177772221528,5.86913658305634,5.9112156090353,5.93030575949061
0.422302787848481,5.86942796181739,5.91413826775145,5.93172052810009
0.422427803475434,5.86978911675238,5.91469280428691,5.93295719085952
0.422552819102388,5.8705238605083,5.91475162513239,5.93308315064201
0.422677834729341,5.87075384638633,5.91503101048058,5.93446772154495
0.422802850356295,5.87137078328709,5.91532197792621,5.93542704349035
0.422927865983248,5.87159260804944,5.91631310504241,5.93591846408376
0.423052881610201,5.87176769542591,5.91706219652702,5.93661470790701
0.423177897237155,5.8720633298789,5.91804657447309,5.9369413532603
0.423302912864108,5.87305032117984,5.91867801462658,5.93722419701515
0.423427928491061,5.87320467370044,5.91907112308321,5.93755787980124
0.423552944118015,5.87321378720071,5.92066881920768,5.93871485788992
0.423677959744968,5.87395156382421,5.92149569046733,5.93908131616341
0.423802975371921,5.87474423048338,5.92169607456196,5.93948470185622
0.423927990998875,5.8747494564989,5.92190431062766,5.93969943660927
0.424053006625828,5.87546690310059,5.92198816669887,5.93987179174469
0.424178022252782,5.87578302718029,5.92262974077881,5.94010830871962
0.424303037879735,5.87869100302422,5.92277565512634,5.94012390872592
0.424428053506688,5.87947426626851,5.92292457903566,5.94186317830416
0.424553069133642,5.87961519620843,5.92321863935812,5.94210370376276
0.424678084760595,5.87978822383227,5.92328742293392,5.94241798263558
0.424803100387548,5.87979904789094,5.92579755535934,5.94331512439095
0.424928116014502,5.88020537986381,5.92624482773222,5.94475310687356
0.425053131641455,5.8808664736799,5.92664778960434,5.94499264650328
0.425178147268409,5.88178117474287,5.92852633860608,5.94582468741986
0.425303162895362,5.88202004750493,5.92856119788782,5.94651314176941
0.425428178522315,5.88227757271086,5.92861221008406,5.94893164489167
0.425553194149269,5.88259145120261,5.92868934747618,5.94929838618739
0.425678209776222,5.88293364101133,5.92922029264404,5.9496283868485
0.425803225403175,5.88657486101152,5.92935477167972,5.94971737724534
0.425928241030129,5.88758436887099,5.93025718742514,5.95023545756241
0.426053256657082,5.887663103742,5.93058496333737,5.95074254290716
0.426178272284035,5.8877439417639,5.93230876534236,5.95191585579884
0.426303287910989,5.88783946780079,5.93260906899473,5.95207369017801
0.426428303537942,5.8886331018573,5.93280997337926,5.95209698820315
0.426553319164896,5.88885292937994,5.93287776867333,5.95213887125999
0.426678334791849,5.88937784607212,5.93304690397379,5.95215797001162
0.426803350418802,5.88951582620242,5.93307088408043,5.95223748174673
0.426928366045756,5.88992657742609,5.93324426715069,5.95230100699804
0.427053381672709,5.8901412303618,5.93393951555981,5.95267145029286
0.427178397299662,5.89102198004486,5.9340955233507,5.95290941308809
0.427303412926616,5.89104233680599,5.93417574255618,5.95415972989425
0.427428428553569,5.89157693582012,5.93455061914428,5.95438109414282
0.427553444180523,5.8916196518533,5.93563564192935,5.95443471799729
0.427678459807476,5.8924823908246,5.9356806468165,5.95482039730129
0.427803475434429,5.89318900471894,5.93629676049212,5.95496931741332
0.427928491061383,5.89388379678102,5.93647983015863,5.95500648416032
0.428053506688336,5.89401960488062,5.93677258217436,5.95502668025465
0.428178522315289,5.89421851207285,5.936857202597,5.95552790659486
0.428303537942243,5.89489630992916,5.9369651323326,5.95553519254617
0.428428553569196,5.89536060875093,5.93717156252444,5.95570538300539
0.42855356919615,5.89618427656643,5.9372009739798,5.95592431358815
0.428678584823103,5.89690062325424,5.93723725928294,5.9560358741749
0.428803600450056,5.89742660309931,5.93741599942346,5.95618481877764
0.42892861607701,5.89921015787106,5.93747153297985,5.95782043998677
0.429053631703963,5.90125584790543,5.93784496726471,5.95911785535271
0.429178647330916,5.90312125805456,5.93794515382607,5.96001814671448
0.42930366295787,5.90318074852657,5.93988589703755,5.96046913813806
0.429428678584823,5.90363716446484,5.9401950942827,5.96073408328368
0.429553694211776,5.9044025568419,5.94123639716734,5.96207791719946
0.42967870983873,5.9049387803051,5.94132854006882,5.9623620112715
0.429803725465683,5.9059897174011,5.94151415483829,5.9625319671862
0.429928741092637,5.90620727181325,5.94266922403472,5.96266381567688
0.43005375671959,5.90668974398458,5.94302927277033,5.96300837683928
0.430178772346543,5.90671432939642,5.94325749887542,5.96476942388089
0.430303787973497,5.90816032160867,5.94371534097568,5.9651965829466
0.43042880360045,5.90851122896165,5.94391856223966,5.96525906871585
0.430553819227403,5.9089560579142,5.94406311834908,5.96591836896686
0.430678834854357,5.90960636626842,5.94423956909901,5.96604911945781
0.43080385048131,5.91042384088876,5.94438629632794,5.96613717283233
0.430928866108264,5.91048135402885,5.94640755507032,5.9661673265079
0.431053881735217,5.91078326048881,5.94686173072401,5.96618769074146
0.43117889736217,5.91177719649203,5.94718800506423,5.96646157233953
0.431303912989124,5.91291432345542,5.94819438559295,5.96668875542203
0.431428928616077,5.91352194816929,5.94895336793435,5.96855449235388
0.43155394424303,5.91389930639907,5.94946274314151,5.96906441296172
0.431678959869984,5.91414689804548,5.95027160185426,5.96931409568831
0.431803975496937,5.91460140305261,5.95045410878264,5.97130072338354
0.43192899112389,5.91519692131718,5.95051330629025,5.9715999198411
0.432054006750844,5.91558732437095,5.95067320218274,5.9723791158316
0.432179022377797,5.91613593029867,5.95146623240396,5.97243067735782
0.432304038004751,5.91826008055479,5.95176428916182,5.97254735895891
0.432429053631704,5.91871202268731,5.95195339321086,5.97263892407162
0.432554069258657,5.91941404861634,5.95217304087338,5.97287283087951
0.432679084885611,5.91957413449991,5.95251977686705,5.97331073077453
0.432804100512564,5.91968995569254,5.95294788050267,5.97342669204266
0.432929116139517,5.92097008595365,5.95301608856826,5.97369640928846
0.433054131766471,5.92129403573193,5.95346757677082,5.97379403308253
0.433179147393424,5.92145708594322,5.9542422778492,5.9741572671482
0.433304163020378,5.92186341250942,5.95659558887378,5.97501630909007
0.433429178647331,5.92270419223977,5.9568203183106,5.97503878417906
0.433554194274284,5.92311296985869,5.95716983009244,5.97622413421443
0.433679209901238,5.92316564368504,5.95735057156807,5.9771555094331
0.433804225528191,5.92566916559274,5.95852544872062,5.97959073671596
0.433929241155144,5.9259225371609,5.95895851406213,5.97975576069083
0.434054256782098,5.92652535380279,5.96092991100708,5.98006804752528
0.434179272409051,5.92736252756132,5.96347492013923,5.98070018483603
0.434304288036005,5.92740150556843,5.9635009224272,5.9807840439544
0.434429303662958,5.92783978518616,5.96473285043476,5.98095169081241
0.434554319289911,5.92795794413151,5.96498434897769,5.98172810936997
0.434679334916865,5.92811680528895,5.96525866307223,5.98211747011362
0.434804350543818,5.9281170210635,5.96544084673219,5.98375001565898
0.434929366170771,5.92908046975031,5.96584873342623,5.98429870711624
0.435054381797725,5.92929454750227,5.96637983993832,5.98443516094992
0.435179397424678,5.92931898073275,5.96757258253196,5.98477465232491
0.435304413051631,5.92968139442562,5.96793774638295,5.98712106425556
0.435429428678585,5.93007778086654,5.96872459211846,5.98770712673502
0.435554444305538,5.93030550536102,5.96949657948065,5.987932601297
0.435679459932492,5.93098443718385,5.97091622442453,5.98860640374456
0.435804475559445,5.93184701545595,5.97095062307243,5.98961083748557
0.435929491186398,5.93272937725439,5.97127904601288,5.98994218528406
0.436054506813352,5.93291298258278,5.9723387571081,5.99029812982605
0.436179522440305,5.93303707822663,5.97238969759689,5.9909971757124
0.436304538067258,5.93365214895119,5.97244703534731,5.99120041825851
0.436429553694212,5.93370845121592,5.97456758302284,5.99209829926323
0.436554569321165,5.9339992163567,5.97549831766706,5.99339037107114
0.436679584948119,5.93402719131911,5.97583973838179,5.99344402908934
0.436804600575072,5.93405578668839,5.97607566418179,5.99476280999316
0.436929616202025,5.93422283717719,5.97626720825237,5.99520108326811
0.437054631828979,5.93456748100635,5.97644427666765,5.99587793155295
0.437179647455932,5.93461244394369,5.97871481793482,5.99607667139023
0.437304663082885,5.93492541951936,5.97929282674253,5.9972885838409
0.437429678709839,5.93505341594242,5.97934373559522,5.99743105493753
0.437554694336792,5.93518650621677,5.97944549192544,5.9978928932427
0.437679709963745,5.93540611141385,5.97989971431199,5.9981472712966
0.437804725590699,5.93556940955178,5.98055779007804,5.99841295714363
0.437929741217652,5.935746817762,5.98096542021687,5.99936211192925
0.438054756844606,5.93587920897503,5.9818948269879,5.99952046508781
0.438179772471559,5.93685475605316,5.98197934381015,5.99959823938449
0.438304788098512,5.93874197348294,5.98270990920973,6.00024805014351
0.438429803725466,5.93881193163704,5.98282205684535,6.00152015772314
0.438554819352419,5.9396334960696,5.98340369325075,6.00207898166448
0.438679834979372,5.93985481756387,5.98346561695054,6.00273193519358
0.438804850606326,5.94023904316096,5.98478574752901,6.00351307058685
0.438929866233279,5.94060953020929,5.98563082028418,6.0040487455071
0.439054881860233,5.94071848367651,5.98571605360569,6.00471859678346
0.439179897487186,5.94124202313115,5.98912032990564,6.00483628090909
0.439304913114139,5.94257943723172,5.99058950931352,6.0075296135058
0.439429928741093,5.94258469090501,5.99065307267727,6.00758533574414
0.439554944368046,5.94260371106261,5.99076120087877,6.00821152643448
0.439679959994999,5.94260844667979,5.99103150161209,6.01064505531868
0.439804975621953,5.94300422677076,5.99130890382346,6.0112138934355
0.439929991248906,5.94425282392434,5.99178755126754,6.01132256780691
0.440055006875859,5.94446936287986,5.99457338002142,6.01216711942943
0.440180022502813,5.94525795785036,5.99507771043554,6.01378281935527
0.440305038129766,5.94536518949889,5.9950846473424,6.01510705386251
0.44043005375672,5.94547406749705,5.9978169338455,6.01570072042708
0.440555069383673,5.94562946230247,5.99782883474133,6.01637649738328
0.440680085010626,5.94620777088707,5.99794306278021,6.01639754716087
0.44080510063758,5.9466884124275,5.99803038516714,6.01891237485298
0.440930116264533,5.94724444027209,5.99804697175452,6.01904388270312
0.441055131891486,5.94742381285918,5.99845364673075,6.01908904590045
0.44118014751844,5.94788503523553,5.99923972121323,6.01952797313714
0.441305163145393,5.94868778880309,5.99941985916417,6.01978177466522
0.441430178772347,5.94951382370304,6.00030347195086,6.02061129520078
0.4415551943993,5.95093969033628,6.0005912455083,6.02077825014375
0.441680210026253,5.95198232041661,6.00080832566527,6.02109529184959
0.441805225653207,5.95225229970228,6.00207206982991,6.02124900310211
0.44193024128016,5.95443488641646,6.00274996605348,6.02135281477062
0.442055256907113,5.95495937631573,6.00292236837275,6.02147947041143
0.442180272534067,5.95516633457194,6.00346250559767,6.02294830253605
0.44230528816102,5.95792159200233,6.0035339873033,6.02406721247816
0.442430303787973,5.95825187376963,6.00394800067116,6.02421992614241
0.442555319414927,5.95881629299242,6.00449212716619,6.02465055732201
0.44268033504188,5.95975557654251,6.00475188858008,6.02475193850144
0.442805350668834,5.95977434898425,6.00518862347197,6.02537518344597
0.442930366295787,5.96034784641576,6.00547494438295,6.02619852728796
0.44305538192274,5.96172967439798,6.0057252652483,6.02655148276715
0.443180397549694,5.96190929590424,6.00652725408503,6.02668763417313
0.443305413176647,5.96309413984694,6.00709346047622,6.02689020288443
0.4434304288036,5.96366672129736,6.00738357400391,6.02761265016836
0.443555444430554,5.96375047090598,6.00739926373491,6.02846974754105
0.443680460057507,5.96519015697712,6.00843397403916,6.02869048003225
0.443805475684461,5.96578675574018,6.00846942325964,6.0296059387816
0.443930491311414,5.96609892621457,6.00848068889973,6.02973270672205
0.444055506938367,5.96632384461445,6.00862825180651,6.03062247542839
0.444180522565321,5.96639419500488,6.0094353657817,6.03108260777042
0.444305538192274,5.96783761048939,6.00966754936444,6.03199253154656
0.444430553819227,5.96802140901805,6.01020822113185,6.03415051914501
0.444555569446181,5.96956624680891,6.01059954055979,6.03421925095574
0.444680585073134,5.97044938379378,6.01157222627212,6.0343831119528
0.444805600700088,5.97081335988573,6.01282142900912,6.03458075571114
0.444930616327041,5.97083807212979,6.01605239616697,6.03503496028493
0.445055631953994,5.97173808148353,6.01649622280651,6.03524396725848
0.445180647580948,5.97201084554497,6.01669488032207,6.03528139993886
0.445305663207901,5.97291749451932,6.0172598205616,6.03565618247478
0.445430678834854,5.97299720898685,6.01768415751598,6.03640461800961
0.445555694461808,5.97415564336046,6.0178870737324,6.03695537218035
0.445680710088761,5.97542312984227,6.01849146333264,6.03752785722243
0.445805725715714,5.97542860612467,6.01965851780717,6.038457306878
0.445930741342668,5.97549211703003,6.02018626614622,6.03848058542173
0.446055756969621,5.97568903350498,6.02252377984482,6.03849184380928
0.446180772596575,5.9759060299562,6.02302953565839,6.0393650791093
0.446305788223528,5.97639949673842,6.02318359744096,6.04179067861344
0.446430803850481,5.97659852014426,6.0235728727726,6.04215118770901
0.446555819477435,5.97796266475178,6.02477891606119,6.04264883043896
0.446680835104388,5.97834288668304,6.02508321089177,6.0435345944799
0.446805850731341,5.97916650110743,6.02626540961171,6.04412091255421
0.446930866358295,5.9793677252524,6.02636447093078,6.04508150233853
0.447055881985248,5.98030310572583,6.02648570927404,6.04531972870638
0.447180897612202,5.9814277401937,6.02718256589245,6.04584183434574
0.447305913239155,5.98150040930409,6.0275406411101,6.04713795772771
0.447430928866108,5.9824473820247,6.02850090691276,6.04781265590164
0.447555944493062,5.9829432742877,6.02856896964081,6.04810712550291
0.447680960120015,5.98329780840091,6.02933088629988,6.04859869154779
0.447805975746968,5.98422977628204,6.02962866461979,6.04891787577002
0.447930991373922,5.98523621565936,6.03180551734743,6.04906030013839
0.448056007000875,5.98572577258653,6.03218964746317,6.04929084354091
0.448181022627828,5.98776681281116,6.03225879014615,6.0498620314789
0.448306038254782,5.98897549384172,6.03280556436787,6.05122750080684
0.448431053881735,5.98970022152387,6.03294861477626,6.05255185985469
0.448556069508689,5.99043494920306,6.03306530083192,6.05268248938333
0.448681085135642,5.990977610704,6.03498247519258,6.05322944542004
0.448806100762595,5.99112986009521,6.03555887497961,6.05454221741988
0.448931116389549,5.99173853237469,6.035908870989,6.0554417406068
0.449056132016502,5.99253772223985,6.03742702093128,6.05795037042944
0.449181147643455,5.99304805336829,6.03766173392367,6.06003710340952
0.449306163270409,5.99326097428359,6.03834832398155,6.06041509178325
0.449431178897362,5.99343723647023,6.03872939629455,6.06138893492861
0.449556194524316,5.99421566632226,6.04166218675638,6.06163720689102
0.449681210151269,5.9948180033102,6.04373380130633,6.06223068111047
0.449806225778222,5.99488317172662,6.04414790983501,6.06276666210597
0.449931241405176,5.99501282059438,6.04443453977231,6.0632457469387
0.450056257032129,5.99571386293943,6.04467462310027,6.06335602022807
0.450181272659082,5.99600874784762,6.04481364516168,6.06417757926456
0.450306288286036,5.99603608478232,6.04488184703585,6.06469495596392
0.450431303912989,5.99651351042038,6.04519710833232,6.0650574979312
0.450556319539943,5.99711328070845,6.04560200505256,6.06574745363879
0.450681335166896,5.99720137786125,6.04615517215709,6.0657782231365
0.450806350793849,5.99742822897226,6.04640351292592,6.06584349745652
0.450931366420803,5.99878679702669,6.04697671298398,6.06757940254912
0.451056382047756,5.99914873854749,6.04732061500131,6.06771963966141
0.451181397674709,5.99928405957607,6.04788862668645,6.0692452057256
0.451306413301663,6.00021463556168,6.04849435342014,6.06984808616943
0.451431428928616,6.00047414592193,6.04909764870313,6.07018558002517
0.451556444555569,6.00099448497895,6.04911713248464,6.07026854122773
0.451681460182523,6.00217033339847,6.04916570945966,6.07191527793314
0.451806475809476,6.00237592838849,6.05115490892999,6.07308525425286
0.45193149143643,6.00343270832047,6.05235548595085,6.0738804403732
0.452056507063383,6.00450488504831,6.05320452953239,6.07462332517698
0.452181522690336,6.00481898443064,6.05356264515441,6.07471453274237
0.45230653831729,6.00689875811049,6.05459911042611,6.0752497364592
0.452431553944243,6.00723952112603,6.0553286921757,6.07604523859883
0.452556569571196,6.00833750886952,6.05604518027711,6.07650229522599
0.45268158519815,6.00837393695963,6.05734638597621,6.07700725772332
0.452806600825103,6.00897252065922,6.05767608482644,6.07711901577362
0.452931616452056,6.00951480550492,6.05774648393128,6.07860281396213
0.45305663207901,6.01032476910723,6.05802735531047,6.07905727434917
0.453181647705963,6.01083819346649,6.0593206760725,6.07982846302836
0.453306663332917,6.01100469373654,6.06016388015822,6.08096189275498
0.45343167895987,6.01152429337511,6.06019515724432,6.0816177286599
0.453556694586823,6.01230422267491,6.06034758911677,6.08182812437427
0.453681710213777,6.01331428338977,6.06158105641079,6.08201693134716
0.45380672584073,6.01368883071709,6.06185227219057,6.08238259024837
0.453931741467683,6.01454368367249,6.06258025160226,6.08266659097324
0.454056757094637,6.01501613172193,6.06314118151178,6.08298674837524
0.45418177272159,6.01537368623307,6.06330800862528,6.08334001240477
0.454306788348544,6.01713013851117,6.06359702433869,6.08339254984502
0.454431803975497,6.01765189330423,6.06449166468994,6.08368561147722
0.45455681960245,6.01784960139485,6.06474749286125,6.08423656402167
0.454681835229404,6.01835950776205,6.06505935220402,6.08433265220337
0.454806850856357,6.01871643937458,6.06697112480573,6.08470589916892
0.45493186648331,6.01913867940762,6.06732949808886,6.08510412271059
0.455056882110264,6.02086300204273,6.06737766770033,6.08540943828537
0.455181897737217,6.02088168011376,6.06793600111166,6.08571575692482
0.455306913364171,6.02214025499603,6.06813455185123,6.08612295723263
0.455431928991124,6.02292973107031,6.06834628523088,6.08764752600308
0.455556944618077,6.02450511726735,6.0691119341712,6.08768237358713
0.455681960245031,6.02450761529844,6.06954071156539,6.08781799527646
0.455806975871984,6.02536706723234,6.06984270142534,6.08837770457624
0.455931991498937,6.02556261038264,6.06986039709386,6.08870890630308
0.456057007125891,6.02606534977127,6.07034576251209,6.08871550334455
0.456182022752844,6.02613590406759,6.07204685086853,6.09019187593332
0.456307038379797,6.02624141942026,6.07240566382166,6.09083052895086
0.456432054006751,6.02706418722234,6.07271468529821,6.09176688955843
0.456557069633704,6.02728486217201,6.07283789656884,6.09250905151913
0.456682085260658,6.02755115031788,6.07324478320304,6.09462880508727
0.456807100887611,6.02788436855454,6.07396483618751,6.09500092129857
0.456932116514564,6.02854766222835,6.07489045062038,6.09578008510914
0.457057132141518,6.02902622921146,6.07504064730639,6.0967065412759
0.457182147768471,6.02989775135443,6.07601614410313,6.09820940500426
0.457307163395424,6.02996303151688,6.07906203112199,6.09849254445614
0.457432179022378,6.03095938946284,6.07910992579357,6.09898645612355
0.457557194649331,6.03171971841072,6.07920966911342,6.09917814452284
0.457682210276285,6.03218547092777,6.07929880819085,6.09929250025815
0.457807225903238,6.03240849038568,6.07989226749894,6.09966093247408
0.457932241530191,6.03275190049211,6.07989670151841,6.10043155578366
0.458057257157145,6.03298250779901,6.08040898528752,6.10083233243416
0.458182272784098,6.034090084111,6.08044894318413,6.10303176392094
0.458307288411051,6.03454251325188,6.08265322820719,6.1048071165512
0.458432304038005,6.03467510913559,6.08287667928088,6.10506723542547
0.458557319664958,6.03525485702302,6.08362368310818,6.1054213213558
0.458682335291911,6.03724369131462,6.08445707179,6.10732261156561
0.458807350918865,6.03784084348944,6.08501728982235,6.10746657569499
0.458932366545818,6.03870276215676,6.0851204954879,6.10780308940847
0.459057382172772,6.03919206924627,6.08715901722315,6.10789980677278
0.459182397799725,6.04127534010967,6.08803614235728,6.10993450457563
0.459307413426678,6.04207461804584,6.08898962789591,6.1120082164811
0.459432429053632,6.04221088364462,6.08908248472286,6.11235732371718
0.459557444680585,6.0432446717073,6.08951174949823,6.113520706394
0.459682460307538,6.04375149558589,6.09103472244476,6.11400612829553
0.459807475934492,6.04389843282559,6.09207105949059,6.11534629599625
0.459932491561445,6.04396877048784,6.09363529375159,6.11541811547889
0.460057507188399,6.0443458421012,6.09415435543448,6.11610316592103
0.460182522815352,6.0459320861564,6.09473061312459,6.1172149344623
0.460307538442305,6.04615686979148,6.09608117387135,6.11764898773154
0.460432554069259,6.04639886578316,6.09669731189616,6.11812803031425
0.460557569696212,6.0473015257213,6.09728668291182,6.11837123822583
0.460682585323165,6.04797834975418,6.09858915160324,6.11848039502184
0.460807600950119,6.04871355836303,6.09863256688886,6.11893587865303
0.460932616577072,6.04891282910169,6.09911025890792,6.11897422599084
0.461057632204026,6.05093663380867,6.09927335963505,6.11970045740258
0.461182647830979,6.05263679435758,6.09977351225602,6.12022805675909
0.461307663457932,6.0528460596176,6.101998054291,6.12152869191917
0.461432679084886,6.05488814305113,6.10333492758462,6.12227840824533
0.461557694711839,6.05530853601766,6.10350388112402,6.12258008298422
0.461682710338792,6.05531002476481,6.10358313883345,6.12536634307126
0.461807725965746,6.05600900091909,6.10439629671724,6.12639839070182
0.461932741592699,6.05761968204129,6.10443396905769,6.12741276336892
0.462057757219652,6.05798592034487,6.10483099768867,6.12743977916177
0.462182772846606,6.05799250100911,6.10633979768361,6.12834393842245
0.462307788473559,6.05959626170946,6.10841483528618,6.12881600236139
0.462432804100513,6.05976546571333,6.10897030206124,6.12894334435119
0.462557819727466,6.0599882140454,6.10901221414966,6.12907901343635
0.462682835354419,6.06005799503309,6.10919621433539,6.13031126035323
0.462807850981373,6.06117549018348,6.10937720179784,6.13053684610846
0.462932866608326,6.06140601290739,6.10941752951224,6.13055577515281
0.463057882235279,6.06273423332959,6.11014725633173,6.13117142136997
0.463182897862233,6.06282392682864,6.11134910436336,6.13230848196071
0.463307913489186,6.06392013569786,6.11161657049188,6.13324410169401
0.46343292911614,6.06630002718357,6.1125546954533,6.13337780387435
0.463557944743093,6.06687991652508,6.11286519544355,6.13414790712232
0.463682960370046,6.0669173932484,6.11345713145349,6.13418116805491
0.463807975997,6.06700586093682,6.1134784207447,6.13421474780295
0.463932991623953,6.06707965962205,6.11415127325996,6.13534876424537
0.464058007250906,6.06809139618565,6.11459159582934,6.13552181480213
0.46418302287786,6.06826153351061,6.1153805061113,6.13553725883897
0.464308038504813,6.06881738357429,6.11558653645072,6.13610587807279
0.464433054131766,6.06893733443012,6.11593986521387,6.13621375305147
0.46455806975872,6.0692499601542,6.11622205082607,6.13633364123249
0.464683085385673,6.06972803527375,6.11691392838838,6.13672844661961
0.464808101012627,6.06979254455362,6.1170537970676,6.1369656098152
0.46493311663958,6.06990616831599,6.11819974410174,6.13727794922294
0.465058132266533,6.07067448261877,6.11826050408477,6.13787656950649
0.465183147893487,6.07122718727,6.11826392232464,6.13804234799181
0.46530816352044,6.07159885873331,6.11856053932087,6.13831600415883
0.465433179147393,6.07178050209903,6.11865979470274,6.13849641005839
0.465558194774347,6.07253837635299,6.11867038856133,6.13850219260943
0.4656832104013,6.07301830681856,6.11879928940249,6.13860581966323
0.465808226028254,6.07344606387566,6.11955041285845,6.13949006093562
0.465933241655207,6.07432992126927,6.11960105399355,6.13950772020177
0.46605825728216,6.07588842969274,6.11978069695677,6.14086738987432
0.466183272909114,6.07620408969935,6.12085379169801,6.14113301603505
0.466308288536067,6.07720044353517,6.12112116858043,6.14117478871471
0.46643330416302,6.07808174497961,6.12217272942666,6.14142692367854
0.466558319789974,6.07867655426008,6.12235419932123,6.14201037609592
0.466683335416927,6.07867915968135,6.1227830634925,6.14248105580372
0.46680835104388,6.08209827521648,6.12402743201862,6.14275120867657
0.466933366670834,6.08235181985943,6.12442681885026,6.14512481060689
0.467058382297787,6.08327861861505,6.12529783671213,6.14556812581733
0.467183397924741,6.08410387783269,6.12547120379797,6.14612640501444
0.467308413551694,6.08422001686204,6.12638551610973,6.14620562971374
0.467433429178647,6.08638537866523,6.12731134489615,6.1462230087887
0.467558444805601,6.08759646415139,6.12751129832236,6.14622845180596
0.467683460432554,6.08831759876417,6.12909137691553,6.14649079624507
0.467808476059507,6.08877216264962,6.12921415283709,6.14662629484085
0.467933491686461,6.09120170212823,6.12953624355258,6.14818183759958
0.468058507313414,6.09122536346131,6.13032023915857,6.1504993128066
0.468183522940368,6.09127249199178,6.13145474124468,6.15051730704873
0.468308538567321,6.09149731138211,6.13223558833946,6.15133227068832
0.468433554194274,6.09161032173338,6.13242824673156,6.15187687935978
0.468558569821228,6.09176160011192,6.13327908646716,6.15249868902481
0.468683585448181,6.09541536215538,6.13331332139362,6.15299497229017
0.468808601075134,6.09638206351953,6.13340576562512,6.15302808578153
0.468933616702088,6.09847599239975,6.1336900819238,6.15713929128621
0.469058632329041,6.09900333239085,6.13476377819079,6.15726179092089
0.469183647955994,6.09909778639399,6.13597923578565,6.15824735826773
0.469308663582948,6.0991502400544,6.1365355959951,6.15861416353978
0.469433679209901,6.10006040252496,6.13919685819865,6.15865666779287
0.469558694836855,6.10163838693112,6.13922101207734,6.15936020367725
0.469683710463808,6.1017198071111,6.13956045694016,6.15962899748513
0.469808726090761,6.10207365789435,6.13983079396445,6.15968504224757
0.469933741717715,6.10417254288101,6.14006694988607,6.15968965273169
0.470058757344668,6.10437463465197,6.14095834187282,6.16004138295356
0.470183772971621,6.10487043352696,6.14279270764403,6.16017524500683
0.470308788598575,6.10610288734945,6.14318503846733,6.16101454908589
0.470433804225528,6.10657487457894,6.14356912239995,6.16327080650351
0.470558819852482,6.10746596499325,6.1438739620701,6.16377037017504
0.470683835479435,6.10867702173331,6.14458196907572,6.16468315262612
0.470808851106388,6.10876328465236,6.14509033359808,6.16623093901901
0.470933866733342,6.10925942951971,6.14577643930374,6.16626421306745
0.471058882360295,6.10926389405198,6.14684511146224,6.16653317586864
0.471183897987248,6.10974403773434,6.14737503008678,6.16838113717773
0.471308913614202,6.11067673525976,6.14770493685171,6.1685562386703
0.471433929241155,6.11253559478689,6.14941062821504,6.16877825982815
0.471558944868109,6.11387481457654,6.14982725396344,6.1689428551308
0.471683960495062,6.11409650093915,6.14999328205658,6.16923557024514
0.471808976122015,6.11426453632623,6.14999557558133,6.1696007795522
0.471933991748969,6.11451012404832,6.15027491165168,6.17009435083973
0.472059007375922,6.1150979770476,6.15089894876503,6.17062765115411
0.472184023002875,6.11529249414824,6.15090052686089,6.17086646499294
0.472309038629829,6.11536006837841,6.15105016682519,6.17102120969345
0.472434054256782,6.11541773237277,6.15165609111457,6.17199935080602
0.472559069883735,6.1154923947798,6.15255047946348,6.17284178701869
0.472684085510689,6.11635917454593,6.15288388888599,6.17463951552002
0.472809101137642,6.11649817552716,6.15368463647142,6.17533432218602
0.472934116764596,6.11714559270513,6.15470466603436,6.17708491146116
0.473059132391549,6.11723216275611,6.15546303635487,6.17734626237682
0.473184148018502,6.11797527154672,6.15631631331127,6.17746470624972
0.473309163645456,6.11818661523218,6.1564262586546,6.17828049497261
0.473434179272409,6.11831142235406,6.15753241382175,6.17898081107891
0.473559194899362,6.11853168813501,6.15777641324049,6.17914686883674
0.473684210526316,6.12067233793424,6.15930213652664,6.17953663232741
0.473809226153269,6.12111832638746,6.15951571619606,6.17992712907753
0.473934241780223,6.12177672817332,6.15952984845474,6.18042175188183
0.474059257407176,6.12253693998336,6.16084675230043,6.18068825178139
0.474184273034129,6.12267055554204,6.16132424675342,6.18093944158402
0.474309288661083,6.12421701355552,6.16135754928343,6.18109955536323
0.474434304288036,6.12483816959833,6.16211537107112,6.18290968624396
0.474559319914989,6.12530568425622,6.16305659703853,6.18430196605029
0.474684335541943,6.12612371488543,6.16308971831468,6.18464859953067
0.474809351168896,6.12659475707416,6.16428848514211,6.18561443923452
0.474934366795849,6.1271947498347,6.1649079401545,6.18606410400053
0.475059382422803,6.12737368447464,6.16496075595029,6.18783260758419
0.475184398049756,6.12849244104571,6.16724948352154,6.18830812057268
0.47530941367671,6.12996406090542,6.16748908153783,6.18893590002178
0.475434429303663,6.13024169688147,6.16888177185899,6.18966254391944
0.475559444930616,6.13045271562955,6.17040107980561,6.19015757957956
0.47568446055757,6.13252557161168,6.17103550004184,6.19033715362391
0.475809476184523,6.1330966786067,6.17165469372533,6.19086858722569
0.475934491811476,6.13339503847467,6.17177187939073,6.19267088490618
0.47605950743843,6.13468907228192,6.17336788899124,6.1929561234836
0.476184523065383,6.13596295130381,6.17380092432721,6.1934742089801
0.476309538692337,6.13725540752217,6.17395489303032,6.19376694421217
0.47643455431929,6.13860932047184,6.17464202667153,6.19377452306789
0.476559569946243,6.13943136235371,6.17497854442127,6.19421591140734
0.476684585573197,6.13956028418391,6.17529243305301,6.19465510139545
0.47680960120015,6.13975767775166,6.17584581033082,6.19475002649025
0.476934616827103,6.14248112847121,6.17585635408846,6.19624961347696
0.477059632454057,6.14435481087042,6.1759512662979,6.19663787806239
0.47718464808101,6.14441271070965,6.17640922906745,6.19727812062357
0.477309663707964,6.1453902737535,6.17848510885196,6.19728241428085
0.477434679334917,6.14650073999402,6.17946863818436,6.19957861899937
0.47755969496187,6.14678261866199,6.17956629844932,6.20145176638469
0.477684710588824,6.14700319560955,6.17975258851092,6.20176872133069
0.477809726215777,6.14749993119878,6.18101005991214,6.20225726098133
0.47793474184273,6.1475128176798,6.18391963398199,6.20395603536074
0.478059757469684,6.14962768179005,6.18423536279207,6.20440981084912
0.478184773096637,6.14962864780864,6.18722651376289,6.20914997081864
0.47830978872359,6.14969225504839,6.18805632828832,6.2095506133932
0.478434804350544,6.14974792562899,6.18900849355458,6.20997172762935
0.478559819977497,6.1498382713925,6.19050965896884,6.21001489291417
0.478684835604451,6.14992194495297,6.19060545367746,6.21052490376093
0.478809851231404,6.15116842496568,6.19079784881228,6.21204691594601
0.478934866858357,6.15152654078327,6.19138163259632,6.21280111151968
0.479059882485311,6.15224225288331,6.19236076839898,6.2132045713884
0.479184898112264,6.15347832977781,6.19299074604245,6.21472603707271
0.479309913739217,6.15348150294191,6.19318800262458,6.21486000116799
0.479434929366171,6.1551387569997,6.19330363971166,6.21533662905518
0.479559944993124,6.15544739170269,6.1933088183937,6.21606454356105
0.479684960620077,6.15615588984949,6.19364320995998,6.21665616898215
0.479809976247031,6.15682411220606,6.19697431361624,6.21718639983641
0.479934991873984,6.15770084848762,6.19716801992497,6.21728216607645
0.480060007500938,6.15785518224035,6.1972347288096,6.21743150132796
0.480185023127891,6.1580806595665,6.19885571707393,6.21832225348677
0.480310038754844,6.15888509174644,6.19911287434084,6.21859516895076
0.480435054381798,6.15895063108971,6.1998116382962,6.21961668943268
0.480560070008751,6.15925879890805,6.20100036345289,6.22113325669754
0.480685085635704,6.15927345157706,6.20126496674108,6.22144845696073
0.480810101262658,6.15938856074752,6.20212161529662,6.22173353602357
0.480935116889611,6.16012657139897,6.20276727498117,6.22324439368002
0.481060132516565,6.16141702983822,6.20320287626802,6.22415306409782
0.481185148143518,6.16144321303262,6.20332425816538,6.22436297536307
0.481310163770471,6.16221374361823,6.20392393142919,6.22524880925608
0.481435179397425,6.16295358319909,6.20409918482632,6.22620487707086
0.481560195024378,6.16475600935676,6.20437089144305,6.2263115893443
0.481685210651331,6.16488564733664,6.20517062953873,6.22680074011877
0.481810226278285,6.16738746207248,6.20527331332307,6.22696587559781
0.481935241905238,6.16746176012933,6.20584557183094,6.22721579738452
0.482060257532192,6.16759117051071,6.20756606072334,6.22748842144719
0.482185273159145,6.16869926977832,6.20828607889291,6.2287926399634
0.482310288786098,6.16927506780661,6.20961473452457,6.22888437053771
0.482435304413052,6.16949317427872,6.20965679689276,6.22905180452512
0.482560320040005,6.17028486441382,6.20976605104548,6.22906954458761
0.482685335666958,6.17072287674354,6.21038336457266,6.23006423839149
0.482810351293912,6.17197337224459,6.21042497326474,6.2301025082478
0.482935366920865,6.17230996503294,6.21072164760477,6.23012574661525
0.483060382547818,6.17294248893678,6.21086820738793,6.23261444324645
0.483185398174772,6.17297786647289,6.21275480667159,6.23337438416931
0.483310413801725,6.1732060386985,6.21298588542026,6.23439690949418
0.483435429428679,6.17427101722594,6.21408634383651,6.2345467283258
0.483560445055632,6.1746423884407,6.21441337032947,6.23502043974825
0.483685460682585,6.17734858822304,6.21482491148053,6.23527268824923
0.483810476309539,6.17833100586456,6.21500700637597,6.23583355441951
0.483935491936492,6.17868246167679,6.21541919369451,6.23637911234045
0.484060507563445,6.17917571908177,6.21548045014618,6.23644071038007
0.484185523190399,6.17923501146234,6.21663832152154,6.23658534910416
0.484310538817352,6.17952643712812,6.21698018496394,6.23718362548737
0.484435554444306,6.179535947974,6.21705056765131,6.23721927882891
0.484560570071259,6.17989779961783,6.21804309143375,6.23730965904795
0.484685585698212,6.18066458991505,6.21933752460134,6.23738942913605
0.484810601325166,6.18072226184302,6.21947389223022,6.23952057088046
0.484935616952119,6.18137586694049,6.21953581526263,6.24062087642968
0.485060632579072,6.18148981667974,6.22139013078594,6.24134525849757
0.485185648206026,6.18260261775593,6.22150788945436,6.24136225579303
0.485310663832979,6.18336833882267,6.22172286320232,6.24211241192519
0.485435679459932,6.18479352324584,6.22362514005217,6.24241849036794
0.485560695086886,6.18523421930186,6.22418062092652,6.24260096130478
0.485685710713839,6.18559780544493,6.22438680785641,6.24355239086237
0.485810726340793,6.18701028731254,6.22459451225299,6.243711530061
0.485935741967746,6.18787475747051,6.22522599490733,6.2440942765245
0.486060757594699,6.18883502719867,6.22525075483136,6.24452811781073
0.486185773221653,6.19023284426595,6.22544734255353,6.24511501686615
0.486310788848606,6.19034775380312,6.22611162983869,6.24556010833676
0.486435804475559,6.19052535194426,6.22661211191919,6.24607118128398
0.486560820102513,6.1913114096867,6.22671409166763,6.24675416840688
0.486685835729466,6.19206293935202,6.22678856565399,6.246901757894
0.48681085135642,6.19214033171398,6.22740667128708,6.24707051255331
0.486935866983373,6.1922454515415,6.22768415844627,6.2471727491819
0.487060882610326,6.19256482860946,6.22816189161389,6.24815755965725
0.48718589823728,6.19301707448961,6.22940083716737,6.24827940589678
0.487310913864233,6.19315670679834,6.229751276716,6.24900426293626
0.487435929491186,6.19361206585238,6.23005393243949,6.24911042599794
0.48756094511814,6.19388785564469,6.23053500855936,6.24945114275052
0.487685960745093,6.19465166592792,6.23135145881172,6.24956840384635
0.487810976372047,6.19580633027283,6.23207970051507,6.25243927198432
0.487935991999,6.19747607788883,6.23225072165547,6.25335339287113
0.488061007625953,6.19770239569435,6.23236306284253,6.25388410101654
0.488186023252907,6.19864163095435,6.23549214046271,6.25827727036041
0.48831103887986,6.19864618054001,6.23860113030319,6.25842502112054
0.488436054506813,6.20008472524225,6.23955757038789,6.25933898395938
0.488561070133767,6.20039599500137,6.24111370345883,6.25968492946848
0.48868608576072,6.2006653655624,6.24168824311694,6.2606952978963
0.488811101387673,6.20209882523848,6.24169577032823,6.26493428985285
0.488936117014627,6.20229012241994,6.24479750010528,6.26600957337536
0.48906113264158,6.20399595575656,6.24604615543533,6.26628727690757
0.489186148268534,6.20423470443969,6.24638630081246,6.26645548727926
0.489311163895487,6.20428287507018,6.24808576768334,6.26678783771696
0.48943617952244,6.20465175205683,6.2486017311819,6.26877998353077
0.489561195149394,6.20578602993592,6.24987893714581,6.27005338954101
0.489686210776347,6.20718902166009,6.25103878913162,6.27206171693554
0.4898112264033,6.20774299934157,6.25173218586292,6.27265066246661
0.489936242030254,6.21038431637948,6.25361526004661,6.27276952540271
0.490061257657207,6.21065628242901,6.25456713553385,6.2740591254782
0.490186273284161,6.21142064936518,6.25621218557481,6.27581434061089
0.490311288911114,6.21185590837339,6.25885022433462,6.27679885250428
0.490436304538067,6.21246912419196,6.25928460955619,6.27884014402193
0.490561320165021,6.21249507807961,6.25936530009602,6.27953640012515
0.490686335791974,6.21265048389783,6.26054808440226,6.27957539055673
0.490811351418927,6.21275091109941,6.26072128219831,6.2807578895694
0.490936367045881,6.21409400355333,6.26180154192321,6.28086069476129
0.491061382672834,6.21422986487965,6.26325702588436,6.28177190560324
0.491186398299787,6.21512619010704,6.26460500636178,6.28268989704998
0.491311413926741,6.21527888989057,6.26502156673791,6.28302191157042
0.491436429553694,6.21539993577976,6.2664979515869,6.28582994024197
0.491561445180648,6.21545691703781,6.26676513823302,6.28593617588786
0.491686460807601,6.21616133018573,6.26692860511219,6.28657160092088
0.491811476434554,6.21682994801301,6.26714130191031,6.28659395530491
0.491936492061508,6.21692242097011,6.26735068132794,6.28663778942636
0.492061507688461,6.21779976955568,6.26778193456134,6.28701727931041
0.492186523315414,6.21796459311858,6.26891339778661,6.28706040472138
0.492311538942368,6.21805852994139,6.26978633168535,6.28840657473295
0.492436554569321,6.21857582404754,6.26999305700623,6.28898913003172
0.492561570196275,6.21929367211209,6.2708432711556,6.2890215879192
0.492686585823228,6.22032666104748,6.27154875226252,6.2900727914228
0.492811601450181,6.22154467238849,6.27212195995811,6.29168024932508
0.492936617077135,6.22185062833294,6.27226936436555,6.29224105679942
0.493061632704088,6.22304196510809,6.27253075416989,6.29260905343114
0.493186648331041,6.22392510109765,6.27279009659258,6.29285828992284
0.493311663957995,6.22415860590219,6.27308204870171,6.29348945764205
0.493436679584948,6.22423790682029,6.27471267270789,6.29434980232048
0.493561695211901,6.22511779168232,6.27487747711462,6.29475171264369
0.493686710838855,6.22520504839689,6.27592023689685,6.29502743808766
0.493811726465808,6.22541244587829,6.27619917612753,6.29610969439338
0.493936742092762,6.22801385385486,6.2766539301396,6.29689271114933
0.494061757719715,6.22847038998821,6.27695261405681,6.29703841939773
0.494186773346668,6.22849636063041,6.27730666530808,6.29727446364465
0.494311788973622,6.23127424171861,6.2775785847776,6.29783140067351
0.494436804600575,6.23181030986658,6.27790743687896,6.3014450148894
0.494561820227528,6.23190517504483,6.27834876087097,6.30201520990587
0.494686835854482,6.23206188124404,6.28107985764128,6.3034414354739
0.494811851481435,6.23289468340827,6.28201145417597,6.30418647484044
0.494936867108389,6.23899088595997,6.2820489708068,6.3048603825774
0.495061882735342,6.23909322098249,6.28280710873465,6.30531164887179
0.495186898362295,6.23944600584923,6.28336902960649,6.30545961692664
0.495311913989249,6.23984270973011,6.28491669494395,6.30623203491618
0.495436929616202,6.24105858934,6.28498596890288,6.30636593981526
0.495561945243155,6.24126293963534,6.2858491956455,6.30641889144007
0.495686960870109,6.24141045108436,6.28652888128203,6.3090619497261
0.495811976497062,6.24387321967145,6.28758518783494,6.30929609374922
0.495936992124015,6.2449845878787,6.28869494711442,6.31093101304935
0.496062007750969,6.24557217520606,6.28899914452645,6.31115768746449
0.496187023377922,6.24596165398658,6.28920180943325,6.31138992431056
0.496312039004876,6.24606086847814,6.28929206988887,6.31151855828683
0.496437054631829,6.2470232592768,6.2893967012931,6.31159543912991
0.496562070258782,6.24795663899839,6.29044371909326,6.31222212940049
0.496687085885736,6.24901404185034,6.2917552293499,6.31230900457738
0.496812101512689,6.2494616614626,6.29189813209882,6.31243410092852
0.496937117139642,6.24954158619297,6.29241740815726,6.31288973977918
0.497062132766596,6.24980322452723,6.29450989375,6.31403141545438
0.497187148393549,6.25068212885324,6.29513862133919,6.31875483037069
0.497312164020503,6.25112061466813,6.29550549420947,6.32046078579608
0.497437179647456,6.25409322743779,6.2961264328688,6.32079614962244
0.497562195274409,6.25553542943765,6.29648377633934,6.32121534186347
0.497687210901363,6.25571748591967,6.30066071243594,6.32145841093507
0.497812226528316,6.2564996464598,6.30169592426289,6.32149084832633
0.497937242155269,6.25693618254439,6.30341651480312,6.3216858246831
0.498062257782223,6.25800044614582,6.30441510286749,6.32336283728863
0.498187273409176,6.25812146114484,6.30452052307086,6.32359152430364
0.49831228903613,6.25915770009887,6.3050855361087,6.32359656251878
0.498437304663083,6.25926708696978,6.30726053108645,6.32798016068617
0.498562320290036,6.25998307094996,6.30797141792254,6.32940021280145
0.49868733591699,6.26002242039853,6.30871705784083,6.33081717617047
0.498812351543943,6.26192513805748,6.30925594830138,6.33098385862791
0.498937367170896,6.26267690478434,6.31127889519361,6.33109126952661
0.49906238279785,6.26318351936388,6.31259975020589,6.33200395064908
0.499187398424803,6.26355627413672,6.31269044613293,6.33269467299652
0.499312414051756,6.26421688168168,6.31289870436662,6.33308849360719
0.49943742967871,6.26533042931579,6.31454706839305,6.33494260299905
0.499562445305663,6.26585178706267,6.31539092018888,6.33523439808864
0.499687460932617,6.26609844095564,6.31544167402363,6.33881700875558
0.49981247655957,6.26637566808815,6.31730064409814,6.33966308151062
0.499937492186523,6.26679873824043,6.3183282642572,6.34015346494257
0.500062507813477,6.26756943689738,6.32075574162966,6.34027674319021
0.50018752344043,6.26783474833671,6.32104516522365,6.34179644761805
0.500312539067383,6.26803473828176,6.32144535153607,6.34212357687309
0.500437554694337,6.26829695258654,6.32192018167792,6.34229595027494
0.50056257032129,6.27036738895949,6.32193021008582,6.34302222844878
0.500687585948244,6.27209244678231,6.32197380237363,6.34308396451491
0.500812601575197,6.27224435638879,6.32286997788833,6.34328994330726
0.50093761720215,6.2722698559434,6.32368368992195,6.34368012971665
0.501062632829104,6.27485152029414,6.32503454047413,6.34393974022938
0.501187648456057,6.27572264518173,6.32506487376837,6.34434588851191
0.50131266408301,6.27648022962382,6.32558577749122,6.34479838375601
0.501437679709964,6.2774471674356,6.32570643188873,6.34504102866538
0.501562695336917,6.27822423838018,6.32647965508357,6.34507442305607
0.50168771096387,6.27830190135724,6.32707317207689,6.34513553324224
0.501812726590824,6.279203942213,6.32822668706953,6.34580371236476
0.501937742217777,6.28113440992119,6.32840421871192,6.35081344565885
0.502062757844731,6.28217966353651,6.32852006489503,6.35203583406527
0.502187773471684,6.28228951187544,6.32856817370342,6.35404764144769
0.502312789098637,6.28380798954439,6.32995035196954,6.35411031580926
0.502437804725591,6.28428267777787,6.33116326905878,6.35482360776717
0.502562820352544,6.28494944098473,6.33118618884816,6.355167461206
0.502687835979497,6.28547146775942,6.33374278910818,6.3560062871437
0.502812851606451,6.28579318859646,6.33558284103584,6.35629219264183
0.502937867233404,6.28603204976046,6.33804737368473,6.35732021506301
0.503062882860357,6.28618662343741,6.33830664368096,6.35759738099163
0.503187898487311,6.28627626783393,6.33848500162737,6.35942137500191
0.503312914114264,6.28687036902692,6.33860844077724,6.36031564798103
0.503437929741218,6.28702525587969,6.3387502156954,6.36093897030596
0.503562945368171,6.2874377253045,6.3406436547564,6.36127540524862
0.503687960995124,6.28772159684128,6.34066290337534,6.36174007697274
0.503812976622078,6.28895210495002,6.34081057301845,6.3621393797507
0.503937992249031,6.28969869351918,6.3423988181458,6.36364705801029
0.504063007875984,6.290105926927,6.34325979615703,6.36375379200016
0.504188023502938,6.29117877491785,6.34380888860883,6.36408775864691
0.504313039129891,6.29123842955339,6.34557687180884,6.36552728436619
0.504438054756845,6.29521574562631,6.34595581337518,6.36556096755851
0.504563070383798,6.29643383501431,6.34646170895943,6.36634859898801
0.504688086010751,6.29888736379564,6.34652771713466,6.36655451084998
0.504813101637705,6.30067375987868,6.34668938377686,6.36799420887978
0.504938117264658,6.30162469392775,6.34696269336394,6.36884576688979
0.505063132891611,6.3028717364961,6.34772451935585,6.36969691931192
0.505188148518565,6.30355994741839,6.34830645762339,6.36989533500193
0.505313164145518,6.30396767202517,6.34968212051903,6.37052946285151
0.505438179772472,6.3041756994537,6.3497409816308,6.37058884282342
0.505563195399425,6.30429920529967,6.35034248049621,6.3714172973874
0.505688211026378,6.3046068788581,6.35129244597261,6.37148487483234
0.505813226653332,6.30530645445976,6.35141081071209,6.3719012220158
0.505938242280285,6.30705672213033,6.35144244491577,6.37199189258556
0.506063257907238,6.30832555324555,6.35167054341008,6.37243292807858
0.506188273534192,6.31026519926221,6.35190941304134,6.37443490312992
0.506313289161145,6.3103135960973,6.35405313045417,6.37628535439763
0.506438304788098,6.3106342950241,6.35424595534671,6.37714348698197
0.506563320415052,6.31156915194573,6.35613666040448,6.37819474533957
0.506688336042005,6.31267284450936,6.35796124414444,6.37893347752039
0.506813351668959,6.31378344993264,6.35836083623301,6.37934746360467
0.506938367295912,6.31458430286886,6.35863821673642,6.37943542021116
0.507063382922865,6.31595026421595,6.35899009447485,6.37982399813194
0.507188398549819,6.31774062239135,6.35970897802255,6.37992905848899
0.507313414176772,6.31830309460701,6.36042873388863,6.38091779398937
0.507438429803725,6.31881570990228,6.36166850358001,6.38149609116771
0.507563445430679,6.31994061438343,6.36173158021215,6.3816942222065
0.507688461057632,6.3205632556915,6.36176351926258,6.38222614969462
0.507813476684586,6.32065956817483,6.36229530327499,6.38280796370052
0.507938492311539,6.32186338483593,6.3632727826143,6.38284515450841
0.508063507938492,6.3228122102542,6.36376763805775,6.38304902230549
0.508188523565446,6.32281813019892,6.36404072126763,6.38335130723802
0.508313539192399,6.32283682389615,6.36420561840884,6.38379797653641
0.508438554819352,6.32355930085464,6.36557890548385,6.38434735664768
0.508563570446306,6.32372021659633,6.36971863100937,6.38587587287613
0.508688586073259,6.32488631752553,6.37058563868961,6.38778767538716
0.508813601700213,6.32496220461466,6.37157252820997,6.38869842400213
0.508938617327166,6.32518979694842,6.37333273700654,6.39205276856027
0.509063632954119,6.32664432204879,6.37461167096371,6.39207387756832
0.509188648581073,6.32763129882042,6.37486265842297,6.39292353691812
0.509313664208026,6.32836931821767,6.37762664748344,6.39415297196057
0.509438679834979,6.3307634222208,6.37764385538463,6.39544161140751
0.509563695461933,6.3322485520988,6.37865823740117,6.396863134361
0.509688711088886,6.33276081415139,6.37899688207016,6.39716403260425
0.509813726715839,6.3341688550243,6.37911778130502,6.39776888431513
0.509938742342793,6.3344629154575,6.37983566061773,6.39840594542991
0.510063757969746,6.33525366948643,6.38018291598369,6.39843457104046
0.5101887735967,6.33612077626263,6.38025310140996,6.39875534065103
0.510313789223653,6.33652844665527,6.3806116476103,6.39899415639957
0.510438804850606,6.33785435062241,6.38071467321927,6.3995279303995
0.51056382047756,6.33825630725086,6.38077256695984,6.39972160682012
0.510688836104513,6.33827006961226,6.38115027148327,6.400056466475
0.510813851731466,6.33857444696087,6.38188007416721,6.40013998039768
0.51093886735842,6.33900981493195,6.38215477806258,6.40027929921066
0.511063882985373,6.3398889393881,6.3825592074371,6.40180786497428
0.511188898612327,6.34008401045099,6.38389161833049,6.4026660838397
0.51131391423928,6.34232887941911,6.38409978947344,6.40382962655943
0.511438929866233,6.34244976648021,6.38452239279671,6.40448041517558
0.511563945493187,6.34425932188062,6.38704920516377,6.4056015502538
0.51168896112014,6.34439830573453,6.38739050395172,6.40588061792205
0.511813976747093,6.34480455932368,6.38742722130817,6.40656067669458
0.511938992374047,6.34551447613066,6.38773387379661,6.40725587267404
0.512064008001,6.34649098104411,6.3880720752449,6.40794253900954
0.512189023627953,6.34777558645706,6.38830729042007,6.40796379755729
0.512314039254907,6.34890241833659,6.3884029051695,6.40814699073133
0.51243905488186,6.34984902849207,6.38844601695532,6.40876395733424
0.512564070508814,6.35050539690829,6.38863297228733,6.40908302575503
0.512689086135767,6.35052497313546,6.38939024313739,6.41006710273394
0.51281410176272,6.35120806951481,6.3895187406467,6.41161979372405
0.512939117389674,6.35132770342812,6.38955682353016,6.41169135121944
0.513064133016627,6.35282744596118,6.38958477445645,6.41204814774222
0.51318914864358,6.35305793297577,6.38996574819749,6.41366570891646
0.513314164270534,6.35386403421001,6.39018143528962,6.41487777669705
0.513439179897487,6.35391586788205,6.39176380342183,6.41492902746792
0.513564195524441,6.35394097435433,6.39369278579286,6.41563622215421
0.513689211151394,6.35656299236443,6.39491259598098,6.41620649516538
0.513814226778347,6.35742659166433,6.39559475056309,6.41651034601436
0.513939242405301,6.35753152382512,6.39620787053716,6.41675516926917
0.514064258032254,6.35825651259122,6.39651430496525,6.41717491897115
0.514189273659207,6.35867398695026,6.39697577465027,6.41805511123757
0.514314289286161,6.35966426517072,6.39745153542229,6.41891236098237
0.514439304913114,6.36001912596805,6.39808668661077,6.41898998680937
0.514564320540068,6.36101477184718,6.39880646418635,6.42029594298212
0.514689336167021,6.36141090064284,6.39977868995498,6.42062432530032
0.514814351793974,6.36196244379762,6.39998600744284,6.42069822093983
0.514939367420928,6.36313327042134,6.40061981497749,6.42169221843236
0.515064383047881,6.36331196922924,6.40104018363035,6.42258390055516
0.515189398674834,6.36365579514337,6.40135042600062,6.42313774471477
0.515314414301788,6.36366303524522,6.40153197266832,6.42411341004576
0.515439429928741,6.36668532392125,6.40237485564256,6.42446026462181
0.515564445555694,6.36777677947428,6.40326724312843,6.42448432216548
0.515689461182648,6.36843651155535,6.40401390452268,6.42466818799488
0.515814476809601,6.36890535651954,6.40424220133345,6.42490374469214
0.515939492436555,6.37081079053698,6.40658468516366,6.42579729010844
0.516064508063508,6.37171208536723,6.40723520841227,6.42602429372031
0.516189523690461,6.37331835963584,6.40750958481142,6.42698184494954
0.516314539317415,6.37433500649258,6.40806882534107,6.4284881637089
0.516439554944368,6.37495873617412,6.40959304668635,6.42949559600611
0.516564570571321,6.37509903113851,6.41042358577466,6.43006031278312
0.516689586198275,6.37540419932965,6.41043250790964,6.43046086940022
0.516814601825228,6.37574439108676,6.4113597464438,6.4307579395376
0.516939617452182,6.37689632507988,6.41241861327235,6.43101808860447
0.517064633079135,6.37705742809276,6.41267503483648,6.4312568916239
0.517189648706088,6.37758751909625,6.41329496503065,6.43140263553266
0.517314664333042,6.37826883483572,6.41347351174019,6.43303126047586
0.517439679959995,6.37849284729181,6.41471850132273,6.4334737263689
0.517564695586948,6.37883958909018,6.41535558985464,6.43403204773909
0.517689711213902,6.37910409263098,6.41538656894286,6.43533438284957
0.517814726840855,6.37931222224295,6.41570172572911,6.43551108192877
0.517939742467808,6.37933397268198,6.41704036839617,6.43667250728614
0.518064758094762,6.37967093840625,6.4171664946385,6.43698005836935
0.518189773721715,6.3797583832847,6.41733544761457,6.43843382362039
0.518314789348669,6.3798539654654,6.41762724754367,6.43862453883839
0.518439804975622,6.37989328948436,6.41790134427444,6.43879655451032
0.518564820602575,6.38006130174055,6.41799965229615,6.43880084357251
0.518689836229529,6.38039002531493,6.41823089652642,6.43968127385303
0.518814851856482,6.38142561754874,6.41845497525079,6.43969289521935
0.518939867483435,6.38207506483425,6.41877903833892,6.44011651596933
0.519064883110389,6.38253066668029,6.42120745208914,6.44054484683251
0.519189898737342,6.38298673146421,6.42167410326218,6.4411390420917
0.519314914364296,6.3831268647668,6.42233400939112,6.44179859195875
0.519439929991249,6.38341256812239,6.4233166150224,6.44244684367646
0.519564945618202,6.38406440993166,6.42337221009634,6.44253233504529
0.519689961245156,6.38514789473416,6.42344228295922,6.44289428364831
0.519814976872109,6.38704316406946,6.42356328039531,6.44482462992209
0.519939992499062,6.38731025101347,6.42368691024983,6.44550773471815
0.520065008126016,6.38798270559115,6.42428069423742,6.44555478114483
0.520190023752969,6.38815133733766,6.42528790860712,6.44592108933239
0.520315039379923,6.38838795152945,6.42539753092334,6.44602210485404
0.520440055006876,6.38885189600376,6.42705348955726,6.44622385711536
0.520565070633829,6.38886952926486,6.4271561878317,6.44732958527057
0.520690086260783,6.38949445961796,6.42884955711252,6.44777009707286
0.520815101887736,6.38957739632531,6.42914466393291,6.44855591344834
0.520940117514689,6.39093779499126,6.42987369749905,6.44906740441102
0.521065133141643,6.39132841354444,6.43023799281846,6.44994291719943
0.521190148768596,6.39151539333215,6.43057531472093,6.44994635967065
0.521315164395549,6.39296017915756,6.43288237223242,6.45044211841352
0.521440180022503,6.39368657329482,6.43319051314504,6.45216615435656
0.521565195649456,6.39400578715721,6.43349010104083,6.45428684589956
0.52169021127641,6.39510686113165,6.43354746648927,6.45457148192695
0.521815226903363,6.3954809925851,6.43373768166008,6.4554163709477
0.521940242530316,6.3958896340722,6.4365418710161,6.45871751963721
0.52206525815727,6.39609868418539,6.43748965230649,6.45967709356445
0.522190273784223,6.39615973139284,6.43749830237592,6.45977753950107
0.522315289411176,6.39646598550163,6.43782812530753,6.45978918171653
0.52244030503813,6.39796307652624,6.43865223123173,6.46163714915703
0.522565320665083,6.39847961599676,6.44009199820867,6.46174889428763
0.522690336292037,6.39914154202509,6.44137492375377,6.46213138244952
0.52281535191899,6.39934858823687,6.44339528567925,6.46286231315074
0.522940367545943,6.3997807007041,6.44362753034795,6.46292328756068
0.523065383172897,6.40098116638199,6.44522193899004,6.46314690274023
0.52319039879985,6.40150090524513,6.4452258309114,6.46390548541863
0.523315414426803,6.40193951876651,6.44534848242738,6.46391389292094
0.523440430053757,6.40208047729537,6.4456599905339,6.4644902740703
0.52356544568071,6.40227211142163,6.446394651459,6.46461064451286
0.523690461307664,6.40280555728731,6.44642705139692,6.46501508595089
0.523815476934617,6.40285983924409,6.44669777464108,6.46512453528933
0.52394049256157,6.40393975614033,6.44703356423036,6.46673431201187
0.524065508188524,6.40394971236007,6.44712888626877,6.46757210073699
0.524190523815477,6.4064235824024,6.44731733904663,6.46757388566747
0.52431553944243,6.40647291611447,6.44741997306409,6.46813858595059
0.524440555069384,6.40681964676623,6.44797235062337,6.46974405216057
0.524565570696337,6.40699647515473,6.44906512344268,6.47041083072073
0.52469058632329,6.40824402522114,6.44948780761304,6.47099517051066
0.524815601950244,6.41005081860534,6.4505013054044,6.47124172225976
0.524940617577197,6.41025160976701,6.45076222143248,6.47131263007927
0.525065633204151,6.41037974990244,6.45227531677077,6.47234380615108
0.525190648831104,6.41238861941945,6.45256389179489,6.47295125261428
0.525315664458057,6.41285875862987,6.45294741111648,6.47399668912676
0.525440680085011,6.4132830274625,6.45369817074277,6.474724738234
0.525565695711964,6.41464356397699,6.45419034825232,6.47526479595213
0.525690711338917,6.41488036212303,6.45532312593035,6.47561302349491
0.525815726965871,6.41598683286574,6.45668602925503,6.4764200789165
0.525940742592824,6.41715107663407,6.45762541672732,6.47697701385871
0.526065758219778,6.41737532562108,6.45895498763409,6.47756379076501
0.526190773846731,6.4179651719496,6.45913215156406,6.47905875560881
0.526315789473684,6.41810441131706,6.46060401422494,6.48123670845159
0.526440805100638,6.41868419377572,6.46111420313477,6.48137079262276
0.526565820727591,6.41880105937719,6.46171589302129,6.48302834010179
0.526690836354544,6.41994359886788,6.46173214397269,6.48376083908989
0.526815851981498,6.41996262916552,6.46198976040589,6.48435062369194
0.526940867608451,6.42119021720978,6.4628378544599,6.48561059680708
0.527065883235404,6.42312548347045,6.46385086737232,6.48579015801359
0.527190898862358,6.42394060562235,6.46412044113623,6.48659661466377
0.527315914489311,6.42396253131998,6.46421241500355,6.48730124026057
0.527440930116265,6.42405151680254,6.46598601067291,6.48783047711132
0.527565945743218,6.42422966675456,6.46710467875227,6.48806159594992
0.527690961370171,6.42467351605339,6.46903802181868,6.4894672978248
0.527815976997125,6.42576502075964,6.4693501044442,6.49026485363003
0.527940992624078,6.42648888146551,6.47010515462819,6.49067059829859
0.528066008251031,6.42744378832305,6.47039099874707,6.49082050626722
0.528191023877985,6.42863668000953,6.47163585731112,6.49173982405606
0.528316039504938,6.42896295216813,6.47322018926079,6.49195896476344
0.528441055131891,6.42939715506103,6.47323581078777,6.49242229427749
0.528566070758845,6.4302577136455,6.47363395668453,6.49315471787194
0.528691086385798,6.43227522740031,6.47437587592569,6.49490047106131
0.528816102012752,6.4328440352088,6.4745273744997,6.49579932400671
0.528941117639705,6.4334250704151,6.47470092642296,6.49922168630356
0.529066133266658,6.43360512414053,6.47473292681085,6.49965638214
0.529191148893612,6.43395817586951,6.47473323486457,6.50061310336481
0.529316164520565,6.43438607898034,6.4758129300322,6.500890554753
0.529441180147518,6.43534210965484,6.47805863929776,6.50110668913584
0.529566195774472,6.43578378563833,6.47868266224043,6.50137101545872
0.529691211401425,6.43764569954364,6.47878036858505,6.5016044144099
0.529816227028378,6.43821375077824,6.47892565056442,6.50231638622191
0.529941242655332,6.44015188153985,6.47963297558283,6.50232244906309
0.530066258282285,6.44273891200426,6.48065343596634,6.50284799933785
0.530191273909239,6.44333130048919,6.48272575065613,6.50350691951441
0.530316289536192,6.44349363957775,6.48286214052628,6.50361799059251
0.530441305163145,6.44362921127607,6.48291957597042,6.5038115426298
0.530566320790099,6.44500981830181,6.48328994574268,6.50436247155944
0.530691336417052,6.44501675626434,6.48424969186969,6.50465479192604
0.530816352044005,6.44508968668828,6.48431733553404,6.50491770097868
0.530941367670959,6.44537910167046,6.48436158875822,6.50512320578674
0.531066383297912,6.44599069786411,6.48481131749821,6.50524569793595
0.531191398924866,6.44611673288582,6.48501183703555,6.50561538639262
0.531316414551819,6.44710965564359,6.48517527493276,6.50627785412992
0.531441430178772,6.44729091606789,6.487791330193,6.5064023467846
0.531566445805726,6.44732291085599,6.48794312579798,6.50790498703503
0.531691461432679,6.44764704464331,6.48816246561006,6.50818135399593
0.531816477059632,6.44848022535991,6.4889899537553,6.50863809267749
0.531941492686586,6.44968891490795,6.48910253228813,6.51025933484777
0.532066508313539,6.45039298969176,6.48981246569752,6.51036176409736
0.532191523940493,6.45126458030639,6.49083605742297,6.51209311145885
0.532316539567446,6.45202634942289,6.49133048589227,6.51510491855962
0.532441555194399,6.45238450045238,6.49195154474435,6.51551627969581
0.532566570821353,6.45249947169546,6.49203369245158,6.51566194592823
0.532691586448306,6.45251751857508,6.49263381256121,6.51707740336307
0.532816602075259,6.45354465337608,6.49412499308731,6.51739040346811
0.532941617702213,6.45642013392791,6.49612032317991,6.51810595681497
0.533066633329166,6.45645916788763,6.49823956087471,6.51928443276678
0.533191648956119,6.4586457512526,6.49851992376674,6.52046047267484
0.533316664583073,6.45891797775195,6.49864434952589,6.52071571967544
0.533441680210026,6.46038994261975,6.49975568304753,6.52158296311539
0.53356669583698,6.46100763536075,6.50033355966996,6.52173193416039
0.533691711463933,6.46142644020103,6.5007215399604,6.52254810546711
0.533816727090886,6.4622812461737,6.5007679144641,6.52347200956421
0.53394174271784,6.46239408703515,6.50115894967553,6.52424398859184
0.534066758344793,6.46296927850853,6.50169436542827,6.52439712341244
0.534191773971746,6.46530850982837,6.50217118148205,6.5260456518364
0.5343167895987,6.4658505834886,6.50223978514325,6.52678150970028
0.534441805225653,6.46617388341732,6.5022696958427,6.52879306003547
0.534566820852607,6.46691858432771,6.50317742721014,6.52899493140819
0.53469183647956,6.4672306979591,6.50475948944548,6.52921179541642
0.534816852106513,6.46822128680816,6.50524845716069,6.52970968059685
0.534941867733467,6.46883190911198,6.50678592806379,6.53040173618415
0.53506688336042,6.46969503901439,6.5073783120472,6.53173326468704
0.535191898987373,6.47096158084556,6.5076746703195,6.53195773094446
0.535316914614327,6.47164347613859,6.50888577535529,6.5321902042807
0.53544193024128,6.47194900872081,6.50962729146459,6.53299588787782
0.535566945868234,6.47312493071093,6.5100113997406,6.53302445407428
0.535691961495187,6.4746731109834,6.51047103411528,6.53368318855703
0.53581697712214,6.47614747988347,6.51078943513654,6.53418753513865
0.535941992749094,6.47796583740898,6.51131219396615,6.53440849344119
0.536067008376047,6.47851613094505,6.51140067194905,6.5344875296728
0.536192024003,6.47874827428174,6.51264679805198,6.53460481821046
0.536317039629954,6.48113915224337,6.51275389770367,6.5349022981494
0.536442055256907,6.48196055204156,6.51359333226098,6.53568681135688
0.53656707088386,6.48199665369947,6.51442871623489,6.53597788886464
0.536692086510814,6.48203350640839,6.51468748439976,6.53692055969726
0.536817102137767,6.48239134763594,6.51669843390863,6.53726330139037
0.536942117764721,6.48279030004436,6.51734592706943,6.53787483676103
0.537067133391674,6.48279203932216,6.51760669097167,6.53794710409716
0.537192149018627,6.48403221712409,6.51830882783139,6.53808956283908
0.537317164645581,6.48421203210016,6.5185180217061,6.53867930299401
0.537442180272534,6.4842744187455,6.51920309996989,6.53959712891297
0.537567195899487,6.48517806700663,6.51942880952178,6.54013521132149
0.537692211526441,6.48606090531614,6.5197490982672,6.5403287245109
0.537817227153394,6.48663132186404,6.52020468834943,6.54145991802241
0.537942242780348,6.48710327914523,6.52027791435743,6.54201459419413
0.538067258407301,6.48787899586967,6.52106135346367,6.54204950587598
0.538192274034254,6.49135520772774,6.52326099732474,6.54326254409557
0.538317289661208,6.49136561106089,6.52345940334179,6.54348949364152
0.538442305288161,6.49141476635048,6.52375027838588,6.54352395793724
0.538567320915114,6.49147155102377,6.52421136652058,6.54713559520009
0.538692336542068,6.49186827372727,6.52491500643702,6.54746471415688
0.538817352169021,6.49282592807601,6.52511898963737,6.54768994083363
0.538942367795974,6.49305931257986,6.52605855344906,6.54845440461818
0.539067383422928,6.49351782544631,6.52846778869351,6.54871758401777
0.539192399049881,6.49389474125647,6.52878188715257,6.54873420525595
0.539317414676835,6.49606525091757,6.52919559919737,6.5489515382931
0.539442430303788,6.49632580625973,6.52988417093796,6.54948439677379
0.539567445930741,6.49657297045509,6.53008315185903,6.54962754148138
0.539692461557695,6.49668022365159,6.53033382608408,6.55077661879601
0.539817477184648,6.49690155821126,6.53087194323939,6.55108047223476
0.539942492811601,6.49771088905729,6.53171696235377,6.55296752296858
0.540067508438555,6.49814246558922,6.53234528535134,6.55369173357475
0.540192524065508,6.49824598674509,6.53252533620737,6.55636121158645
0.540317539692462,6.49895769914438,6.53342965153509,6.55658937595452
0.540442555319415,6.49902924147559,6.53353448209477,6.55737549353498
0.540567570946368,6.50001970468927,6.53562197788147,6.5586972539463
0.540692586573322,6.50157839655029,6.53622565562546,6.56029438010494
0.540817602200275,6.50165805281864,6.53646418078663,6.56066577601196
0.540942617827228,6.50216950700603,6.53772412244981,6.56127551920644
0.541067633454182,6.5042846594419,6.53943005024554,6.56149057182778
0.541192649081135,6.50459530257006,6.53943455093276,6.56179090365405
0.541317664708089,6.50479069665936,6.53982872052084,6.56201543937636
0.541442680335042,6.50517261620328,6.5398679856048,6.56245128395818
0.541567695961995,6.50667999344995,6.54096324705792,6.56266912633204
0.541692711588949,6.50676158104727,6.5409650060098,6.56433742753512
0.541817727215902,6.50677327207757,6.54231507927157,6.56623143673709
0.541942742842855,6.50697249579066,6.54474662564886,6.56628653204028
0.542067758469809,6.50823686079284,6.54624114189194,6.56903949125088
0.542192774096762,6.51009310734013,6.54676434861714,6.56932431290112
0.542317789723715,6.51010460570022,6.54758528598903,6.56972584613802
0.542442805350669,6.51062508020685,6.54952624591071,6.57027392066021
0.542567820977622,6.51089726808508,6.55099557495971,6.57028105488603
0.542692836604576,6.51163325370746,6.55148876016165,6.57181019971138
0.542817852231529,6.51244885480551,6.55195800731715,6.57244281753587
0.542942867858482,6.51265000417156,6.55281030142152,6.57294455418324
0.543067883485436,6.51310401797675,6.55327215811894,6.57295068271357
0.543192899112389,6.51411626363131,6.55403258501095,6.57304771167775
0.543317914739342,6.51437228879811,6.555469910157,6.57354939356854
0.543442930366296,6.51528988314712,6.55574172516139,6.57427071414931
0.543567945993249,6.51557244106672,6.55642072410434,6.57472935753779
0.543692961620203,6.51607784891008,6.55671340025749,6.57652574641642
0.543817977247156,6.5161165670098,6.55690850831248,6.57692832736274
0.543942992874109,6.51680026196038,6.55746019524629,6.57725011508284
0.544068008501063,6.51750636394949,6.55771607138152,6.57729584702229
0.544193024128016,6.51794603861744,6.55775175844782,6.57756470712899
0.544318039754969,6.51802155507793,6.55818077817593,6.57826516347371
0.544443055381923,6.51810906691097,6.55828739475993,6.57963225826623
0.544568071008876,6.51819911785334,6.55859733499449,6.58017730249656
0.544693086635829,6.51857296511348,6.55927048005264,6.58051695300759
0.544818102262783,6.52014675732559,6.55946974159618,6.5807847137948
0.544943117889736,6.52056744951779,6.56014301104337,6.58342922822032
0.54506813351669,6.52189112711608,6.56124054946788,6.58351624580696
0.545193149143643,6.52345840752961,6.56130434422934,6.58423933775635
0.545318164770596,6.52372657170375,6.56178153136831,6.58451560300958
0.54544318039755,6.52529656514896,6.56286524065378,6.58473501746615
0.545568196024503,6.52568776807538,6.56289150838335,6.58493461186394
0.545693211651456,6.52578919616436,6.56334100369628,6.58493980560451
0.54581822727841,6.52704328536044,6.5637752887768,6.58558771198482
0.545943242905363,6.52859566880206,6.56469277478545,6.58560522534497
0.546068258532317,6.52865427421809,6.56477338039518,6.58705060688831
0.54619327415927,6.52868760224483,6.56571212205897,6.58721832035385
0.546318289786223,6.52896835662113,6.56634685083631,6.58827802765862
0.546443305413177,6.53054414154642,6.5673426416096,6.58855225109197
0.54656832104013,6.53063293087528,6.56791277443021,6.58940842301768
0.546693336667083,6.53125207684535,6.56792264531371,6.58981284695933
0.546818352294037,6.53233252643815,6.56888191750655,6.59003632651745
0.54694336792099,6.5338919588733,6.56907647740059,6.59121994605033
0.547068383547944,6.53593263409295,6.56962986984379,6.59139493202014
0.547193399174897,6.53633231916086,6.56993190930799,6.59195438356513
0.54731841480185,6.5364921952004,6.57073459345713,6.59255588428032
0.547443430428804,6.53682521080171,6.57083042866302,6.59326215111205
0.547568446055757,6.53835073182911,6.5715465928123,6.59398509474371
0.54769346168271,6.53891064073091,6.57168679743345,6.59444183892773
0.547818477309664,6.53892235758906,6.57288749206966,6.59452412331035
0.547943492936617,6.53946547875625,6.57311903944909,6.59531673652335
0.54806850856357,6.53981115829121,6.57320145509592,6.59567017223669
0.548193524190524,6.54093826687396,6.57387224453405,6.59605018539234
0.548318539817477,6.54163174718391,6.57426442493429,6.59678097729588
0.548443555444431,6.54179904362866,6.5742852234808,6.5968784709032
0.548568571071384,6.54472176556051,6.57493449248917,6.59698155464022
0.548693586698337,6.54749655380891,6.57603118517338,6.59734231330899
0.548818602325291,6.54847299309622,6.5764277722012,6.59889726126914
0.548943617952244,6.54928797149321,6.57720717425767,6.59942828768218
0.549068633579197,6.5493916802876,6.57797502066917,6.59976218272454
0.549193649206151,6.54947769907191,6.578257248461,6.59982975749391
0.549318664833104,6.55026765014936,6.579599831675,6.60135924220647
0.549443680460058,6.55038768739155,6.58069429191608,6.60191822400931
0.549568696087011,6.55176854619243,6.58098852549479,6.60254604466803
0.549693711713964,6.55219873866316,6.58140235873399,6.60325187446983
0.549818727340918,6.55268339780373,6.58196068386937,6.60371337336234
0.549943742967871,6.55317948746284,6.58205542100151,6.60419316488468
0.550068758594824,6.55442841509049,6.58337376207434,6.60589955545358
0.550193774221778,6.55448686333211,6.58368663916104,6.60619156585481
0.550318789848731,6.55563488843586,6.58427648370929,6.60662066221474
0.550443805475685,6.55575647682209,6.58563602351034,6.60749644844946
0.550568821102638,6.55632512716095,6.58611202618714,6.60763536299378
0.550693836729591,6.55674393602885,6.58640265589924,6.60812986803692
0.550818852356545,6.55684083270812,6.58724826926499,6.60851984729409
0.550943867983498,6.55786395418436,6.58809538480387,6.60894256380069
0.551068883610451,6.55800504434106,6.58832193945504,6.60895987746773
0.551193899237405,6.5582455147854,6.58883839694388,6.61018136582957
0.551318914864358,6.55919392803403,6.58957582764214,6.61031894427067
0.551443930491311,6.55938279685867,6.58972933717801,6.61127638884963
0.551568946118265,6.56119299971408,6.58999075162206,6.61137187107799
0.551693961745218,6.56145161383809,6.59077165105243,6.61151021942222
0.551818977372172,6.56211973630338,6.59129343542638,6.61177927196628
0.551943992999125,6.56234155892086,6.59173100846116,6.61185449792131
0.552069008626078,6.5625324644835,6.5925451603775,6.61216722572466
0.552194024253032,6.56409811167549,6.59388334569102,6.61237632716279
0.552319039879985,6.56460632440461,6.59400858948123,6.61315033397721
0.552444055506938,6.56557135045121,6.59412876930629,6.61377522614041
0.552569071133892,6.56622467380241,6.59448610525026,6.61482228615091
0.552694086760845,6.56671832326304,6.59583825418023,6.61533435783922
0.552819102387799,6.5670769979057,6.5967466295254,6.61543320803215
0.552944118014752,6.56726575190218,6.59710504305655,6.61662011892409
0.553069133641705,6.56749095334475,6.59819956444435,6.61739153615744
0.553194149268659,6.56914061757731,6.59852209127978,6.61825749453906
0.553319164895612,6.56962090333803,6.59922410448247,6.61943954519335
0.553444180522565,6.57019715061846,6.5998175602068,6.62145882584851
0.553569196149519,6.57027898096743,6.60065518723669,6.62186015043975
0.553694211776472,6.57029163768632,6.6007567069116,6.62276380487544
0.553819227403425,6.57194356522934,6.60285017485596,6.62361253092793
0.553944243030379,6.57313946208141,6.60309709723446,6.62598813089299
0.554069258657332,6.57336899286904,6.60478974757704,6.62604341813299
0.554194274284286,6.57384082136548,6.60604309582172,6.62638026170849
0.554319289911239,6.57412999734856,6.60653576145145,6.62672639208881
0.554444305538192,6.57585559216878,6.60725375027746,6.6281800040436
0.554569321165146,6.57615392919649,6.60791044706773,6.63049966919191
0.554694336792099,6.57621766538813,6.60836726170908,6.63088278280169
0.554819352419052,6.57640211476293,6.60970698199635,6.63224510189917
0.554944368046006,6.57715112045864,6.61037025607128,6.63269638547867
0.555069383672959,6.57760536581346,6.61132925512264,6.6333224198128
0.555194399299913,6.57768671936781,6.61261249560842,6.63364434010296
0.555319414926866,6.57901531497624,6.61337525405572,6.63439388541655
0.555444430553819,6.57927887627846,6.61349859131928,6.63615080527254
0.555569446180773,6.5802404424573,6.61489931868037,6.63692184634993
0.555694461807726,6.58071602329348,6.61623278307979,6.63692194457216
0.555819477434679,6.58094289973221,6.61637669171798,6.63694051393168
0.555944493061633,6.58115380126262,6.61690756251815,6.63713466823353
0.556069508688586,6.58364827486552,6.61720793696939,6.63769375684604
0.556194524315539,6.58436690797346,6.61754481713187,6.6380071775778
0.556319539942493,6.58498772617497,6.61819692516805,6.63916341197843
0.556444555569446,6.58744533919369,6.61963090728361,6.64096587230207
0.5565695711964,6.5881138483861,6.62137853433918,6.64264883350015
0.556694586823353,6.58818372891919,6.62192352317058,6.64299217605372
0.556819602450306,6.58824896180167,6.62356738894765,6.64328942202444
0.55694461807726,6.58840397615931,6.62462036598967,6.64402959955995
0.557069633704213,6.58955838700772,6.6260696849894,6.64416162609439
0.557194649331166,6.58976362530545,6.62630888712619,6.64482374568269
0.55731966495812,6.59116117386496,6.62649717768058,6.64662622303228
0.557444680585073,6.59136160552013,6.62653452485162,6.64707051844928
0.557569696212026,6.59230123896914,6.62712983009138,6.6480280834297
0.55769471183898,6.59242479704361,6.62806087446527,6.64808805120293
0.557819727465933,6.59393201101021,6.62924088713221,6.65083063589107
0.557944743092887,6.59397656882224,6.62924351783227,6.65089633056947
0.55806975871984,6.59507573023374,6.62954512969094,6.65105477191648
0.558194774346793,6.59569478923434,6.62978035384647,6.6516663281157
0.558319789973747,6.59594879714556,6.62980528107589,6.65175900591016
0.5584448056007,6.59793148705881,6.63084955058067,6.65182165607684
0.558569821227653,6.59798789223999,6.63371246665253,6.6539235900365
0.558694836854607,6.59811743375623,6.63431138094812,6.65615239784464
0.55881985248156,6.59814132766414,6.63463760703454,6.65639993904049
0.558944868108514,6.59835940710311,6.63554095564894,6.65686238498594
0.559069883735467,6.60048427581756,6.63611159209288,6.65780908066257
0.55919489936242,6.60229835388232,6.63722140684218,6.65819029647411
0.559319914989374,6.60364638417993,6.63768199947895,6.65903410372286
0.559444930616327,6.60398869585919,6.63894018650621,6.65923438649726
0.55956994624328,6.60475961616986,6.63914692889492,6.65993976866224
0.559694961870234,6.60555091916977,6.63932662758299,6.66023825811106
0.559819977497187,6.60601193400746,6.64010355848907,6.66041103196146
0.55994499312414,6.6061555194207,6.64089935430124,6.66072053446526
0.560070008751094,6.60735456957816,6.64114337091863,6.66253147978884
0.560195024378047,6.60797374555203,6.64140982941454,6.66350696627244
0.560320040005001,6.60819757403837,6.64178856434056,6.66395243456424
0.560445055631954,6.60962255828654,6.64251244525,6.66405011183482
0.560570071258907,6.61114134179187,6.64387697765027,6.66407493836346
0.560695086885861,6.61152133308891,6.64445059013685,6.66443054696071
0.560820102512814,6.61156815419825,6.64476534690305,6.66513201929901
0.560945118139767,6.61278036129559,6.64521116704026,6.66517957649771
0.561070133766721,6.61437444636818,6.64651848745179,6.66648868941594
0.561195149393674,6.61499326641742,6.64740934737281,6.66736717285302
0.561320165020628,6.61507281863449,6.64768818397819,6.66742085597078
0.561445180647581,6.6155810833198,6.64777969134383,6.67144373758294
0.561570196274534,6.61686683962207,6.64903767107869,6.67196715400928
0.561695211901488,6.61722392553952,6.64920825809449,6.67297425251266
0.561820227528441,6.61839671611662,6.65016806045222,6.67303998877533
0.561945243155394,6.61913419395451,6.65053765779611,6.6731218791631
0.562070258782348,6.61915224670143,6.65056131487412,6.67323834892474
0.562195274409301,6.619939046498,6.65441174536475,6.67350449253945
0.562320290036254,6.62007684021853,6.65472808456769,6.67408779320588
0.562445305663208,6.62206004955714,6.65485484881166,6.67446696760458
0.562570321290161,6.62230396869046,6.65552542210657,6.67465085425396
0.562695336917115,6.62290481309079,6.65607245820608,6.6755484418917
0.562820352544068,6.62411093700387,6.65755363640283,6.6772354462604
0.562945368171021,6.62455053655047,6.65845323502828,6.67763965686235
0.563070383797975,6.62533523480271,6.65902393979192,6.67950670967913
0.563195399424928,6.62544196794403,6.65969396054384,6.68108695702818
0.563320415051881,6.62606196816209,6.65993630204911,6.68173001599009
0.563445430678835,6.62630614755568,6.66105627952793,6.68180298673351
0.563570446305788,6.62635889253597,6.66142730199541,6.68215268062446
0.563695461932742,6.62687497265279,6.66180953925462,6.68316141995806
0.563820477559695,6.62696480348331,6.66334155588851,6.68321629818347
0.563945493186648,6.62722366860998,6.6633765154863,6.68394349964935
0.564070508813602,6.62798854588267,6.66394860917578,6.68417291204532
0.564195524440555,6.62873009689347,6.66468218432603,6.68437477484447
0.564320540067508,6.62873962821235,6.66518043204684,6.68513731059454
0.564445555694462,6.62921178177571,6.66610124817123,6.68577951170348
0.564570571321415,6.62939458209463,6.66612068203256,6.68633389174091
0.564695586948369,6.62977501880203,6.66627076193052,6.68656562023334
0.564820602575322,6.62985754913573,6.66627414274584,6.68669864969441
0.564945618202275,6.62996960820677,6.66678839493776,6.68686251948397
0.565070633829229,6.63023352135615,6.66759448287409,6.68696176327793
0.565195649456182,6.63306821646929,6.66838598727546,6.68717238550985
0.565320665083135,6.63321297569656,6.66849535398216,6.68718170610475
0.565445680710089,6.63358091924256,6.66906886598166,6.68881827132103
0.565570696337042,6.63520430546023,6.66910791238642,6.68985771843713
0.565695711963995,6.63558879364861,6.66953914340086,6.69133997531192
0.565820727590949,6.63716496733396,6.67130534378838,6.69151242401632
0.565945743217902,6.63729022378427,6.67141477592702,6.69158614860781
0.566070758844856,6.63792702503869,6.67159685675254,6.69201275602195
0.566195774471809,6.63808380658146,6.67160165192703,6.69228485381351
0.566320790098762,6.63883963766476,6.67275374783346,6.69533628385494
0.566445805725716,6.64103873178551,6.67314038862057,6.69595759850406
0.566570821352669,6.64132066827327,6.67393410469848,6.69606861689267
0.566695836979622,6.64152518418939,6.6754117475595,6.6962127362888
0.566820852606576,6.64256659362808,6.67684609719807,6.69690133722828
0.566945868233529,6.64362500115756,6.67734157078067,6.69739394658113
0.567070883860483,6.64370559798489,6.67798422675757,6.69741965576387
0.567195899487436,6.64385953139217,6.67850474324327,6.69962548104224
0.567320915114389,6.64467356417908,6.67864328187882,6.6998669736223
0.567445930741343,6.64472559380497,6.67879011513898,6.70098025964097
0.567570946368296,6.64599982219703,6.67895208857525,6.70124186917628
0.567695961995249,6.647642730487,6.67924740320678,6.70134775395843
0.567820977622203,6.64908891394199,6.68166024536918,6.70157888544135
0.567945993249156,6.6504757007888,6.68175248675874,6.70165854625903
0.56807100887611,6.65051474469204,6.68317999292844,6.70406505077359
0.568196024503063,6.65126521264996,6.68396347680395,6.70549481945814
0.568321040130016,6.65273928014083,6.68417310804425,6.70680634851327
0.56844605575697,6.6532019921328,6.68450052755117,6.70715160011747
0.568571071383923,6.65373446704398,6.68512180385799,6.70727920578492
0.568696087010876,6.6537371785977,6.68519983397407,6.70760868188302
0.56882110263783,6.65374839585393,6.68529907024118,6.70955531816384
0.568946118264783,6.65467464705699,6.68603036912691,6.71003515794951
0.569071133891736,6.65502361997961,6.68639582472405,6.71019221108282
0.56919614951869,6.65627366464246,6.68668360864189,6.71115354890467
0.569321165145643,6.65795733085674,6.68718744744567,6.71160101586048
0.569446180772597,6.6587923426764,6.68892594088394,6.71176448031785
0.56957119639955,6.66032830678836,6.68893762142036,6.7120732818731
0.569696212026503,6.66038706003268,6.68952386301782,6.71212435307387
0.569821227653457,6.66197389271989,6.68977009890589,6.71244033403067
0.56994624328041,6.66403911482865,6.6904103062611,6.71345991005516
0.570071258907363,6.66448276360399,6.69478297673212,6.7136924738307
0.570196274534317,6.66489594480252,6.69524744265409,6.7153185011702
0.57032129016127,6.66532528650772,6.69537765164433,6.71668689961123
0.570446305788224,6.66585616796572,6.697209688443,6.71804555829346
0.570571321415177,6.66640459331919,6.69767658225038,6.7208267995
0.57069633704213,6.66666767569001,6.699392644279,6.72148914925677
0.570821352669084,6.66728524175227,6.70076374406194,6.72164710460447
0.570946368296037,6.66749003380937,6.70079185703464,6.72212415617295
0.57107138392299,6.66814723012822,6.70249131474785,6.72331682063545
0.571196399549944,6.66834578950903,6.70253303264407,6.72437500035255
0.571321415176897,6.66911730677038,6.70272529167833,6.72446333177123
0.57144643080385,6.66985644408548,6.70654947592181,6.72572086069314
0.571571446430804,6.67001595876835,6.70670151040406,6.7262041753477
0.571696462057757,6.67109861369739,6.70842309230314,6.7283683827829
0.571821477684711,6.67112894964947,6.70887041890592,6.73041041026747
0.571946493311664,6.67323455944661,6.71189878849156,6.73310305537884
0.572071508938617,6.67390596124442,6.71232253409296,6.73367802834598
0.572196524565571,6.67447957341296,6.71294030168528,6.73392007992792
0.572321540192524,6.67473821655031,6.71365150751645,6.7361183446913
0.572446555819477,6.67524731258044,6.71554431270096,6.73763450475652
0.572571571446431,6.67667037933986,6.71591600635879,6.73862941657993
0.572696587073384,6.677058548535,6.71594623139368,6.73877034431476
0.572821602700338,6.67725398139992,6.7168451555884,6.73911697610963
0.572946618327291,6.67728834806717,6.71703601474159,6.73917505945311
0.573071633954244,6.67760865464794,6.71758837947692,6.74075502512756
0.573196649581198,6.68101369627686,6.7176620634311,6.74098921247909
0.573321665208151,6.68158105199809,6.71843190167366,6.74127704817539
0.573446680835104,6.68159671606985,6.7188182100071,6.74139141676289
0.573571696462058,6.6816246553891,6.7198444154775,6.7418150828792
0.573696712089011,6.68181239134543,6.72001206298103,6.74204732733156
0.573821727715965,6.68220237130372,6.72026938043258,6.74289533302037
0.573946743342918,6.68292685522037,6.72069516687141,6.7431643430103
0.574071758969871,6.68499452961374,6.72140695818835,6.74353402655561
0.574196774596825,6.6854509790061,6.72237668865339,6.74423444825616
0.574321790223778,6.68836374080892,6.72246001161226,6.74430769381939
0.574446805850731,6.68858274175059,6.72266615118013,6.74432088918081
0.574571821477685,6.68939615370047,6.72283096808876,6.74607392678237
0.574696837104638,6.68948745362357,6.72379413743776,6.74647541490436
0.574821852731591,6.69004189249293,6.72577053199903,6.74650204683073
0.574946868358545,6.69008269088903,6.72604720252326,6.74683692552378
0.575071883985498,6.69344684867335,6.72796049766868,6.7484528660471
0.575196899612452,6.69365187503607,6.72798056437886,6.74912273659247
0.575321915239405,6.6953574024783,6.72816213667899,6.74951630296175
0.575446930866358,6.69694932713812,6.72908990447451,6.7495917104195
0.575571946493312,6.69736884277123,6.73068738878378,6.75094627107251
0.575696962120265,6.69741990158892,6.73167731677896,6.75101899717239
0.575821977747218,6.69755955377357,6.73254282847206,6.75143961469472
0.575946993374172,6.7015061656743,6.73289392645075,6.75301599102441
0.576072009001125,6.70164496739312,6.73348805617257,6.75619195480932
0.576197024628079,6.70209705182804,6.73465375243129,6.75648504118749
0.576322040255032,6.70241075586242,6.73470533209401,6.75756658105516
0.576447055881985,6.70255330620965,6.73489231559084,6.75777499308317
0.576572071508939,6.70320835965842,6.73641828233335,6.75799127910503
0.576697087135892,6.70337470824884,6.73691463873843,6.75903230450166
0.576822102762845,6.70426541590206,6.73791275443192,6.76000111878024
0.576947118389799,6.70432854131881,6.73841897765342,6.76024879049938
0.577072134016752,6.7047372303656,6.73985280509626,6.76031321456458
0.577197149643705,6.7063609731717,6.73987634336238,6.7611469245612
0.577322165270659,6.70652018223224,6.73995963737574,6.76260228138192
0.577447180897612,6.70653653186093,6.74091901866368,6.76282631215039
0.577572196524566,6.70676370778057,6.74214645148289,6.7629214368719
0.577697212151519,6.70853710761237,6.74266995515886,6.7642358677514
0.577822227778472,6.70866496269181,6.74314045646363,6.76478445657428
0.577947243405426,6.70912939426819,6.74322605363366,6.76502111058479
0.578072259032379,6.7115626903,6.74333297529021,6.76533637361514
0.578197274659332,6.71263547867395,6.74383688574761,6.76543442882646
0.578322290286286,6.71290168875887,6.74519270063849,6.76862566248986
0.578447305913239,6.71342095774157,6.74542131837751,6.76873734533142
0.578572321540193,6.71359630979973,6.74736384012262,6.77079472279055
0.578697337167146,6.7141277666468,6.74743350539859,6.77133532629721
0.578822352794099,6.71527115911427,6.74830200918244,6.77208493306198
0.578947368421053,6.71562500934698,6.75168569797215,6.77371504881002
0.579072384048006,6.71604572136663,6.7519153556798,6.77513299576069
0.579197399674959,6.71676274530772,6.75507112125701,6.77514361903045
0.579322415301913,6.71696188367361,6.75865298372433,6.77664978783293
0.579447430928866,6.71703567859242,6.75891322915882,6.77995890995971
0.57957244655582,6.71921004366825,6.75947307008737,6.78080870724409
0.579697462182773,6.71935995595697,6.75960485138186,6.78201254224322
0.579822477809726,6.71975110180385,6.75984905929745,6.78201917754636
0.57994749343668,6.72024809252004,6.76021711894224,6.78246334453339
0.580072509063633,6.72134491173829,6.76200743446415,6.78304742798882
0.580197524690586,6.72154988748003,6.7621816488236,6.78402656718612
0.58032254031754,6.72251975180618,6.76513492141461,6.78426249512698
0.580447555944493,6.7233124218991,6.76531724343887,6.78522619650066
0.580572571571446,6.72338861256825,6.76669526871053,6.78561645873907
0.5806975871984,6.7246950917818,6.76711881743478,6.78757707726015
0.580822602825353,6.72524071553269,6.76778646882984,6.78780582632788
0.580947618452307,6.72534695185443,6.76846646079005,6.78948097227713
0.58107263407926,6.72734240713202,6.76860545097348,6.78993925203129
0.581197649706213,6.7274778555997,6.76947631359438,6.7906679245191
0.581322665333167,6.73024269710397,6.76962098104684,6.79118847552584
0.58144768096012,6.73160059434236,6.76974851813523,6.79131041800556
0.581572696587073,6.73174284508132,6.76981825705421,6.79145932753802
0.581697712214027,6.73215093331854,6.77054892516971,6.79206706712582
0.58182272784098,6.73244344976012,6.77097290532904,6.79265348181061
0.581947743467934,6.73465742541723,6.77144654057437,6.79327270495008
0.582072759094887,6.7348564511912,6.77176102003163,6.79348291679127
0.58219777472184,6.73728777959745,6.77327023180448,6.79378210214397
0.582322790348794,6.73730737594367,6.77399222451587,6.79441210923978
0.582447805975747,6.73788948837736,6.77432552352651,6.79495504269496
0.5825728216027,6.73802368152884,6.77432990410812,6.79591641915107
0.582697837229654,6.73928011679903,6.77457634197841,6.79747935392122
0.582822852856607,6.73938872954906,6.77474466148133,6.79767463623267
0.58294786848356,6.73976811698537,6.7748566503684,6.79954204508527
0.583072884110514,6.74043792903323,6.7764047461545,6.80168474310802
0.583197899737467,6.74161975037709,6.77877765619937,6.80216508661977
0.583322915364421,6.74173982748421,6.77976471827627,6.80236267781441
0.583447930991374,6.74380928202928,6.78123863693162,6.80297294261027
0.583572946618327,6.74421389251075,6.7820659451834,6.80683953561994
0.583697962245281,6.74549088959355,6.78356504841493,6.80737626520732
0.583822977872234,6.74885554932127,6.78430097046434,6.80863906156712
0.583947993499187,6.74899012870218,6.78493707846482,6.80882878227065
0.584073009126141,6.75111746299567,6.78612081022613,6.81010779186749
0.584198024753094,6.75173634969494,6.78697691719215,6.81027145280958
0.584323040380047,6.75353411211305,6.78774764587718,6.81044030559298
0.584448056007001,6.75496552206061,6.78810914936222,6.81054710054731
0.584573071633954,6.75515135050486,6.78868372692686,6.81138722938772
0.584698087260908,6.75790260287302,6.79005299516036,6.81152132738823
0.584823102887861,6.75816893014428,6.79166142859011,6.81270308510265
0.584948118514814,6.75893820476805,6.79293428022326,6.81562382598437
0.585073134141768,6.75901087164653,6.79439796207309,6.81585707351841
0.585198149768721,6.75948161186515,6.79474871826983,6.81770254994772
0.585323165395674,6.75982672896278,6.79492702086665,6.81814625300199
0.585448181022628,6.76010103012965,6.79842496659231,6.81913044524544
0.585573196649581,6.76012887858425,6.79906387823878,6.81924350106635
0.585698212276535,6.76033912847266,6.79909138317026,6.8215381287387
0.585823227903488,6.76100204318122,6.79996308294015,6.82233452940017
0.585948243530441,6.76127706489325,6.80240100491376,6.82247379138729
0.586073259157395,6.76449822061484,6.80350771153315,6.82348054357678
0.586198274784348,6.76451465180523,6.80397357092249,6.82372492556758
0.586323290411301,6.76652824423931,6.8042112799161,6.82397669084588
0.586448306038255,6.76652916550929,6.80430393915321,6.82451138229111
0.586573321665208,6.76686877027563,6.80487583675854,6.82586144678923
0.586698337292161,6.76888477729998,6.80570587438338,6.82811855609045
0.586823352919115,6.76889877565307,6.80708362959427,6.8291708413533
0.586948368546068,6.76933198838034,6.80712953284807,6.83014699949617
0.587073384173022,6.76950883357443,6.80754779823016,6.83077987041641
0.587198399799975,6.76966288745686,6.80946394205686,6.83125076637428
0.587323415426928,6.76985860770151,6.81204144022771,6.83193719827998
0.587448431053882,6.77039188710587,6.81207899864258,6.83324948387532
0.587573446680835,6.77040665756142,6.81274392749719,6.83374312438646
0.587698462307788,6.77086120717912,6.81326386861015,6.83388247841603
0.587823477934742,6.7710639921811,6.81382138960496,6.8339540414947
0.587948493561695,6.77192153197561,6.81453198724218,6.83520330390555
0.588073509188649,6.77280092463454,6.81582539350244,6.83708581837228
0.588198524815602,6.77393449735914,6.81763238606525,6.84024152374
0.588323540442555,6.77398978470317,6.81815109811884,6.84064347606834
0.588448556069509,6.77453202137236,6.81903371301907,6.84144573672609
0.588573571696462,6.7763691353536,6.81945478719189,6.84174452085987
0.588698587323415,6.77753103887238,6.82027288135496,6.84325307475497
0.588823602950369,6.77822053106432,6.82079975993719,6.84327170071984
0.588948618577322,6.77870009870145,6.82168218637913,6.84374002766555
0.589073634204275,6.77924407643259,6.82259612303209,6.84414796983343
0.589198649831229,6.77949277866073,6.82298143830274,6.84501383322525
0.589323665458182,6.78079123037144,6.82346994832409,6.84630338188571
0.589448681085136,6.78108160061518,6.82363561460046,6.84712358619489
0.589573696712089,6.7812269348958,6.8247368308916,6.84740517307779
0.589698712339042,6.78278815600338,6.82503633158728,6.84749149145026
0.589823727965996,6.78302777198219,6.82505941923061,6.84856562356462
0.589948743592949,6.78434778540052,6.82864882192068,6.85053108392648
0.590073759219902,6.7854312557573,6.8301357005699,6.85278389403161
0.590198774846856,6.78755420153773,6.83066540623533,6.85328024953312
0.590323790473809,6.78757489892258,6.83175081576485,6.85329573803718
0.590448806100763,6.78853238828444,6.83269657297578,6.85396955019533
0.590573821727716,6.78867924237903,6.83393308744404,6.85421863818059
0.590698837354669,6.78885885477162,6.83403415885814,6.85733781250919
0.590823852981623,6.78946411330403,6.83407110456367,6.8575871811561
0.590948868608576,6.78991776525161,6.8370117828435,6.85808660867529
0.591073884235529,6.79018565721907,6.83775353576398,6.85906474623193
0.591198899862483,6.79096420804417,6.83931265419416,6.85918245132996
0.591323915489436,6.7922810436119,6.83959676163449,6.85995693759525
0.59144893111639,6.79375702437101,6.83996365445993,6.86219784437528
0.591573946743343,6.79428510351935,6.8424451970194,6.86689214714766
0.591698962370296,6.79746068759427,6.84356044722843,6.86756254795778
0.59182397799725,6.7984163893556,6.84393222715208,6.86775294186129
0.591948993624203,6.79843134530233,6.84423502386468,6.86800643729902
0.592074009251156,6.79975911921448,6.84508345386154,6.86816276716558
0.59219902487811,6.80125313000967,6.84524501656424,6.86853048933491
0.592324040505063,6.80151596487788,6.84585345333345,6.87042315347859
0.592449056132016,6.80229998438607,6.8493169791592,6.87274613903483
0.59257407175897,6.80238598517557,6.84961375400912,6.87478391242839
0.592699087385923,6.80348557337514,6.85089036079982,6.8751893899136
0.592824103012877,6.80518671834474,6.85304296047899,6.87547614457648
0.59294911863983,6.80702494126486,6.85594399496435,6.87787856441661
0.593074134266783,6.80745417282092,6.85694670470681,6.87808539044
0.593199149893737,6.80844690098514,6.85806117061083,6.88029286875345
0.59332416552069,6.80929399420478,6.86043790648562,6.88095616116159
0.593449181147643,6.80978328193656,6.8606690725774,6.88228721046666
0.593574196774597,6.81124015859938,6.8619397419852,6.88271270110117
0.59369921240155,6.81250259241763,6.86195393558674,6.88271270891876
0.593824228028504,6.81312903404098,6.86295363467836,6.88381365573676
0.593949243655457,6.8156799129295,6.86333431047336,6.88453634272523
0.59407425928241,6.81693133984499,6.86374552338355,6.88510629343332
0.594199274909364,6.81798680056076,6.86383326502925,6.88564673526928
0.594324290536317,6.81928389453253,6.86479462856489,6.8861343393725
0.59444930616327,6.82024395693046,6.86602435580884,6.88620955029532
0.594574321790224,6.82107649255072,6.86610402414748,6.88808781300384
0.594699337417177,6.82168847323132,6.86668599970192,6.88814361468304
0.594824353044131,6.82305747969706,6.8675979469971,6.88867253032701
0.594949368671084,6.8242357539412,6.86814702555679,6.88876754550944
0.595074384298037,6.82772654918711,6.86895490524572,6.891805933405
0.595199399924991,6.8286225444263,6.86903434838122,6.8921362497118
0.595324415551944,6.82955480519637,6.86931982747649,6.89236400086215
0.595449431178897,6.83054528670931,6.86993038745719,6.89338827333914
0.595574446805851,6.83159193052923,6.87032049580659,6.89540981713319
0.595699462432804,6.83169964137319,6.87134975020931,6.89562034520053
0.595824478059757,6.83388114377899,6.87151939939488,6.89883181453487
0.595949493686711,6.83527247626546,6.87173648704416,6.89963149596173
0.596074509313664,6.83660008742644,6.87656528012032,6.89963473493491
0.596199524940618,6.83717599951628,6.87688771157114,6.90005506132954
0.596324540567571,6.8381836113971,6.87750555158853,6.90140268321801
0.596449556194524,6.83850126289404,6.87904578083137,6.90147807477125
0.596574571821478,6.83925443388028,6.87958999901773,6.90230856192197
0.596699587448431,6.83929295488933,6.88094283265158,6.903396151179
0.596824603075384,6.84218849845886,6.88120895157412,6.90608474762179
0.596949618702338,6.84347842508408,6.88139047011236,6.90613026306219
0.597074634329291,6.84413760102226,6.88147490169775,6.90623245606133
0.597199649956245,6.8441758903667,6.88251468569736,6.90648971833262
0.597324665583198,6.84521235196397,6.88375803477984,6.90724743883115
0.597449681210151,6.84654518994324,6.88478166197249,6.90834638511816
0.597574696837105,6.84704759353054,6.88533648240503,6.90942737987323
0.597699712464058,6.84813080546001,6.8864679315434,6.90975791099039
0.597824728091011,6.84835859868184,6.88668860481205,6.90991648879955
0.597949743717965,6.84858090742516,6.88866827474814,6.91025243790461
0.598074759344918,6.85136135369027,6.88893297913692,6.91035058735059
0.598199774971871,6.85202316301897,6.88932872586926,6.91110892749975
0.598324790598825,6.85278095554481,6.88984028092714,6.91112646040026
0.598449806225778,6.85385762573002,6.89048783187359,6.91141750912309
0.598574821852732,6.85407471918859,6.89072727128176,6.91226725661064
0.598699837479685,6.85494381630708,6.89073794466571,6.91301112261922
0.598824853106638,6.85660231247474,6.89079062760973,6.91304035364787
0.598949868733592,6.85685167687924,6.89144621858978,6.91332092212918
0.599074884360545,6.85993119868509,6.89169860974477,6.91383944899208
0.599199899987498,6.8601078008608,6.89210564897158,6.91583947683424
0.599324915614452,6.86154381866378,6.89280180922979,6.91688686136731
0.599449931241405,6.86185479333177,6.89485239158095,6.91767103661815
0.599574946868359,6.86231649472633,6.89540055397,6.91786643642561
0.599699962495312,6.86310603626209,6.89579832539108,6.91798621500673
0.599824978122265,6.86311656601276,6.89733969811837,6.91906202316631
0.599949993749219,6.86420613447881,6.89877690032977,6.92018521888982
0.600075009376172,6.86517971677771,6.89878941681324,6.92267157564116
0.600200025003125,6.86553695795098,6.89882624766469,6.9232853207965
0.600325040630079,6.86555128003567,6.89888510774093,6.92370134016909
0.600450056257032,6.86764987655478,6.89945675434722,6.9244913382755
0.600575071883986,6.86775442692247,6.90018208094494,6.92682476122046
0.600700087510939,6.86783578122389,6.90299101466939,6.92687072576551
0.600825103137892,6.87086691279923,6.90480572094767,6.92783016705361
0.600950118764846,6.87136175131412,6.90632837861756,6.92873657198193
0.601075134391799,6.87238788188646,6.90704180609706,6.92943548188446
0.601200150018752,6.87353619972025,6.90745182132424,6.92958760114647
0.601325165645706,6.87374993964493,6.90897868883452,6.92963684507296
0.601450181272659,6.87432733781384,6.90934659693459,6.93029189174579
0.601575196899612,6.87483111509074,6.90978620618332,6.93034024870722
0.601700212526566,6.87595507488674,6.90992961300888,6.93220825308814
0.601825228153519,6.87640403926994,6.91000307381493,6.93275363493183
0.601950243780473,6.87645016721767,6.91041731623855,6.9341938225125
0.602075259407426,6.87807333981701,6.91172023147212,6.93494284916845
0.602200275034379,6.87948246785913,6.91235369800273,6.93522280758699
0.602325290661333,6.87992872352306,6.91249119908513,6.93525102907353
0.602450306288286,6.88079907228625,6.91270058486483,6.93779193608782
0.602575321915239,6.88213390882876,6.91302829531592,6.93822680288728
0.602700337542193,6.88356102305218,6.9145689754389,6.93823884413633
0.602825353169146,6.88462629948715,6.91521955157617,6.9389611754956
0.6029503687961,6.88636388926104,6.91634569236702,6.93974746400471
0.603075384423053,6.8864390774084,6.91675548411692,6.94025572935393
0.603200400050006,6.88860712390712,6.91765678282871,6.9404102908229
0.60332541567696,6.88868355432189,6.91781716977982,6.94160770909083
0.603450431303913,6.88948486126848,6.917868890875,6.94207039133756
0.603575446930866,6.89048083593365,6.91918848759383,6.94263651549461
0.60370046255782,6.89100396300096,6.91995257773215,6.94270614119783
0.603825478184773,6.89330906337842,6.92035120179939,6.94328347132822
0.603950493811726,6.89456483462634,6.92151201628072,6.94366063094358
0.60407550943868,6.89511508122697,6.92186458530936,6.94391999917434
0.604200525065633,6.89540040029186,6.92223232546868,6.94475792450596
0.604325540692587,6.89636194805227,6.92249707206979,6.94561414080922
0.60445055631954,6.89702705785051,6.92268638809364,6.94646554820966
0.604575571946493,6.89794270077316,6.92504378107666,6.94679624326601
0.604700587573447,6.89796396248313,6.92530323589304,6.94700783692821
0.6048256032004,6.89802187737555,6.92572492158982,6.94886971425423
0.604950618827353,6.89815995205474,6.92584981129481,6.94986827886596
0.605075634454307,6.89835660795859,6.92588403619198,6.95082122593789
0.60520065008126,6.89845345123274,6.92603255928568,6.95088358635984
0.605325665708214,6.89863464376085,6.92700805388342,6.95118447581439
0.605450681335167,6.89903638634652,6.92759053045188,6.95300820231638
0.60557569696212,6.89926962723877,6.92796854629253,6.95415736906448
0.605700712589074,6.89935114087517,6.93037505396297,6.95555375247634
0.605825728216027,6.89969073162401,6.93054810636005,6.95584436138399
0.60595074384298,6.90044279770194,6.93055030699743,6.95616379817752
0.606075759469934,6.90140153021464,6.93145173362951,6.95666302547296
0.606200775096887,6.90160030136168,6.93350836246424,6.95672719365112
0.606325790723841,6.90226034971516,6.93502107587375,6.95820506917118
0.606450806350794,6.90278546668435,6.93637831967703,6.95948759775421
0.606575821977747,6.90357845038619,6.93671623023263,6.96008217336648
0.606700837604701,6.90374698411595,6.93796367672841,6.96050078541521
0.606825853231654,6.90473298037077,6.93812218996432,6.96066624447658
0.606950868858607,6.90663359927247,6.93889994259589,6.96137820361572
0.607075884485561,6.9081583308207,6.93939958366598,6.96152189948943
0.607200900112514,6.90842437296072,6.93947021584524,6.96163776409634
0.607325915739467,6.90981950544889,6.9403322352352,6.96254869420045
0.607450931366421,6.91112748065635,6.94123182917559,6.96281177373168
0.607575946993374,6.91149810398324,6.94227250160702,6.96331458459275
0.607700962620328,6.9123075174264,6.9424616337742,6.96373883764397
0.607825978247281,6.91255935727938,6.94261209443404,6.96648371644456
0.607950993874234,6.91358489308659,6.94319448079413,6.96669118741027
0.608076009501188,6.91399443799333,6.94538907164089,6.96793057532632
0.608201025128141,6.9148399507014,6.94563993382882,6.97001192430969
0.608326040755094,6.91517031198336,6.94607928243841,6.97139471693028
0.608451056382048,6.91619210119161,6.94862958698514,6.97354571854239
0.608576072009001,6.91627815133217,6.94969523900156,6.97396686917995
0.608701087635955,6.91674377459623,6.95172154318967,6.97553034778009
0.608826103262908,6.91690875834465,6.95253725314911,6.97555590432506
0.608951118889861,6.91914273310461,6.95369753521515,6.97609018935907
0.609076134516815,6.91960190811407,6.95393985542462,6.97739699722398
0.609201150143768,6.92021447159903,6.95496376896259,6.97742405088415
0.609326165770721,6.92084588444307,6.95508529171706,6.97895003871031
0.609451181397675,6.921871194115,6.95602069256826,6.97920253986413
0.609576197024628,6.92231090730092,6.9560645765919,6.97929518638121
0.609701212651581,6.92288184979254,6.95638320351191,6.97933846074567
0.609826228278535,6.92493048790195,6.95698791311138,6.97954611286963
0.609951243905488,6.92585818431283,6.95710036716836,6.97954693853315
0.610076259532442,6.92591754659751,6.95727167070443,6.97961082041386
0.610201275159395,6.92622433859658,6.95807528299992,6.98009401724736
0.610326290786348,6.92652172011826,6.95821754348906,6.98011866802668
0.610451306413302,6.92665078976416,6.95862254994513,6.98060705788822
0.610576322040255,6.92672238988287,6.96031941251976,6.9807354928052
0.610701337667208,6.92742905156221,6.96034232098417,6.98133974333441
0.610826353294162,6.92807060601993,6.96111694736785,6.9817455310571
0.610951368921115,6.92952659236287,6.96124276038231,6.98310643704002
0.611076384548069,6.92978571042986,6.96134321801236,6.98366086804711
0.611201400175022,6.93043099191663,6.96228144720587,6.98440957394221
0.611326415801975,6.9313703728218,6.96241328713863,6.98446467243736
0.611451431428929,6.93290189533571,6.96255376520414,6.98453314131706
0.611576447055882,6.93470474523645,6.96266425385312,6.98505216898218
0.611701462682835,6.93480362046818,6.96294233711516,6.98531739033895
0.611826478309789,6.93762972211822,6.96606406174624,6.98567013744755
0.611951493936742,6.93913342679218,6.96611225639122,6.98605046051469
0.612076509563695,6.93937268664656,6.96631324779278,6.98607410624881
0.612201525190649,6.94024979521224,6.96680701928343,6.98621126878184
0.612326540817602,6.94073591304054,6.96681878649016,6.98650054264238
0.612451556444556,6.94112955276129,6.96707566446438,6.98862438891531
0.612576572071509,6.94125705472382,6.96712610708482,6.98927338273472
0.612701587698462,6.94197700098926,6.96888942570652,6.99091224471637
0.612826603325416,6.94209011019012,6.96895647164743,6.9912983708062
0.612951618952369,6.94359778505043,6.96941642679938,6.99249598228744
0.613076634579322,6.9442054092622,6.97057740500441,6.9934382866903
0.613201650206276,6.94429988643542,6.97059917269186,6.99363284504084
0.613326665833229,6.94604564167382,6.97075452873188,6.99453328182723
0.613451681460182,6.94796585228221,6.97105017575987,6.99512490057158
0.613576697087136,6.95140068306438,6.97123231021375,6.99531823914339
0.613701712714089,6.95227593467851,6.97173016844099,6.99533291706622
0.613826728341043,6.95336093231179,6.97219031181388,6.99540537486038
0.613951743967996,6.95505778559977,6.97438793864105,6.99599920734201
0.614076759594949,6.95527938738948,6.97488345743468,6.99657055799001
0.614201775221903,6.95550804783681,6.97510240506679,6.9971340798394
0.614326790848856,6.95556517890845,6.97621590800386,6.99744114860108
0.614451806475809,6.95586348654557,6.97696509664955,6.99868652685653
0.614576822102763,6.95600069131081,6.97712509200845,6.99977740900516
0.614701837729716,6.95631577062,6.97813369160099,7.00044962780719
0.61482685335667,6.95710696380808,6.97859074876253,7.00056953019978
0.614951868983623,6.9572609767325,6.97922645451578,7.00321910067183
0.615076884610576,6.95781534412779,6.97934132942253,7.00447831342399
0.61520190023753,6.95907633368753,6.98125997303437,7.00488172270708
0.615326915864483,6.95944625608414,6.98550724072387,7.00653575523038
0.615451931491436,6.95960896873198,6.98569778207012,7.00656350230253
0.61557694711839,6.96013562632349,6.98606906109841,7.0069462410287
0.615701962745343,6.96054510871467,6.98660225876606,7.00774956948219
0.615826978372296,6.96058591699456,6.98680986736433,7.00916772725048
0.61595199399925,6.96087990048388,6.98723388729683,7.00989551137113
0.616077009626203,6.96115179056787,6.98764288885029,7.00999519836971
0.616202025253157,6.96231723307509,6.98799280835178,7.01193166667809
0.61632704088011,6.9624492804478,6.98890039940811,7.01383500426695
0.616452056507063,6.9632352826986,6.99479309071622,7.01591523752854
0.616577072134017,6.96467465467554,6.99482484539988,7.01862182484956
0.61670208776097,6.96556961500373,6.9959868394413,7.01960694302249
0.616827103387923,6.96627782892292,6.99748826953349,7.02158901040557
0.616952119014877,6.96660775394091,6.99758031713428,7.02219238973461
0.61707713464183,6.96664506144513,6.9993301880876,7.02275274897955
0.617202150268784,6.96668062626093,7.00009171803746,7.02282716373865
0.617327165895737,6.96737967334483,7.00012126326113,7.02308668785
0.61745218152269,6.96750396919682,7.00043917453166,7.02311300220834
0.617577197149644,6.96773281144981,7.00067122005493,7.02373237711545
0.617702212776597,6.96807556886173,7.0016905058283,7.02482218026296
0.61782722840355,6.96893869396496,7.00195903537657,7.0258253994172
0.617952244030504,6.96894183873051,7.00445039292501,7.02587274721894
0.618077259657457,6.96976059546181,7.00489754097652,7.02854358199204
0.618202275284411,6.9698551939458,7.00555567672264,7.03064648717602
0.618327290911364,6.96993894230027,7.00556195786501,7.03067608481951
0.618452306538317,6.97217014450106,7.0074024447322,7.03136264937908
0.618577322165271,6.97217072761423,7.01049058066573,7.03224941028858
0.618702337792224,6.97308014792403,7.01054436295388,7.03370290016048
0.618827353419177,6.97475191471282,7.01328958263066,7.03457378895709
0.618952369046131,6.97617041026086,7.01499218411256,7.03527724666889
0.619077384673084,6.97675856918253,7.01618639665541,7.03721585646149
0.619202400300037,6.97707876651989,7.01676814374971,7.04000242481611
0.619327415926991,6.97771506387349,7.01837478094589,7.04182005273594
0.619452431553944,6.97776478055111,7.01952687719055,7.04221186889581
0.619577447180898,6.98051873062211,7.02029894290795,7.04245168946226
0.619702462807851,6.98324180307128,7.0205570959049,7.0434119382847
0.619827478434804,6.98536791760492,7.021516013788,7.0435228167336
0.619952494061758,6.98547238859327,7.02243606932177,7.04432620421477
0.620077509688711,6.98559507255924,7.02304018852138,7.04557879504789
0.620202525315664,6.98567459619157,7.02421214769431,7.04593490574705
0.620327540942618,6.9863848096032,7.02448063924132,7.04599042582963
0.620452556569571,6.98668673743985,7.02505852397257,7.04614971263467
0.620577572196525,6.98672216494147,7.02580579333627,7.04749323795652
0.620702587823478,6.9871326300226,7.02593136247321,7.0497930869585
0.620827603450431,6.98752552867252,7.02618206118981,7.04981766473782
0.620952619077385,6.9886039046812,7.02703173945349,7.04988276460854
0.621077634704338,6.98950689352956,7.0272960475716,7.05136553792923
0.621202650331291,6.99172845040514,7.02775138919657,7.05265335058641
0.621327665958245,6.99707701090846,7.02901792965494,7.05269266544853
0.621452681585198,6.99742893201599,7.02943778676353,7.05301218041683
0.621577697212152,6.99791573273781,7.03232628863945,7.05337789933955
0.621702712839105,6.9991283770359,7.03459705480671,7.05457536251166
0.621827728466058,7.0014205991131,7.03525187129916,7.05538036598875
0.621952744093012,7.00442035247278,7.03670082526916,7.05632921932792
0.622077759719965,7.0046252850113,7.03840788464372,7.05936726310403
0.622202775346918,7.0049967638649,7.04055028128546,7.06113893031388
0.622327790973872,7.00524611537476,7.0409809996732,7.06174023498034
0.622452806600825,7.00536651878688,7.04193876667907,7.06204119631149
0.622577822227778,7.00645810680909,7.04417579133981,7.06261206586851
0.622702837854732,7.00725819585157,7.0443783067052,7.06492831684973
0.622827853481685,7.00802309578467,7.0446011721171,7.0659557800138
0.622952869108639,7.01039507671885,7.04542874527845,7.06612817274941
0.623077884735592,7.01085389535245,7.04580727135698,7.06623215394996
0.623202900362545,7.0129403211529,7.04638644722151,7.0662835514071
0.623327915989499,7.01324437145324,7.04690816478609,7.06704421916888
0.623452931616452,7.01330028107015,7.04757518811762,7.06794215932043
0.623577947243405,7.0135070065447,7.04802212714552,7.06826437899997
0.623702962870359,7.01669257041333,7.04987848766203,7.06945747801326
0.623827978497312,7.01851825324071,7.05027924073233,7.06981376238435
0.623952994124266,7.02001874295604,7.05083063124861,7.07032975247976
0.624078009751219,7.02013235618574,7.0515915587733,7.07341076998874
0.624203025378172,7.0205115598085,7.05178090195628,7.07461157230264
0.624328041005126,7.02085292423972,7.05284732076075,7.07484885675265
0.624453056632079,7.02234404377939,7.05370843438334,7.07508674662249
0.624578072259032,7.02273389982041,7.05449222732631,7.07670504153575
0.624703087885986,7.02332716894557,7.05576607410641,7.07717331795599
0.624828103512939,7.0235045184339,7.05646173341202,7.07719743022986
0.624953119139892,7.02392217219599,7.05677409805527,7.07749932053383
0.625078134766846,7.02503090787219,7.05694322423192,7.07832010292589
0.625203150393799,7.0254988502107,7.05721305636423,7.07848036634679
0.625328166020753,7.02593732598549,7.05835235126441,7.07883473003863
0.625453181647706,7.02597556267336,7.05888966837348,7.07893528951249
0.625578197274659,7.02606053828284,7.0592805148083,7.07937371730977
0.625703212901613,7.02678114519641,7.059581370725,7.08111191403029
0.625828228528566,7.02747256144909,7.06038881491477,7.0821817052439
0.625953244155519,7.02838090568939,7.06069916803108,7.0824517075361
0.626078259782473,7.02852055768077,7.06072647252941,7.08361226343617
0.626203275409426,7.02891042408871,7.06129529719853,7.08376736168477
0.62632829103638,7.02930127843673,7.06253181160643,7.08484310348911
0.626453306663333,7.03152310318967,7.06256138628701,7.08547278016823
0.626578322290286,7.03195757723473,7.06339977570767,7.08649988990887
0.62670333791724,7.03226231049917,7.06359581772283,7.08876275409609
0.626828353544193,7.03339764968596,7.06475209719888,7.08944389501192
0.626953369171146,7.03657690142812,7.06543880062564,7.09128052636852
0.6270783847981,7.03842237130138,7.06555097712134,7.09176714941076
0.627203400425053,7.03856841130929,7.0656715232727,7.09191348223392
0.627328416052007,7.04024019577915,7.06574005650931,7.0928813318015
0.62745343167896,7.04073324387212,7.06946002587925,7.09294935949541
0.627578447305913,7.04229943205272,7.07036342244806,7.09326003432091
0.627703462932867,7.04379869797756,7.07215625268327,7.09366860842375
0.62782847855982,7.0442657095598,7.07292346871174,7.09474152876752
0.627953494186773,7.044660172523,7.07315712993161,7.095022941562
0.628078509813727,7.04482705712726,7.07340821836502,7.09511633368428
0.62820352544068,7.04494572137852,7.07342231502887,7.09768420487272
0.628328541067633,7.04511679171765,7.07366461500803,7.09769772200093
0.628453556694587,7.0473843818741,7.07395020143311,7.09783577945277
0.62857857232154,7.04800126382194,7.07447908404563,7.09798410187551
0.628703587948494,7.04832218585433,7.07527811179347,7.09804970368602
0.628828603575447,7.04863101514953,7.07600324457911,7.09928197518552
0.6289536192024,7.04890240363248,7.07641353799954,7.09933691353724
0.629078634829354,7.05068789922101,7.07682245314828,7.09974729522698
0.629203650456307,7.05141267694641,7.07782857317517,7.10081180399267
0.62932866608326,7.05349925649693,7.07890403656283,7.10083734545943
0.629453681710214,7.05389746906744,7.07937830922423,7.10133829217881
0.629578697337167,7.05426946637993,7.07971700799872,7.10145629810749
0.629703712964121,7.05503178485188,7.08072296337081,7.10153434668684
0.629828728591074,7.05552280980075,7.08072934424587,7.10156753423769
0.629953744218027,7.05604060863309,7.08151563707003,7.10216887653793
0.630078759844981,7.05653647890461,7.08262586471279,7.10361366864625
0.630203775471934,7.05736029729542,7.08276851016504,7.10399487438077
0.630328791098887,7.0580982798308,7.08280111326185,7.10426998928631
0.630453806725841,7.05817424345136,7.08281008288652,7.10466747165329
0.630578822352794,7.05915155957832,7.0833351856447,7.10514879834122
0.630703837979747,7.05990216442656,7.08370805716949,7.10529264818365
0.630828853606701,7.06062045705127,7.08435820058599,7.10592181642386
0.630953869233654,7.06070936930315,7.08478793766747,7.10612114148659
0.631078884860608,7.06249565337782,7.0866346005603,7.10652054829895
0.631203900487561,7.06254133996523,7.08694595911754,7.10692644849912
0.631328916114514,7.06327605637667,7.08753794622067,7.10756396205678
0.631453931741468,7.0632852972111,7.08762583350787,7.10770296076588
0.631578947368421,7.06382149863653,7.08858358834836,7.10812172909513
0.631703962995374,7.06526241675801,7.08881498859543,7.10922972326005
0.631828978622328,7.06548114177221,7.08889658442693,7.10992283903562
0.631953994249281,7.06567235181496,7.08913913607622,7.11103696931446
0.632079009876235,7.06651608031978,7.09050054923512,7.11404121689401
0.632204025503188,7.06695012224533,7.09104640944451,7.11573065864459
0.632329041130141,7.0703317319186,7.09241593649469,7.11669281330832
0.632454056757095,7.07115969710773,7.09421488796323,7.11708921549701
0.632579072384048,7.07207911588904,7.09451725062738,7.11742590567077
0.632704088011001,7.07214878435455,7.09469211788382,7.12016583652652
0.632829103637955,7.07249489874799,7.09475366273759,7.1203458629088
0.632954119264908,7.07344189378747,7.09635779317601,7.1206344549736
0.633079134891862,7.07350328257115,7.09698475533562,7.1214914882874
0.633204150518815,7.07392541786557,7.09986728419075,7.1221775429855
0.633329166145768,7.07430318529579,7.10005514183759,7.12393348748639
0.633454181772722,7.07433533527881,7.10144928051481,7.12482394053022
0.633579197399675,7.07445368610692,7.1025123842478,7.12520003596014
0.633704213026628,7.07473377067093,7.10254663732197,7.12589781112583
0.633829228653582,7.07512155443344,7.10371454055039,7.12590518397842
0.633954244280535,7.07518425112352,7.10433021883741,7.12599390360003
0.634079259907488,7.07694920030418,7.10540543545842,7.1283337463497
0.634204275534442,7.07800625211118,7.10636497175894,7.12931335377133
0.634329291161395,7.07921907471855,7.10890950140842,7.13041369345399
0.634454306788349,7.07968495687945,7.10960565374392,7.13045394897105
0.634579322415302,7.08034882824803,7.11022030740113,7.13049075375645
0.634704338042255,7.08136863327132,7.11091773280269,7.13182429522245
0.634829353669209,7.08220391884163,7.11131898354105,7.1344180906976
0.634954369296162,7.0830441414373,7.11255727269406,7.13446468133953
0.635079384923115,7.08354525858463,7.11399980938424,7.13605027611009
0.635204400550069,7.08434164177967,7.11513275807437,7.13670846074029
0.635329416177022,7.08458063491866,7.11690106710762,7.13910537794803
0.635454431803976,7.08535716903788,7.11749332939538,7.13930006377827
0.635579447430929,7.08638304897243,7.11778873366466,7.13982502397017
0.635704463057882,7.08747243661508,7.11790559217821,7.14018017845311
0.635829478684836,7.08804007262496,7.11859057178663,7.14116984126636
0.635954494311789,7.08819344341328,7.11957054892182,7.14141189435643
0.636079509938742,7.08828441859971,7.1202086783065,7.14254631758017
0.636204525565696,7.09041933392601,7.12149408734373,7.1425630342178
0.636329541192649,7.0908124684277,7.12202781135666,7.14331660671989
0.636454556819603,7.09134306021515,7.12223711295649,7.14363128182689
0.636579572446556,7.09348357146326,7.12255605499031,7.14390593564536
0.636704588073509,7.09449290798455,7.12308578304186,7.14439740165201
0.636829603700463,7.09499965947024,7.1233000078532,7.14445459468181
0.636954619327416,7.09524696739808,7.12345262622483,7.14494985490471
0.637079634954369,7.09541129151721,7.12349359801169,7.14779323530731
0.637204650581323,7.09584495351095,7.12383244487599,7.14794071620191
0.637329666208276,7.09605996999538,7.12554306951258,7.14816052878507
0.637454681835229,7.09672070787436,7.12582363622149,7.14819696543037
0.637579697462183,7.09679042796969,7.12740924302401,7.14912974373422
0.637704713089136,7.09809232490034,7.12757718472937,7.1511437428486
0.63782972871609,7.0984755269454,7.12781192984205,7.15119197361129
0.637954744343043,7.09913349361351,7.12788920874855,7.15122177268242
0.638079759969996,7.09978034639492,7.1286977375462,7.1516801848498
0.63820477559695,7.10001983195107,7.12925234373924,7.1525277642119
0.638329791223903,7.10086417185215,7.12939626062354,7.15376336159415
0.638454806850856,7.10133724101384,7.12972859698622,7.15396075091514
0.63857982247781,7.10207197096492,7.13111500079079,7.15425384636648
0.638704838104763,7.10422166914963,7.13248428396335,7.15459058215169
0.638829853731716,7.10883712187123,7.13255845614098,7.15622347798292
0.63895486935867,7.10884556317399,7.13262285250641,7.15743604784976
0.639079884985623,7.10916650339905,7.13363804956229,7.15804814702916
0.639204900612577,7.11142516543705,7.1347461517632,7.15872792252106
0.63932991623953,7.11179438746156,7.13674832456155,7.1589064559675
0.639454931866483,7.11192679864425,7.13689900811658,7.15904306455706
0.639579947493437,7.11247174575964,7.13958354739678,7.16027681029265
0.63970496312039,7.1143307546263,7.14052491388398,7.16080421400224
0.639829978747343,7.11508982157576,7.14088070431835,7.16285838936394
0.639954994374297,7.11609821295355,7.14184703147686,7.16515527663175
0.64008001000125,7.11680132804,7.14380810312043,7.16850890655318
0.640205025628203,7.11718263599973,7.14401527823921,7.16980612127094
0.640330041255157,7.11823487532938,7.14507541732275,7.16991388414141
0.64045505688211,7.11883250070187,7.14525482252991,7.1715502988829
0.640580072509064,7.11987572212593,7.14797650711348,7.17220149301523
0.640705088136017,7.12017933434369,7.14922608928649,7.17272105660064
0.64083010376297,7.12095293397342,7.14960264948482,7.17286893393717
0.640955119389924,7.121006541596,7.15029511351153,7.17362063333621
0.641080135016877,7.12146389596419,7.15122260237982,7.17511605619875
0.64120515064383,7.12189531637125,7.15144178415025,7.17525153706911
0.641330166270784,7.12249014806852,7.15145516057329,7.17668579214685
0.641455181897737,7.1227915032445,7.15238970521583,7.17761457765393
0.641580197524691,7.12317440072825,7.15358536111184,7.17822507918953
0.641705213151644,7.12330775876314,7.15406995268259,7.18037432280468
0.641830228778597,7.12518993494087,7.15433492390393,7.18129615143769
0.641955244405551,7.12530096449369,7.15437093948441,7.18223842161267
0.642080260032504,7.12699591073484,7.15467977380469,7.18274997190968
0.642205275659457,7.12737228384759,7.16081023140497,7.18315966787038
0.642330291286411,7.12816606284859,7.16196403151292,7.18612114122633
0.642455306913364,7.12912038075504,7.16213573459498,7.1863041067956
0.642580322540317,7.12916809026308,7.16273271445581,7.18713069626566
0.642705338167271,7.12924814313379,7.16340298920245,7.18717334751351
0.642830353794224,7.13061091923281,7.16343855143528,7.18769023021693
0.642955369421178,7.13242168251909,7.16509908468345,7.18777117212384
0.643080385048131,7.13242343909444,7.16544283303416,7.18842167461985
0.643205400675084,7.13296282206413,7.16582841185834,7.18927489012963
0.643330416302038,7.13372040189931,7.16625329091058,7.1893829629614
0.643455431928991,7.13470967218562,7.16768325006892,7.18966032126528
0.643580447555944,7.13770102404822,7.16959917725208,7.19028459745091
0.643705463182898,7.13873293660164,7.16983089263076,7.19035822628111
0.643830478809851,7.13879734062346,7.17116552346735,7.19042936213229
0.643955494436805,7.14083589132963,7.17143685203929,7.19076818648109
0.644080510063758,7.14211580606788,7.17159194688373,7.19151982863193
0.644205525690711,7.14315915037331,7.17171880311768,7.19284938036778
0.644330541317665,7.14342799454233,7.17208566947417,7.19294414753643
0.644455556944618,7.14405923308423,7.172360087299,7.19460353453213
0.644580572571571,7.14504788577142,7.17361264889302,7.19601596758933
0.644705588198525,7.14780960016969,7.17400606785213,7.19649691883061
0.644830603825478,7.14792567468078,7.17643934641056,7.20187009474588
0.644955619452432,7.14819189402304,7.17727262661837,7.20192377038412
0.645080635079385,7.14951969021466,7.17916753336196,7.20389467679143
0.645205650706338,7.15002905467998,7.18176408407655,7.20429288615645
0.645330666333292,7.15022610887756,7.18237824425966,7.20489373737624
0.645455681960245,7.15105678121132,7.18271948757782,7.20568048447977
0.645580697587198,7.15302829595514,7.18317962920647,7.20573374638648
0.645705713214152,7.15539950347806,7.18329683622598,7.20652295789868
0.645830728841105,7.156305729807,7.1838220431061,7.20687842744763
0.645955744468058,7.15734283099562,7.1842993877403,7.20963130253899
0.646080760095012,7.15807696661154,7.18531548729334,7.21021072446417
0.646205775721965,7.15999463350101,7.18656366684769,7.21030967318914
0.646330791348919,7.1600969773585,7.18771922731872,7.21094116792331
0.646455806975872,7.16162669690739,7.18822144069085,7.21144315891913
0.646580822602825,7.16184587656251,7.1882930155822,7.211515949542
0.646705838229779,7.16200872321633,7.1885539512299,7.21213381442123
0.646830853856732,7.16314310026321,7.18943203397932,7.21289396097363
0.646955869483685,7.1633394290923,7.19014383315419,7.2131728174572
0.647080885110639,7.16472260391769,7.19090169878576,7.21400766418812
0.647205900737592,7.16640446990925,7.1912600157899,7.21462959452148
0.647330916364546,7.16728291347108,7.19138743570224,7.21476113080008
0.647455931991499,7.16783011495372,7.19278093810247,7.21552001990078
0.647580947618452,7.16794542893822,7.19424363100095,7.21598113621183
0.647705963245406,7.16835367281049,7.19485579804586,7.21772974897825
0.647830978872359,7.16856919451481,7.19536135088755,7.21804860657487
0.647955994499312,7.1688194209025,7.19631926017208,7.21969668298637
0.648081010126266,7.16994108826218,7.19765558865409,7.2217194999987
0.648206025753219,7.17033312972644,7.19883291304004,7.22404376905944
0.648331041380173,7.17040116869559,7.19987653986269,7.22473468688992
0.648456057007126,7.17078181754735,7.20343190340641,7.22478128032789
0.648581072634079,7.17111962707399,7.20404169127983,7.22577514352634
0.648706088261033,7.17157797599962,7.20490997390368,7.22742575123363
0.648831103887986,7.17351672934371,7.20583671394461,7.2276532409607
0.648956119514939,7.17481158164676,7.20614602063214,7.2304445880256
0.649081135141893,7.17871063241304,7.2077799076634,7.23138369218217
0.649206150768846,7.18255973793972,7.20779254533832,7.23164965010496
0.649331166395799,7.18291454366409,7.20879772646637,7.23348985669625
0.649456182022753,7.18313415038541,7.21379753765057,7.23519804141501
0.649581197649706,7.18320225019388,7.21384031126554,7.23571264508473
0.64970621327666,7.1832408779253,7.21413521459043,7.23996337610588
0.649831228903613,7.18360234602002,7.21436164884703,7.24228520105729
0.649956244530566,7.18420392766961,7.21626428088622,7.24242004569693
0.65008126015752,7.18622292261995,7.21696356964302,7.24292887340447
0.650206275784473,7.18759882447636,7.21848416066113,7.24409932542131
0.650331291411426,7.18954566831932,7.22209012951837,7.24447030483193
0.65045630703838,7.18996693929976,7.2226362446908,7.24485359131709
0.650581322665333,7.19004076782486,7.22273681304467,7.24615532235352
0.650706338292287,7.19146296668713,7.22322636607999,7.24715628138571
0.65083135391924,7.19187892331053,7.22344633610802,7.24745959515526
0.650956369546193,7.19275790415988,7.22361592727843,7.2486454548571
0.651081385173147,7.19391379105631,7.22571746208087,7.25050584860007
0.6512064008001,7.19413852628825,7.22607489748697,7.25057874866145
0.651331416427053,7.19548761856947,7.22946440208318,7.2517742219843
0.651456432054007,7.19577879181833,7.22969578947318,7.25325373051874
0.65158144768096,7.19596864477334,7.23124234178681,7.25487439244401
0.651706463307913,7.19755940566958,7.23185784553216,7.25492677884328
0.651831478934867,7.19863241339472,7.23266452244934,7.25540861714706
0.65195649456182,7.19933167236397,7.23325049371892,7.25704347782581
0.652081510188774,7.19953149703902,7.23543547913675,7.25734891848726
0.652206525815727,7.20152419178197,7.23611638455296,7.25819531907467
0.65233154144268,7.20278790923905,7.23621274699753,7.25823125131673
0.652456557069634,7.20456829698211,7.23685619344136,7.26011800174755
0.652581572696587,7.20533856929161,7.23723535338545,7.26073110796692
0.65270658832354,7.20817491112092,7.23818939824859,7.26151349860726
0.652831603950494,7.20817580334705,7.23838265241156,7.26183742570716
0.652956619577447,7.2083411711144,7.23870122144776,7.26215203217578
0.653081635204401,7.20835769217308,7.23948100723225,7.26303967956294
0.653206650831354,7.20943770822503,7.24034397274557,7.26324761894611
0.653331666458307,7.21210037004653,7.24035175791236,7.26379793820902
0.653456682085261,7.21325870794545,7.24105149866371,7.26463729687058
0.653581697712214,7.21410090517892,7.24230117949817,7.26511413704626
0.653706713339167,7.2153861319086,7.24247574446701,7.26650761984732
0.653831728966121,7.21860668675244,7.24286279990976,7.26693126325721
0.653956744593074,7.22137983977353,7.24471705299687,7.26750391585408
0.654081760220028,7.22170563623263,7.24637288104147,7.26764293924952
0.654206775846981,7.22244338455108,7.24676001422891,7.26802792036439
0.654331791473934,7.22300833540063,7.24757594438666,7.26805219808859
0.654456807100888,7.22401495514681,7.24778972585588,7.27060756775817
0.654581822727841,7.22594787901574,7.24840419919241,7.27079553201542
0.654706838354794,7.22670608685876,7.24853954089218,7.27159156423161
0.654831853981748,7.22915300254397,7.24856936411428,7.2740732469314
0.654956869608701,7.23023159775029,7.25001171722545,7.27479161064965
0.655081885235654,7.23108797807664,7.25034246310249,7.27493512298715
0.655206900862608,7.23117115222669,7.25040027756183,7.27533226813364
0.655331916489561,7.23243235428233,7.25257065360168,7.2753747436069
0.655456932116515,7.23389122901352,7.25273386639181,7.27714170676584
0.655581947743468,7.23458348418604,7.2531035651693,7.27832294548759
0.655706963370421,7.23494336941412,7.25311179459956,7.27844953742336
0.655831978997375,7.23518146193638,7.25313437164771,7.27869721962894
0.655956994624328,7.2353993845608,7.25398108865566,7.2787554287945
0.656082010251281,7.2355526694614,7.25475034997864,7.27876131315114
0.656207025878235,7.23589714027102,7.25556742261499,7.2791535423784
0.656332041505188,7.23713798681017,7.25613296240599,7.27988627153453
0.656457057132142,7.23791742732061,7.2568980151298,7.2800056039771
0.656582072759095,7.23813344251238,7.25798419044164,7.28028779031816
0.656707088386048,7.23825274903982,7.25820531927407,7.28029925974254
0.656832104013002,7.23834069031988,7.25827395726399,7.28068672887358
0.656957119639955,7.23937285981778,7.25843872494136,7.28110410918563
0.657082135266908,7.24198137059539,7.25870521886317,7.28309848083584
0.657207150893862,7.24205931030463,7.26042806936856,7.28329972660043
0.657332166520815,7.24228452282475,7.26112209973043,7.28413671926663
0.657457182147768,7.24343826159669,7.2627241891235,7.28546389916916
0.657582197774722,7.24349671794494,7.26314294868918,7.2856776891743
0.657707213401675,7.24516813026737,7.26382421163072,7.28680823033557
0.657832229028629,7.2463008203639,7.26437510081721,7.28727627103036
0.657957244655582,7.24660842347922,7.2655569329949,7.28767915312827
0.658082260282535,7.2472909965473,7.26682464199,7.28819613663215
0.658207275909489,7.24751291460575,7.26692257328666,7.28895778459208
0.658332291536442,7.24918145321874,7.26733978907046,7.29058729990344
0.658457307163395,7.25016493375109,7.26737457280561,7.29272657586171
0.658582322790349,7.25074664663765,7.26787143168685,7.29290641761755
0.658707338417302,7.25086092141455,7.27023324780445,7.29350040215023
0.658832354044256,7.25273408600317,7.27036466699217,7.29369128209208
0.658957369671209,7.25486177689194,7.27039981202778,7.29373924359727
0.659082385298162,7.2558904057806,7.2710467392494,7.2937664596815
0.659207400925116,7.25612631353949,7.27172589447076,7.29506487804171
0.659332416552069,7.25659343301517,7.27284678619466,7.29528851471717
0.659457432179022,7.25683579951798,7.27531119056833,7.29739873422479
0.659582447805976,7.25742035883068,7.27532045904045,7.29754755818144
0.659707463432929,7.2577159144683,7.275373796319,7.29874796257015
0.659832479059883,7.25791530657914,7.27598415357733,7.29890693450753
0.659957494686836,7.25906445832364,7.27650474117327,7.29975337101393
0.660082510313789,7.25948837096566,7.27786098782911,7.30124921850977
0.660207525940743,7.25952569037362,7.27850032159458,7.30210336279847
0.660332541567696,7.26165933493899,7.28006492103121,7.30306167456028
0.660457557194649,7.26214965971019,7.28029202246839,7.30343754722796
0.660582572821603,7.26265576455862,7.28081203375598,7.30431518461274
0.660707588448556,7.26275618516854,7.28082573357694,7.3047812110075
0.660832604075509,7.26301917757557,7.28098516364056,7.30584735598595
0.660957619702463,7.26302289276869,7.2844305023995,7.30592637670575
0.661082635329416,7.26344082342513,7.28494375379809,7.30641445472234
0.66120765095637,7.26418607783807,7.28527283307895,7.30771942389315
0.661332666583323,7.26428739955876,7.2855839822251,7.30889435823336
0.661457682210276,7.26430852911181,7.28586631211773,7.30922143806304
0.66158269783723,7.26523493286006,7.28643188621654,7.31056762237917
0.661707713464183,7.26550446634164,7.28728440739258,7.31301716988262
0.661832729091136,7.26585577965511,7.29003610568919,7.3135266142581
0.66195774471809,7.26646904002104,7.29118986916989,7.31432309226596
0.662082760345043,7.2672067774381,7.29133697187742,7.31536547618593
0.662207775971997,7.26720825391709,7.2920602174029,7.31850271398929
0.66233279159895,7.26725660006216,7.29726352816429,7.31862183858313
0.662457807225903,7.26772403356751,7.29777922646946,7.31866538607195
0.662582822852857,7.26965797168927,7.29790091832943,7.32103680025735
0.66270783847981,7.27014477465941,7.2988550492633,7.32225948522901
0.662832854106763,7.27032193372327,7.30107714709141,7.32496289835995
0.662957869733717,7.27076337476644,7.30115783879201,7.32535091824381
0.66308288536067,7.27241979535816,7.30160474077594,7.32549742523753
0.663207900987623,7.27276089064884,7.30238713371751,7.32676259723536
0.663332916614577,7.27430241516856,7.30293388844774,7.32696715062764
0.66345793224153,7.27437395870519,7.30306932515612,7.32912319796338
0.663582947868484,7.27508386649796,7.30362768903657,7.32985468858472
0.663707963495437,7.27522838716032,7.3045238719113,7.33047118344959
0.66383297912239,7.2778192366896,7.30504648528545,7.33065613667977
0.663957994749344,7.2778628206997,7.30531180396567,7.33157170862468
0.664083010376297,7.27935619933645,7.30541783250177,7.3316390823705
0.66420802600325,7.27986609130587,7.30603007395962,7.33188549960352
0.664333041630204,7.27996355423366,7.30626514171505,7.33226413658338
0.664458057257157,7.28034357126472,7.30735313201749,7.33279026760944
0.664583072884111,7.2807349476845,7.3105131622129,7.33307416385844
0.664708088511064,7.28377223467733,7.3114851740791,7.33399069191998
0.664833104138017,7.283829190935,7.31205938617545,7.33402839618364
0.664958119764971,7.28411969891289,7.31338234743483,7.3340900719242
0.665083135391924,7.2848757833695,7.31372495173679,7.33477944358912
0.665208151018877,7.28545225389998,7.31439146264893,7.3361630166911
0.665333166645831,7.28560838041558,7.31456228092621,7.33691166764861
0.665458182272784,7.28567587661775,7.31509092886532,7.33781990091291
0.665583197899738,7.28888871429051,7.31536842219135,7.33965672857923
0.665708213526691,7.29094743007627,7.31553096972694,7.33984799376106
0.665833229153644,7.29367301712894,7.31616011109178,7.3414908465905
0.665958244780598,7.29470995240042,7.31659713196049,7.34212229843515
0.666083260407551,7.29706220287983,7.31734568182678,7.34213739068963
0.666208276034504,7.29744206551741,7.31775888887386,7.34218971939891
0.666333291661458,7.29932225833489,7.31804369388264,7.34329689393145
0.666458307288411,7.29932582480458,7.31822087603072,7.34383938742197
0.666583322915364,7.3009000578314,7.3184491976151,7.34427220979089
0.666708338542318,7.30178186680679,7.31889333928189,7.34427596885788
0.666833354169271,7.30286606927409,7.32058493482598,7.34437994941844
0.666958369796225,7.30319588675146,7.32066319402412,7.3447346470815
0.667083385423178,7.30339124207895,7.32197811242834,7.34485054703961
0.667208401050131,7.30414429353998,7.32381673446658,7.34488450926057
0.667333416677085,7.30444485293268,7.32407986479877,7.34524582237874
0.667458432304038,7.3049878392344,7.32464823882084,7.34589909560436
0.667583447930991,7.30508611432364,7.32506814923861,7.34658213965074
0.667708463557945,7.30688108937482,7.32544671968762,7.34715080744855
0.667833479184898,7.3070868224146,7.32624418607914,7.34716541817071
0.667958494811851,7.30983760894824,7.32630108145404,7.34754970015435
0.668083510438805,7.31063324051985,7.32635329025751,7.34767816145353
0.668208526065758,7.31064140169186,7.32698976730782,7.34812668411678
0.668333541692712,7.31175513754194,7.32699427875248,7.34883930348568
0.668458557319665,7.31237747958811,7.32777408066953,7.35025298075266
0.668583572946618,7.31318321674039,7.32786682616327,7.35203612159601
0.668708588573572,7.31377502629025,7.32900731312918,7.3522671504075
0.668833604200525,7.31387141179356,7.32950301025083,7.35729392628964
0.668958619827478,7.31428241905428,7.3330172371855,7.35771616597964
0.669083635454432,7.31477047726366,7.33321762877083,7.35833443033079
0.669208651081385,7.31529205560611,7.33370624818086,7.35855126625158
0.669333666708338,7.31744123519189,7.33989933699387,7.35893831999561
0.669458682335292,7.31755507214071,7.33991946661211,7.36165992111562
0.669583697962245,7.31775083323464,7.3400572524557,7.36244945778845
0.669708713589199,7.31811582249353,7.34009330501627,7.36446564886821
0.669833729216152,7.31819098588613,7.34067072541904,7.36515063619943
0.669958744843105,7.32174402020182,7.34215655193878,7.36607011705817
0.670083760470059,7.32221980859463,7.34305691981134,7.36628265771658
0.670208776097012,7.32252089827771,7.34395276816951,7.3670608688548
0.670333791723965,7.32366048149009,7.3443919333872,7.36830475104984
0.670458807350919,7.32538438888042,7.34739973711139,7.36876193322915
0.670583822977872,7.32556800445616,7.34806089639811,7.3711837295675
0.670708838604826,7.32622860804535,7.3482952420251,7.37366311319376
0.670833854231779,7.32680627754469,7.3507110825759,7.37379888125386
0.670958869858732,7.32721297628438,7.35243284213223,7.37471867768717
0.671083885485686,7.32725132141274,7.35379439033788,7.37599510270457
0.671208901112639,7.33125689734418,7.35425466507639,7.37608592703991
0.671333916739592,7.33172933689442,7.35486113736111,7.37616274899804
0.671458932366546,7.33200615371154,7.3552527552791,7.3780065652459
0.671583947993499,7.33577657098945,7.35703008725904,7.378654204447
0.671708963620453,7.33600429342568,7.35736043646735,7.37871641629971
0.671833979247406,7.33793652447396,7.35848669429347,7.3804202320191
0.671958994874359,7.33855311459401,7.35877898911668,7.3811488916379
0.672084010501313,7.33917883085978,7.35904311757302,7.38185868375567
0.672209026128266,7.339311140776,7.36009289689857,7.38191929879826
0.672334041755219,7.34065511055782,7.36011756894427,7.3826439769309
0.672459057382173,7.34147069483117,7.36203426523177,7.38472086029279
0.672584073009126,7.34186309774922,7.36322469385943,7.38498191295734
0.672709088636079,7.34290867692171,7.36449343758852,7.38702757474165
0.672834104263033,7.34313960777568,7.36643628464343,7.38878130488289
0.672959119889986,7.34398070044733,7.36659413120203,7.39028541985614
0.67308413551694,7.34579635464759,7.36772052685196,7.3905483983201
0.673209151143893,7.34785900393581,7.36799662369356,7.3909200821292
0.673334166770846,7.34955235062078,7.3685593167306,7.39239424336399
0.6734591823978,7.34959209395713,7.36862951924186,7.39260370633905
0.673584198024753,7.35240555827598,7.37003114934836,7.39260555142983
0.673709213651706,7.35295910601124,7.37120738771799,7.39325132198284
0.67383422927866,7.35311595407542,7.37140132488463,7.39516254315654
0.673959244905613,7.35351390685693,7.37147930365942,7.39585263316269
0.674084260532567,7.35368550648696,7.3722047559829,7.39614938104907
0.67420927615952,7.35412888083096,7.37337812841728,7.39622521710605
0.674334291786473,7.35487609984372,7.37358858661413,7.39640412477006
0.674459307413427,7.35550886294673,7.37484142869138,7.39707721927128
0.67458432304038,7.35597284812949,7.3750681297426,7.3979220190721
0.674709338667333,7.3567106307276,7.3758431805461,7.39805489503533
0.674834354294287,7.35704880237281,7.37593892085176,7.40028693326038
0.67495936992124,7.35726445839645,7.37604812155162,7.40179348503319
0.675084385548193,7.3577580842446,7.37641782888571,7.40332833721648
0.675209401175147,7.35840317714415,7.37667262500614,7.40393545966352
0.6753344168021,7.35846539040746,7.37687649520937,7.4047265087907
0.675459432429054,7.35941899026833,7.3790072272691,7.40515895325704
0.675584448056007,7.35999805053452,7.38247960294915,7.40655895550646
0.67570946368296,7.36052418627825,7.38429632048255,7.4082602146825
0.675834479309914,7.36198347401943,7.38495365908519,7.4087092343422
0.675959494936867,7.36383529470067,7.38632795230531,7.40933715940497
0.67608451056382,7.36413802399047,7.38678504619064,7.41121641956992
0.676209526190774,7.36575568449564,7.39049332495148,7.411371022646
0.676334541817727,7.36577666642923,7.39144353435861,7.41228955139495
0.676459557444681,7.36694166923359,7.39242068399491,7.41331096317544
0.676584573071634,7.36732431831278,7.39282080216537,7.41586465257203
0.676709588698587,7.36791942379162,7.39298776636286,7.41721707075174
0.676834604325541,7.3681670723138,7.39351811462458,7.41740217525434
0.676959619952494,7.36995340868666,7.39401106360338,7.41836245051986
0.677084635579447,7.37005593781304,7.39550259144399,7.42019385662505
0.677209651206401,7.37069810611291,7.39588376694818,7.42116477759243
0.677334666833354,7.37133065504967,7.39658991268232,7.42153413774823
0.677459682460308,7.37285650128804,7.39699109594264,7.42173618192656
0.677584698087261,7.37416230709302,7.39857087451422,7.42220767251874
0.677709713714214,7.37471022274654,7.39959148779258,7.4226104887241
0.677834729341168,7.37576462385362,7.40002173295658,7.42278254644844
0.677959744968121,7.3786114385311,7.40095519866753,7.42346625940469
0.678084760595074,7.38158044064364,7.40153830748751,7.42546312494119
0.678209776222028,7.38235154720229,7.40187100497761,7.42557100920212
0.678334791848981,7.38309724858572,7.40273813774343,7.42617353260156
0.678459807475934,7.38384674324523,7.40280938219201,7.42638954436218
0.678584823102888,7.38625621368523,7.40302655453526,7.42810003386685
0.678709838729841,7.3904175565007,7.40584429972165,7.42857558742685
0.678834854356795,7.39102993256596,7.40658334051755,7.42869519701215
0.678959869983748,7.39186199499733,7.40788297386054,7.43002183111101
0.679084885610701,7.39196783371166,7.40858135720647,7.43046870268639
0.679209901237655,7.39263284513114,7.40906417920651,7.43226265387518
0.679334916864608,7.39340831587287,7.40913964972021,7.43268761975522
0.679459932491561,7.3937415320209,7.41100463427544,7.4329624897287
0.679584948118515,7.39522460876149,7.41175349795559,7.43387849551044
0.679709963745468,7.39690987937383,7.41251133889636,7.43404438811645
0.679834979372422,7.39993949354962,7.41519253265587,7.43646820188299
0.679959994999375,7.40048757874779,7.41655402014282,7.43837700469479
0.680085010626328,7.40057984722142,7.41700553551014,7.43977068612628
0.680210026253282,7.40073797737221,7.4178946688029,7.44048588704029
0.680335041880235,7.40098427250355,7.41885325775209,7.44129167642302
0.680460057507188,7.40145872538098,7.41946998153502,7.44275932735489
0.680585073134142,7.40201332499911,7.42004035493565,7.44653101474415
0.680710088761095,7.40240407669153,7.42192134904595,7.44787823739049
0.680835104388049,7.40265804512465,7.42373783828842,7.44913368122553
0.680960120015002,7.40284100928333,7.42438305822694,7.45114026943207
0.681085135641955,7.40443051646399,7.4247292619636,7.45149029455871
0.681210151268909,7.40617949105385,7.42569176277136,7.45164250340667
0.681335166895862,7.40738456660412,7.42622531668791,7.45354472805384
0.681460182522815,7.40780570803935,7.42932354066971,7.4537555151183
0.681585198149769,7.40831168414339,7.4298652427541,7.45386198981634
0.681710213776722,7.40902996538657,7.43126929763455,7.45389186093066
0.681835229403675,7.40928135312419,7.43131737449088,7.45483735870598
0.681960245030629,7.40970703744405,7.43152198012618,7.45496963392226
0.682085260657582,7.41113069333391,7.43302855635271,7.45565864675361
0.682210276284536,7.41320952740926,7.43359060849487,7.45598408488773
0.682335291911489,7.41509979910091,7.43363949628559,7.4575521361625
0.682460307538442,7.41599105920448,7.43389958785435,7.45815321810228
0.682585323165396,7.4166902516855,7.43428229175411,7.4587716521902
0.682710338792349,7.41876831648291,7.4343835656856,7.46043316951625
0.682835354419302,7.41881421586884,7.43493856066845,7.46061236515143
0.682960370046256,7.41938863523271,7.43717838967066,7.46116857066314
0.683085385673209,7.42141871314176,7.43753006318514,7.46131102164688
0.683210401300163,7.42180836827822,7.4379430839758,7.46161064402427
0.683335416927116,7.42294353834722,7.43831232725577,7.46180034547176
0.683460432554069,7.42458114755323,7.43831726872236,7.46183835058814
0.683585448181023,7.4252596968425,7.43845322581323,7.46479796970542
0.683710463807976,7.42547435242738,7.44041019155614,7.4650439510779
0.683835479434929,7.42575700974798,7.44228619502465,7.46534736027446
0.683960495061883,7.42593181879271,7.44304342246623,7.46545127815485
0.684085510688836,7.42736265590605,7.44348754525641,7.46569037907434
0.684210526315789,7.42762968758112,7.44392295323997,7.46569675404274
0.684335541942743,7.42918072691283,7.44447703096678,7.46690196775051
0.684460557569696,7.4312006723427,7.44502660376025,7.46812384136387
0.68458557319665,7.43265136491318,7.44656385291345,7.46851346663618
0.684710588823603,7.43279321699547,7.44666796000204,7.46908057801175
0.684835604450556,7.43279601780607,7.44784199502131,7.47111386868734
0.68496062007751,7.43283470076524,7.44813094630531,7.47143354812468
0.685085635704463,7.43301073133857,7.44986657088011,7.47289053860212
0.685210651331416,7.43328081343303,7.45137993216529,7.47305778152052
0.68533566695837,7.43416032636684,7.45160241526792,7.47381944560224
0.685460682585323,7.43417610098481,7.4541179037315,7.47524847045963
0.685585698212277,7.43426642591213,7.45421628591916,7.47529242755573
0.68571071383923,7.43513769507869,7.4553179283185,7.47617219221107
0.685835729466183,7.43712257680641,7.45568495157157,7.48011644277977
0.685960745093137,7.4371482824913,7.45846554430173,7.48014665467161
0.68608576072009,7.43729220797323,7.45943498970652,7.4836319275443
0.686210776347043,7.43751563530318,7.45968018238465,7.48581048765272
0.686335791973997,7.43800330877088,7.46260467996897,7.48650260161869
0.68646080760095,7.43822710193206,7.4638311304958,7.48697051924559
0.686585823227904,7.43831943781034,7.46432691737544,7.49011933904704
0.686710838854857,7.4384209058405,7.46634675620172,7.49079470343416
0.68683585448181,7.44025975608822,7.46887021910185,7.49217369759571
0.686960870108764,7.44292512052373,7.46968648250062,7.49305616204683
0.687085885735717,7.44336472420707,7.4700520390235,7.49360145910947
0.68721090136267,7.44422128849514,7.47081415899448,7.49381786020484
0.687335916989624,7.44457991602169,7.47098087430393,7.49646467650516
0.687460932616577,7.44624804394772,7.47138522376608,7.49734075672674
0.68758594824353,7.44646587885392,7.47289036125943,7.49761022482466
0.687710963870484,7.44723134579512,7.47357349233403,7.49763452902058
0.687835979497437,7.44801135530781,7.47420969508736,7.49774849941239
0.687960995124391,7.44886011645431,7.4746776368443,7.50014887602326
0.688086010751344,7.44928141520113,7.47483307296716,7.50054814168563
0.688211026378297,7.45108106481389,7.4751125889316,7.50145687562376
0.688336042005251,7.45303469750056,7.47974575958414,7.5021281945025
0.688461057632204,7.45326045104663,7.48051610007394,7.503607821982
0.688586073259157,7.45352154355367,7.48073496889575,7.50592884956393
0.688711088886111,7.4538237030464,7.48129267838546,7.50721750490922
0.688836104513064,7.45524014056136,7.48336470219372,7.51016614287682
0.688961120140018,7.45761579419817,7.48608954454332,7.51142204380755
0.689086135766971,7.45929392910855,7.48627289128396,7.51258341701332
0.689211151393924,7.4593182116216,7.48640437607831,7.51275215203232
0.689336167020878,7.46201773614515,7.48674356821655,7.51487733974947
0.689461182647831,7.46391291932209,7.48721126700641,7.51569504822946
0.689586198274784,7.46407173427026,7.48753750044645,7.51716383351188
0.689711213901738,7.46421390332218,7.49041642346162,7.51729860964806
0.689836229528691,7.46436847704342,7.49176259962953,7.5175388938191
0.689961245155644,7.46505904611367,7.49267950479062,7.51816736020988
0.690086260782598,7.46629428980936,7.49282264907925,7.5189150534717
0.690211276409551,7.46793385904785,7.49396996233789,7.51897793518474
0.690336292036505,7.46879277619596,7.49623428923855,7.51913481389691
0.690461307663458,7.46928206224576,7.49640608020636,7.51923653829923
0.690586323290411,7.47022906206533,7.49732457819903,7.51953807600082
0.690711338917365,7.47040422323391,7.49786106023662,7.51971923713389
0.690836354544318,7.47350181409044,7.49786618195016,7.52093611692741
0.690961370171271,7.47867968672544,7.49860476911717,7.52250432489901
0.691086385798225,7.48102721680837,7.49865342478467,7.52368515014809
0.691211401425178,7.48228523208563,7.4990771728838,7.52406189803392
0.691336417052132,7.48287923781416,7.49956435153874,7.52447056635583
0.691461432679085,7.48445690725979,7.50087663759483,7.52579466819384
0.691586448306038,7.48450125472476,7.50154682962231,7.52946788451114
0.691711463932992,7.48532988745246,7.50440250230503,7.52972535638415
0.691836479559945,7.48656624708112,7.50747179441676,7.53127222728592
0.691961495186898,7.48710706606119,7.50904640631561,7.53290061318067
0.692086510813852,7.49022235769494,7.50976683347885,7.53376942097138
0.692211526440805,7.49150609121533,7.51113177396187,7.53638288168239
0.692336542067759,7.49162622008098,7.51113475461639,7.5367676301955
0.692461557694712,7.49170353092499,7.51197600281492,7.53717850415701
0.692586573321665,7.49253013948692,7.5125036488901,7.53719919624921
0.692711588948619,7.49717655941918,7.51278602769353,7.53721399222054
0.692836604575572,7.49728621429878,7.51289005236325,7.53765640628513
0.692961620202525,7.49759586224898,7.51362577427342,7.5380140280196
0.693086635829479,7.497836463558,7.51397651935249,7.53952125751416
0.693211651456432,7.49845903082576,7.51422018210638,7.53957108852865
0.693336667083385,7.49857069809887,7.51444526094685,7.53970469399512
0.693461682710339,7.49859879743673,7.51663331719515,7.54044002970751
0.693586698337292,7.49893007651174,7.51760165025064,7.54059622193909
0.693711713964246,7.50084996437368,7.5178273753574,7.54062369810171
0.693836729591199,7.50212815481939,7.51798881882946,7.54086916087932
0.693961745218152,7.50790614483581,7.51890808584634,7.54183469514365
0.694086760845106,7.50822761094024,7.51891628828989,7.54236022388443
0.694211776472059,7.50892717778045,7.51897238952866,7.54265753948895
0.694336792099012,7.50971193231457,7.5200473054079,7.54368353916616
0.694461807725966,7.51096060543363,7.52052614323695,7.54423518703362
0.694586823352919,7.51096766997809,7.52134828709404,7.54593678454025
0.694711838979872,7.51100266544977,7.52208630885282,7.54651494275262
0.694836854606826,7.51143127575876,7.5229100706729,7.54760937779109
0.694961870233779,7.51170143199726,7.52451505111097,7.5479600616681
0.695086885860733,7.51199035719914,7.52515982649093,7.55111441225863
0.695211901487686,7.51222817035747,7.52716602544144,7.55310707378313
0.695336917114639,7.5123022233829,7.52957827433682,7.55381490785925
0.695461932741593,7.51233163080507,7.52961125660458,7.55383408957707
0.695586948368546,7.51243215781036,7.53026002361325,7.55419791548195
0.695711963995499,7.51301220733107,7.53056400886403,7.55453467982679
0.695836979622453,7.51405964835554,7.53442758714772,7.55988093043894
0.695961995249406,7.51425020297587,7.53754677984724,7.56077011448958
0.696087010876359,7.51515835002649,7.5376185374946,7.56079397163661
0.696212026503313,7.51549098380806,7.53816664198713,7.56085756652847
0.696337042130266,7.51719687912961,7.53883642179565,7.56206553372867
0.69646205775722,7.5180101549808,7.54115206830024,7.56321220303491
0.696587073384173,7.51881477526678,7.54203484929247,7.56356328306386
0.696712089011126,7.5212376387786,7.54213202092446,7.56406999741103
0.69683710463808,7.52179241768956,7.54260891505603,7.56499281271065
0.696962120265033,7.52189837969764,7.54289554572415,7.56566474317775
0.697087135891986,7.52219876003916,7.54298302506009,7.56576267339743
0.69721215151894,7.52222242856009,7.5441778733043,7.56948057170763
0.697337167145893,7.52236187578997,7.5446536329188,7.57286868318266
0.697462182772847,7.52478559828414,7.54578354921572,7.57301766952174
0.6975871983998,7.52597172489404,7.5500038605116,7.57537539642354
0.697712214026753,7.52640015295114,7.55142512962137,7.57660018705154
0.697837229653707,7.52701244172508,7.5528842039069,7.57963660663361
0.69796224528066,7.52712535308862,7.55365847968395,7.57974445984229
0.698087260907613,7.53037457956988,7.5543293235711,7.58078169220829
0.698212276534567,7.53224142924411,7.55980608627705,7.5820264881753
0.69833729216152,7.53328164935276,7.56076482708095,7.58239642548484
0.698462307788474,7.5356185615927,7.56097570144126,7.58340024150883
0.698587323415427,7.53655328842565,7.56113246423977,7.58570479256532
0.69871233904238,7.53749207605502,7.56222794076267,7.58618822311396
0.698837354669334,7.53791071871299,7.56296182591693,7.58700924582195
0.698962370296287,7.5402446577167,7.56463337979883,7.58717437730055
0.69908738592324,7.54129463584796,7.56482838021348,7.58996738633434
0.699212401550194,7.54189469792998,7.56544232282438,7.59198247112594
0.699337417177147,7.54273625706698,7.5662407558234,7.59264867861784
0.6994624328041,7.54314282912808,7.56711167410048,7.59395176373828
0.699587448431054,7.54619452548978,7.56714582057426,7.59591828614835
0.699712464058007,7.54991582781289,7.56920649709123,7.59640007688678
0.699837479684961,7.55136892636421,7.57197563175812,7.59664455954769
0.699962495311914,7.55247060206226,7.57343908146055,7.59694158145935
0.700087510938867,7.55262662890113,7.57502644046567,7.59722636394943
0.700212526565821,7.55331850582839,7.57528022674598,7.59784747850661
0.700337542192774,7.55436632471092,7.57555514991114,7.59847276796084
0.700462557819727,7.55537464803454,7.57581883421442,7.60048526805066
0.700587573446681,7.55832401900007,7.57659328011058,7.60158489867592
0.700712589073634,7.55898294186014,7.57684038967903,7.6030403369936
0.700837604700588,7.55956292113434,7.57738675296084,7.60328575780906
0.700962620327541,7.56098986317797,7.57747034676438,7.60571090833745
0.701087635954494,7.56405394410697,7.57854837285883,7.60618575829617
0.701212651581448,7.5640767435647,7.58091469435769,7.60642618518846
0.701337667208401,7.56453841054086,7.58158825236031,7.60666181972747
0.701462682835354,7.56635607019321,7.58176053972525,7.60763494633417
0.701587698462308,7.56703894131091,7.58462695840971,7.60857801788851
0.701712714089261,7.56711053026813,7.58468493909287,7.60971433942861
0.701837729716214,7.56756414839069,7.58471668439493,7.60972163140721
0.701962745343168,7.5677720307137,7.58486087164014,7.61084043922195
0.702087760970121,7.57042441468487,7.58735036373599,7.61114581693341
0.702212776597075,7.57063448690775,7.58850678949204,7.61394615777906
0.702337792224028,7.57349826089908,7.58961441593475,7.61424313880373
0.702462807850981,7.57498030190595,7.59059597466065,7.61574904755294
0.702587823477935,7.57554143801151,7.59081181544003,7.61630282781308
0.702712839104888,7.57674773845913,7.59303388690351,7.6182981033091
0.702837854731841,7.5784411825971,7.59365896697304,7.61897568777834
0.702962870358795,7.58065190857887,7.59504239100193,7.62028613552939
0.703087885985748,7.58161899648938,7.59572879778542,7.6207941232167
0.703212901612702,7.58162838952335,7.59615296781763,7.62117031561462
0.703337917239655,7.58231586248573,7.59945795517276,7.62145771824025
0.703462932866608,7.58403410474097,7.60003226775457,7.622207807315
0.703587948493562,7.58453156056324,7.60053810118508,7.62250865739206
0.703712964120515,7.58463169947764,7.6013467044349,7.6240956785461
0.703837979747468,7.58473468949404,7.60175362168494,7.62504983084131
0.703962995374422,7.58529045186363,7.60233629820932,7.62856332242805
0.704088011001375,7.58732989568966,7.60535955901476,7.63180684601702
0.704213026628329,7.58942626498496,7.60596996391912,7.63205894166216
0.704338042255282,7.58996690112758,7.60713030612377,7.63209766043918
0.704463057882235,7.59294965078401,7.61054504403314,7.63462124724351
0.704588073509189,7.59386450322587,7.6112646346511,7.63761472998016
0.704713089136142,7.59403637890402,7.61370190735273,7.63767673102961
0.704838104763095,7.59480368641417,7.61439132813636,7.63844619568702
0.704963120390049,7.59502454140391,7.61612388597942,7.63861502912097
0.705088136017002,7.59514656909033,7.6186630915843,7.63976717003945
0.705213151643955,7.59563408185274,7.61954596266077,7.64008261831989
0.705338167270909,7.59570984554083,7.62029668968798,7.64249976733387
0.705463182897862,7.5961468860013,7.6213624805335,7.64380232337001
0.705588198524816,7.59939766461342,7.6214785650664,7.64470288149573
0.705713214151769,7.60028318204836,7.62181491041216,7.64673766368979
0.705838229778722,7.60103929491585,7.62227985681547,7.64731609770449
0.705963245405676,7.60172544052355,7.62326968030032,7.64844005317456
0.706088261032629,7.60186046908882,7.62361634559629,7.64892625373361
0.706213276659582,7.60527729265808,7.62380607702236,7.64901202738452
0.706338292286536,7.60531091952627,7.62468879360339,7.64983462015522
0.706463307913489,7.60609126763796,7.62536073680696,7.65099009897419
0.706588323540443,7.60697638355915,7.62818935861861,7.65169715922988
0.706713339167396,7.61028297440982,7.62876020479253,7.65198071130895
0.706838354794349,7.61352694717032,7.62990695194348,7.65337469157794
0.706963370421303,7.61365227489373,7.63028499718072,7.65341217329885
0.707088386048256,7.61406811540967,7.63032216640408,7.65684386006972
0.707213401675209,7.61458890434806,7.63076602289919,7.65726493424342
0.707338417302163,7.61745484698977,7.63094468024934,7.65735355995515
0.707463432929116,7.61856869807516,7.63216505708685,7.65857367078631
0.70758844855607,7.61903377013023,7.63232487638603,7.65906757241929
0.707713464183023,7.61915472393118,7.63318436646318,7.6592605986919
0.707838479809976,7.61936058868824,7.63354956423878,7.65932902054208
0.70796349543693,7.61951762564168,7.63357744474239,7.66000275177498
0.708088511063883,7.62003568921888,7.6354510250608,7.66196794359366
0.708213526690836,7.62113520592261,7.63551191331941,7.66308502036887
0.70833854231779,7.62391961537902,7.6363016398504,7.66318921573219
0.708463557944743,7.62411626819579,7.63684098249868,7.66364921588447
0.708588573571696,7.6251600088523,7.63697650488669,7.66403762278126
0.70871358919865,7.62607456027475,7.63867699679786,7.66435686628212
0.708838604825603,7.6263801811634,7.63998093623557,7.66668820604368
0.708963620452557,7.62777059536892,7.6430639973859,7.66775964215348
0.70908863607951,7.62826890658938,7.64376793630939,7.66802357114079
0.709213651706463,7.63011521468897,7.64462582003874,7.66845067935679
0.709338667333417,7.63017130009537,7.6461526115211,7.66872771127972
0.70946368296037,7.63077449391797,7.64667494305701,7.66920866037963
0.709588698587323,7.63088205274329,7.64696597955225,7.6737929127056
0.709713714214277,7.63098155653974,7.64759951308921,7.67460512898312
0.70983872984123,7.63236622994087,7.64864772084056,7.67606741099819
0.709963745468184,7.63245194956501,7.64874004050177,7.67607296252225
0.710088761095137,7.63296790667447,7.64899827272481,7.67617039642356
0.71021377672209,7.63331106936029,7.64926433216864,7.6766130106078
0.710338792349044,7.63333477369365,7.65087452946719,7.67758786546191
0.710463807975997,7.63446968335872,7.65197472434336,7.67778964305898
0.71058882360295,7.63539222141899,7.65328634169028,7.67860162287563
0.710713839229904,7.63603323422732,7.65478141615977,7.6788931895134
0.710838854856857,7.6398665065114,7.65533638722027,7.67985716140336
0.71096387048381,7.6399155620075,7.65674996343852,7.68016443143782
0.711088886110764,7.64067554173643,7.65742281600509,7.68121897732281
0.711213901737717,7.64338797278273,7.65765804509225,7.68152491733427
0.711338917364671,7.64373433405308,7.6584196778972,7.68174658606156
0.711463932991624,7.64592499738451,7.65870017721614,7.68205508349183
0.711588948618577,7.64606093353821,7.6594663806837,7.68242352105939
0.711713964245531,7.64633204125024,7.65978876537724,7.68326111801839
0.711838979872484,7.646853395208,7.65981886705988,7.68363574019009
0.711963995499437,7.64858651073519,7.66082111281386,7.68414016781613
0.712089011126391,7.6486166001755,7.66086043859284,7.6848179117807
0.712214026753344,7.64865459970703,7.6608661800548,7.68652846198087
0.712339042380298,7.64984904514245,7.6613889869446,7.6873469142605
0.712464058007251,7.65142146018847,7.66190957933028,7.68837648170171
0.712589073634204,7.65288688912623,7.66220331817892,7.68898554458373
0.712714089261158,7.65427777539181,7.66260925422351,7.68988176600196
0.712839104888111,7.65436220182694,7.66284495414798,7.69034845793142
0.712964120515064,7.65445498237776,7.66398250727326,7.69039147939443
0.713089136142018,7.65531757932596,7.66478609439615,7.69238304021146
0.713214151768971,7.65642971629931,7.66749260336769,7.69333918310052
0.713339167395925,7.65663943201319,7.66843723988671,7.694468410234
0.713464183022878,7.65665325812761,7.6692674380068,7.6947352942432
0.713589198649831,7.65666087246903,7.66994602463576,7.69679413722951
0.713714214276785,7.65701550316697,7.67015967715829,7.69679969910285
0.713839229903738,7.65925278896185,7.67209746949426,7.69773180575562
0.713964245530691,7.65933423229647,7.6723731625757,7.69774594963749
0.714089261157645,7.65948313237442,7.67268175589158,7.69821742976788
0.714214276784598,7.65987990029792,7.67362787219507,7.69844365659202
0.714339292411551,7.6608888036314,7.6761416325724,7.699122708864
0.714464308038505,7.6615955021737,7.6765740092689,7.69963927995991
0.714589323665458,7.66168234064351,7.67680879894234,7.70053137031675
0.714714339292412,7.66239645829698,7.67809500882123,7.70163039673
0.714839354919365,7.66395594619814,7.67817929999175,7.70219101985821
0.714964370546318,7.66405309885987,7.67973190509727,7.70295392881193
0.715089386173272,7.66451391783895,7.6806397853163,7.70308090883803
0.715214401800225,7.66738015242038,7.68113320242864,7.70438085093582
0.715339417427178,7.66746065196057,7.68147040363857,7.70719835070219
0.715464433054132,7.66766691340835,7.68363931262097,7.70790906399231
0.715589448681085,7.66783024150689,7.68496716816005,7.70952749692774
0.715714464308039,7.66924051200268,7.68514981424363,7.7097466689041
0.715839479934992,7.6701360158006,7.68567790625569,7.71018210480291
0.715964495561945,7.6716086375818,7.6856935898521,7.71035703725745
0.716089511188899,7.67238160911056,7.68584316985071,7.71190382253564
0.716214526815852,7.67242327103944,7.68662146512843,7.71393999545916
0.716339542442805,7.67420818900398,7.68730748139549,7.71402929917855
0.716464558069759,7.67471544650939,7.68819205027058,7.71496550203989
0.716589573696712,7.67533608052395,7.68828199563769,7.71580135009989
0.716714589323665,7.67676640870425,7.68904787393007,7.71710198311415
0.716839604950619,7.67680895235845,7.69118110704085,7.71863609922785
0.716964620577572,7.67703825916396,7.69508871306225,7.72018645342101
0.717089636204526,7.68060819691054,7.69540352304149,7.72391633874119
0.717214651831479,7.68197747842056,7.69912442663745,7.7252316070102
0.717339667458432,7.68218047079659,7.69920704746893,7.72531146980807
0.717464683085386,7.68330347975521,7.7006941823041,7.72723479759978
0.717589698712339,7.68430788961314,7.70523297519845,7.72729084425248
0.717714714339292,7.68478743592721,7.70539214181272,7.72763988722428
0.717839729966246,7.68482996229388,7.70579332389324,7.72811001927925
0.717964745593199,7.68552660168654,7.70602938212505,7.72859040850368
0.718089761220153,7.68654341890271,7.7069666149061,7.73105783607019
0.718214776847106,7.68792463336299,7.70784536449201,7.73374535522969
0.718339792474059,7.68894793820926,7.70976936802796,7.73625825900896
0.718464808101013,7.69062688295251,7.71044136062644,7.7368081440369
0.718589823727966,7.69324444880545,7.711457260034,7.73855078809398
0.718714839354919,7.6941487158688,7.71455991350027,7.73887815781731
0.718839854981873,7.69546887957277,7.71743613127971,7.73921003224375
0.718964870608826,7.6956964321605,7.72313994506925,7.74467144581266
0.71908988623578,7.69618761074932,7.72403181495555,7.74622354919873
0.719214901862733,7.69625034957345,7.72574208338144,7.74749632216289
0.719339917489686,7.69901868876086,7.72694826506042,7.74822102939972
0.71946493311664,7.70059338476453,7.72765467132572,7.7511045267091
0.719589948743593,7.70211529498418,7.72795687214647,7.75480270984529
0.719714964370546,7.70271526630359,7.73282586907234,7.76090956250771
0.7198399799975,7.7032107183253,7.73445615600188,7.76208083692451
0.719964995624453,7.70518236102206,7.73538008455551,7.76298778115496
0.720090011251406,7.70562551289607,7.73540604721671,7.76539253895749
0.72021502687836,7.70865490589864,7.73889809267767,7.76542004429472
0.720340042505313,7.71056132474241,7.73914494890717,7.76597448756458
0.720465058132267,7.71450424951258,7.73966530826082,7.76755627434905
0.72059007375922,7.7149145503713,7.74144248341317,7.7694117834996
0.720715089386173,7.71728906339147,7.74324201474949,7.77014585954816
0.720840105013127,7.71985494718404,7.74337064754751,7.77129599922799
0.72096512064008,7.72000422254387,7.74790391555169,7.77192444209166
0.721090136267033,7.7215564273156,7.74890204918785,7.77348712647784
0.721215151893987,7.72476620040713,7.74955998363987,7.77385726893225
0.72134016752094,7.72510446116739,7.75063937230258,7.77400534613497
0.721465183147894,7.72677755641142,7.75088397493289,7.77418836982632
0.721590198774847,7.72678108255842,7.75230337500091,7.77668929401362
0.7217152144018,7.73247071488903,7.75248266735664,7.77716465063424
0.721840230028754,7.73438798711488,7.75278204126459,7.77799603293722
0.721965245655707,7.734818846045,7.7537130167518,7.77799716579265
0.72209026128266,7.73694841254163,7.75374198070822,7.77907694034727
0.722215276909614,7.74121491116724,7.75420227810742,7.78023541187176
0.722340292536567,7.7415573768461,7.75496080761454,7.78042475361198
0.72246530816352,7.7425013387849,7.75563125904867,7.78149662292453
0.722590323790474,7.74260899030559,7.75772339459209,7.7821266692384
0.722715339417427,7.74433162122638,7.76057993664135,7.78378262905322
0.722840355044381,7.74463710233166,7.7620769955785,7.79043521047656
0.722965370671334,7.74501757544487,7.76238573135743,7.79045998290514
0.723090386298287,7.74636103556756,7.76281197829455,7.79121411098445
0.723215401925241,7.75041337134274,7.76502093254476,7.79231597663527
0.723340417552194,7.75172847246995,7.76699365123216,7.79255987422839
0.723465433179147,7.75401768161292,7.76993886199783,7.79330533843254
0.723590448806101,7.75431934765435,7.77052548983218,7.79341570748391
0.723715464433054,7.75483896056212,7.77121213270631,7.7956615570497
0.723840480060007,7.75681723845273,7.7715108578163,7.79728630275544
0.723965495686961,7.75733587161554,7.77210784973454,7.79818692879287
0.724090511313914,7.76214823571287,7.77369746299307,7.79836303706101
0.724215526940868,7.76223254293025,7.7776530202075,7.79884986682076
0.724340542567821,7.76267406889252,7.77796799784541,7.80094074530903
0.724465558194774,7.76485421848868,7.77893084688053,7.80156362375938
0.724590573821728,7.76590749838965,7.78061224498848,7.80452311914066
0.724715589448681,7.76621442011577,7.7811414496568,7.80513717805994
0.724840605075634,7.76640869980432,7.78223399530417,7.80549643248643
0.724965620702588,7.76686153408513,7.78305060479629,7.80845095832497
0.725090636329541,7.77097683523139,7.78353707179084,7.80880883422071
0.725215651956495,7.77101822961551,7.78496532787035,7.80904843826782
0.725340667583448,7.77367257389301,7.7855695693352,7.8097769865269
0.725465683210401,7.7765130505735,7.78592032827394,7.80992307193111
0.725590698837355,7.77652972360622,7.7866014128731,7.80996354311002
0.725715714464308,7.77700540081732,7.78662251574661,7.81148721589588
0.725840730091261,7.77709395530504,7.78837315862604,7.81169864762388
0.725965745718215,7.77779833352824,7.78839222744998,7.81239210249785
0.726090761345168,7.77887981398872,7.78880479741631,7.81443771014508
0.726215776972121,7.77922384832387,7.78987455992243,7.81517015544142
0.726340792599075,7.78091386309253,7.7898878724148,7.81532657035393
0.726465808226028,7.78152214393621,7.79121353423693,7.81623625739507
0.726590823852982,7.78345814652542,7.79206996910281,7.81645719622307
0.726715839479935,7.78426333571514,7.79374078551266,7.817844476532
0.726840855106888,7.7844752183048,7.79486383219878,7.81918039516386
0.726965870733842,7.78447641495994,7.79535483417792,7.8207438413314
0.727090886360795,7.78577068828311,7.79630704047455,7.82096155718494
0.727215901987748,7.785832821646,7.79993041127678,7.82243051031811
0.727340917614702,7.78795661301831,7.80011855480168,7.82292506740567
0.727465933241655,7.7879912776762,7.80059829271485,7.82518739169229
0.727590948868609,7.78977293704447,7.80083246725242,7.82583914591585
0.727715964495562,7.79024010139758,7.80123651722162,7.82624337980634
0.727840980122515,7.7914688411682,7.80276279799282,7.82790053252508
0.727965995749469,7.79241196717938,7.80391127964308,7.82828145803623
0.728091011376422,7.79244871518894,7.80475347020991,7.82844710598526
0.728216027003375,7.79256204170775,7.80725082725168,7.82962990434184
0.728341042630329,7.79332765959947,7.80837721920529,7.83052136035545
0.728466058257282,7.79482034525206,7.80883371827203,7.8318482533771
0.728591073884235,7.79574782614937,7.80895760654688,7.83253465796191
0.728716089511189,7.79772133993198,7.80904730608485,7.83254127122152
0.728841105138142,7.79802546312412,7.80955268831179,7.83295542959929
0.728966120765096,7.79873938887016,7.80965696646343,7.83337215172833
0.729091136392049,7.79878346114468,7.81012098379756,7.83365945249354
0.729216152019002,7.79999575364451,7.81066074141111,7.83688828423952
0.729341167645956,7.80083249889306,7.81132253461395,7.83918017297229
0.729466183272909,7.80161183825035,7.81185505574572,7.84002230394507
0.729591198899862,7.80362865534415,7.81596377533926,7.84006604354574
0.729716214526816,7.80419266155645,7.81644444366991,7.84116892722188
0.729841230153769,7.80781015756093,7.8182756173577,7.84375070654266
0.729966245780723,7.80802157118385,7.81921153988059,7.84534574139264
0.730091261407676,7.80916971780456,7.81944095557141,7.84631890644501
0.730216277034629,7.80954931594963,7.82039688087266,7.84718339017515
0.730341292661583,7.81000444989449,7.82237826976326,7.84943953790744
0.730466308288536,7.81038194662316,7.82425424384877,7.84973797927509
0.730591323915489,7.81096474522114,7.82433691330525,7.85072884246906
0.730716339542443,7.81476630018911,7.82568402013238,7.85097545766664
0.730841355169396,7.81515007901942,7.82604223471187,7.85310159819481
0.73096637079635,7.81519217202105,7.82953429554641,7.85397884477854
0.731091386423303,7.81717401406785,7.82991259819491,7.85634046089796
0.731216402050256,7.81817268639779,7.83286987261851,7.85883754804279
0.73134141767721,7.8188972836092,7.83337485842101,7.86197171386465
0.731466433304163,7.81979581177218,7.83434534511791,7.86290161958238
0.731591448931116,7.8216607269914,7.83452796439591,7.86407962288481
0.73171646455807,7.82387824074446,7.83958827351432,7.86433299532196
0.731841480185023,7.82425668466147,7.84049576027977,7.86641647552536
0.731966495811976,7.82520010264311,7.84168309793749,7.86695882481149
0.73209151143893,7.82562528655153,7.84535072813274,7.86759612920403
0.732216527065883,7.82662365142506,7.84585717588564,7.86778014630541
0.732341542692837,7.82668007912444,7.84671719951604,7.87241093587487
0.73246655831979,7.8293894266198,7.84724238446029,7.87353356990261
0.732591573946743,7.83008061765307,7.84751421342014,7.87429005925332
0.732716589573697,7.83097497311405,7.84948471872056,7.87498801197038
0.73284160520065,7.83199115933798,7.85087386787997,7.87816624936016
0.732966620827603,7.83301155834074,7.85364759577729,7.87854659668242
0.733091636454557,7.83304121118202,7.85399302438339,7.87909653829571
0.73321665208151,7.83417182271325,7.85563792574317,7.8791183685397
0.733341667708464,7.83524936155257,7.85676450306901,7.87946049684543
0.733466683335417,7.8408310390444,7.85749000303878,7.88436657933353
0.73359169896237,7.84158326168578,7.85760635924322,7.88612871297084
0.733716714589324,7.84485687134145,7.85870245524027,7.88630897187495
0.733841730216277,7.8470993516177,7.86247373696661,7.88699543477255
0.73396674584323,7.84727356385921,7.86494759473711,7.88875272664206
0.734091761470184,7.84776305884135,7.8649827714592,7.8887962790083
0.734216777097137,7.85075754107712,7.86517128632742,7.88928318852683
0.734341792724091,7.85078261751696,7.86628584301274,7.89059083851856
0.734466808351044,7.85137232135931,7.86706023511042,7.89274347365909
0.734591823977997,7.85298306968172,7.8683339384976,7.89414649129165
0.734716839604951,7.85346349879431,7.86865379150965,7.89484413795392
0.734841855231904,7.85651213652118,7.86929056090308,7.89581790189197
0.734966870858857,7.85698503105468,7.87131548932682,7.89592492959163
0.735091886485811,7.85744216216342,7.87241278486273,7.89700409861086
0.735216902112764,7.86241292017652,7.8735165261607,7.89708084192726
0.735341917739717,7.86335852998557,7.87355135520243,7.89751189513673
0.735466933366671,7.86385496190201,7.87381655374693,7.90100534671587
0.735591948993624,7.8652418415935,7.87458282531545,7.90370706581649
0.735716964620578,7.86555423933962,7.87693535115887,7.90414669189589
0.735841980247531,7.86614011141465,7.87704497560986,7.90421369352543
0.735966995874484,7.86624409815494,7.87718389882896,7.90554381397258
0.736092011501438,7.86637055560953,7.87722121406588,7.90705113596824
0.736217027128391,7.86661982494347,7.87843209736579,7.90803976367681
0.736342042755344,7.86830161893247,7.88044978314755,7.90942520441746
0.736467058382298,7.86842495974674,7.8825467234229,7.90985661888463
0.736592074009251,7.86935161986593,7.88439495020575,7.91029750311259
0.736717089636205,7.87337808685303,7.88771763107969,7.91185197967517
0.736842105263158,7.87365942395481,7.88830824738256,7.91201292357724
0.736967120890111,7.87370919874199,7.88874379915383,7.91363586916346
0.737092136517065,7.87456433093306,7.88956083331681,7.91643345216964
0.737217152144018,7.87554639174364,7.89143269385391,7.92000803177169
0.737342167770971,7.87592799748166,7.89293894449327,7.9200792762212
0.737467183397925,7.87666669786356,7.8940402985321,7.92013172146535
0.737592199024878,7.87696801166718,7.89463519413148,7.92163705162784
0.737717214651831,7.87931281125105,7.89734928595428,7.92286866929571
0.737842230278785,7.88250067312936,7.89756532586213,7.92338541728395
0.737967245905738,7.88433537014609,7.89788666880254,7.92383602187512
0.738092261532692,7.88631542761884,7.89908883453352,7.92573457330344
0.738217277159645,7.88702013462197,7.89967408123167,7.92757783580983
0.738342292786598,7.88736603000403,7.8999220710504,7.92811152060307
0.738467308413552,7.8875393117356,7.90023428992253,7.92900257720408
0.738592324040505,7.88838715699475,7.90066377263344,7.92986051864083
0.738717339667458,7.88860400321984,7.90406756577428,7.93093978276553
0.738842355294412,7.88880236480315,7.90480402662672,7.93307167006013
0.738967370921365,7.89358948333697,7.90688483232557,7.9334684425525
0.739092386548319,7.89384619295928,7.90947352186566,7.93506662811981
0.739217402175272,7.89407082843906,7.91101441983983,7.93625095822032
0.739342417802225,7.89617565799032,7.91126559613709,7.93668577108843
0.739467433429179,7.89675538855079,7.91216885705576,7.93795287449475
0.739592449056132,7.89730755187955,7.91219397961069,7.93846387482233
0.739717464683085,7.8973655802513,7.91276914929394,7.94025877362634
0.739842480310039,7.8988922796895,7.91473602581672,7.94051587071871
0.739967495936992,7.89955805446303,7.91522178695197,7.94265813713788
0.740092511563946,7.90010158370459,7.91553672293532,7.94614347930029
0.740217527190899,7.90076512842439,7.91929358912284,7.94732586813601
0.740342542817852,7.90232393666892,7.91997790078364,7.94772510395195
0.740467558444806,7.90643357239381,7.92041270088044,7.9497037853141
0.740592574071759,7.90871308617002,7.92062593893845,7.95029732472839
0.740717589698712,7.90934182096952,7.92352820214734,7.95119916835186
0.740842605325666,7.90940938874208,7.92749570516908,7.95201314803696
0.740967620952619,7.91048108179391,7.92809015973404,7.95225883366543
0.741092636579572,7.91116422706552,7.92819169309285,7.95302792270941
0.741217652206526,7.91461005180162,7.92953196206828,7.95647212300694
0.741342667833479,7.91781335594816,7.93073040411757,7.9580497662235
0.741467683460433,7.91917257566392,7.93138077104174,7.95828010065616
0.741592699087386,7.91949500182484,7.93179909062686,7.96007973154402
0.741717714714339,7.9233476702206,7.93270161969799,7.96250508119828
0.741842730341293,7.92338072409936,7.93528754865768,7.96330289468018
0.741967745968246,7.92419501786417,7.93547425183963,7.96478855500496
0.742092761595199,7.92432327556206,7.93735008141536,7.96766472797732
0.742217777222153,7.92542068097838,7.93772925825857,7.96813458775186
0.742342792849106,7.92575724880848,7.93842613227946,7.96896293082546
0.74246780847606,7.92645629455661,7.94172996618196,7.96906810047394
0.742592824103013,7.92771859069801,7.94182501491326,7.97031967085339
0.742717839729966,7.92800520532099,7.94374843594564,7.97161566963454
0.74284285535692,7.93132103668384,7.94384208227777,7.97164623710636
0.742967870983873,7.93166654393433,7.94437391935233,7.97166644766079
0.743092886610826,7.93204364616444,7.94445162382348,7.97224600334154
0.74321790223778,7.93626957150548,7.94588875438765,7.97502050291873
0.743342917864733,7.93686775057074,7.94749375184022,7.97528886159325
0.743467933491686,7.9381414887101,7.94914980095944,7.97587065791717
0.74359294911864,7.93837350026951,7.95093288789015,7.97646410528392
0.743717964745593,7.9385036806546,7.9515634993211,7.9774158817164
0.743842980372547,7.93940162259233,7.95180404830833,7.98058063497527
0.7439679959995,7.94032893600716,7.95235269241221,7.98179566684782
0.744093011626453,7.94069452876419,7.9543501631319,7.98246694606811
0.744218027253407,7.94101440128119,7.95635619695937,7.9828898048831
0.74434304288036,7.94322737566315,7.95699128003952,7.98496237889843
0.744468058507313,7.94347370434177,7.95983380379046,7.98831878627529
0.744593074134267,7.94351980360852,7.96234874130743,7.98868103234836
0.74471808976122,7.94483684758074,7.96433666655246,7.98905902751761
0.744843105388174,7.9452445733408,7.96495855694944,7.98924847108966
0.744968121015127,7.94652897811966,7.96627844889985,7.99102798596808
0.74509313664208,7.94672051808165,7.96711550876959,7.99431901596441
0.745218152269034,7.94981960065814,7.96722287051551,7.99475031628514
0.745343167895987,7.95086885993631,7.96904326118084,7.99488933881396
0.74546818352294,7.95110762985186,7.97218921931305,7.99916186947709
0.745593199149894,7.95264207114611,7.97277373055753,7.99966792911426
0.745718214776847,7.95677813144238,7.97644162869718,8.00124273688002
0.745843230403801,7.95914686259007,7.97660591303655,8.00365690849032
0.745968246030754,7.96179098997291,7.97696663950368,8.00572325327609
0.746093261657707,7.96184288610924,7.97874747869295,8.00721835505965
0.746218277284661,7.96418660579564,7.98012353475756,8.00849011092457
0.746343292911614,7.96538050254374,7.98050965365942,8.00859736372933
0.746468308538567,7.96684432458131,7.98127792092322,8.01093976395239
0.746593324165521,7.96898525145111,7.9833730152004,8.0117549041909
0.746718339792474,7.97101288847365,7.98559770086222,8.01217953645489
0.746843355419427,7.97441692607101,7.98661794133922,8.01398342068005
0.746968371046381,7.97463486401358,7.98681253306628,8.01447509381342
0.747093386673334,7.97508255740879,7.98694797870914,8.01454489130018
0.747218402300288,7.97522389538097,7.98778758518414,8.01489992540512
0.747343417927241,7.97607168086904,7.98901814675473,8.01540053831213
0.747468433554194,7.97653665055317,7.98965061057531,8.01683936846425
0.747593449181148,7.97789999226173,7.99027794133131,8.01717963154373
0.747718464808101,7.98036385924079,7.99136395102123,8.0172559116535
0.747843480435054,7.98040253166678,7.99243069494529,8.01918104812416
0.747968496062008,7.98052464039431,7.99249883716984,8.02060347926302
0.748093511688961,7.98100260022608,7.9938352898683,8.02276575682359
0.748218527315915,7.98448307248759,7.99691714265567,8.02288196591041
0.748343542942868,7.98466042516595,7.99898813782223,8.02306534332485
0.748468558569821,7.984910071051,8.00117507085236,8.02315557847816
0.748593574196775,7.98545565811485,8.00152423228018,8.02494588310948
0.748718589823728,7.98830250092943,8.00156972778881,8.03432445156826
0.748843605450681,7.98910088090781,8.0034704688704,8.03747911227645
0.748968621077635,7.98954924945359,8.00981034468088,8.03822799426094
0.749093636704588,7.98979758255981,8.01228803175577,8.04126440226062
0.749218652331541,7.99118301996754,8.01417528033646,8.04241919278956
0.749343667958495,7.99238930854417,8.01522998494795,8.04245394523524
0.749468683585448,7.99249829537448,8.01576817053252,8.04489039782334
0.749593699212402,7.99378287024375,8.01749236198777,8.04489669291297
0.749718714839355,7.99538909580369,8.01895029004396,8.04599263707952
0.749843730466308,7.99687531330091,8.01919399152819,8.04856311173858
0.749968746093262,7.99881922249584,8.02233796137646,8.04869260070793
0.750093761720215,7.99929582662434,8.02281403964761,8.05116415304485
0.750218777347168,8.00075496555198,8.02475353758118,8.05133471030093
0.750343792974122,8.0016040113018,8.02497792364291,8.0522324273418
0.750468808601075,8.00554404395913,8.02752899940835,8.05271484900019
0.750593824228028,8.00578801229805,8.02789763175896,8.05300037918092
0.750718839854982,8.005859609896,8.02818681828863,8.05413700983108
0.750843855481935,8.00662676692844,8.02821022616101,8.05491664560207
0.750968871108889,8.01408372913463,8.02910421864757,8.05606628636156
0.751093886735842,8.01455028212703,8.0291123669802,8.05741883670507
0.751218902362795,8.01532069334769,8.03190662501463,8.05879545572189
0.751343917989749,8.01644467128439,8.03231186753921,8.06109793765356
0.751468933616702,8.01690390628486,8.03330760796891,8.06195339338976
0.751593949243655,8.01889719865082,8.0335471793487,8.06259336990936
0.751718964870609,8.01900309754467,8.03512053507072,8.06302347156618
0.751843980497562,8.02145463772963,8.03626308176892,8.06448041802137
0.751968996124516,8.02222123500752,8.0368763623872,8.06451681355498
0.752094011751469,8.02275901119677,8.03795616986984,8.06501911652231
0.752219027378422,8.02594469858231,8.03983149783019,8.06543576901167
0.752344043005376,8.02636559964241,8.04086065753201,8.06577769742198
0.752469058632329,8.02703084485916,8.04095104652319,8.06590500880494
0.752594074259282,8.02715788764464,8.041160425042,8.06667777380747
0.752719089886236,8.02736977919872,8.04153693408749,8.06672531009598
0.752844105513189,8.02783784494966,8.04331113814006,8.06747517616454
0.752969121140142,8.02856453693977,8.04494587056821,8.0706470135073
0.753094136767096,8.02907592252419,8.0450638789297,8.07070491555851
0.753219152394049,8.0298170412677,8.04539448504277,8.07100594993796
0.753344168021003,8.03039241814751,8.04712396346416,8.07214499090799
0.753469183647956,8.03081159618062,8.04736219827799,8.07263915329162
0.753594199274909,8.03189521786853,8.04778381137051,8.0731254249194
0.753719214901863,8.03374757513093,8.04860761164909,8.07450746217163
0.753844230528816,8.03477517944519,8.05051424513616,8.07481839917108
0.753969246155769,8.0380081679073,8.05070954195315,8.07510532264035
0.754094261782723,8.03850823302274,8.05087052148806,8.07609640934679
0.754219277409676,8.04051615753435,8.05099775144748,8.0766242963737
0.75434429303663,8.0407267616425,8.05171821875298,8.0772841315356
0.754469308663583,8.04081302251213,8.05216522900512,8.07797849160743
0.754594324290536,8.04091576512413,8.052273810445,8.0783354704029
0.75471933991749,8.04096727007264,8.05279969615168,8.08015200757431
0.754844355544443,8.043791218379,8.05288177171341,8.08034582713779
0.754969371171396,8.04402505507563,8.05292322637452,8.08145045493606
0.75509438679835,8.04482629067795,8.05337020337653,8.08323880753388
0.755219402425303,8.04498643362567,8.05338192017804,8.08411055483353
0.755344418052256,8.04537600752041,8.05548417300748,8.08440747476869
0.75546943367921,8.04991344270276,8.05643538868775,8.08465982606238
0.755594449306163,8.05037849126442,8.05697958923631,8.08523534417954
0.755719464933117,8.05057896169249,8.0591037492997,8.08598193535044
0.75584448056007,8.05065904471808,8.06068392204835,8.09007090891219
0.755969496187023,8.05098114800774,8.06360906386635,8.09030151181553
0.756094511813977,8.05119769398764,8.06392893734991,8.09270998906567
0.75621952744093,8.05167489199897,8.06460480302098,8.09412814405205
0.756344543067883,8.05207040010307,8.06585658300057,8.09545530023714
0.756469558694837,8.05218004155767,8.06809329962219,8.097028413504
0.75659457432179,8.05238671223766,8.0681801437397,8.09821124987313
0.756719589948744,8.05253290996724,8.07033987513885,8.09912719907348
0.756844605575697,8.05407415604748,8.07291152533581,8.09995000129527
0.75696962120265,8.05527798708902,8.07370885015736,8.10170834863046
0.757094636829604,8.05546931972606,8.07433632618424,8.10325981027485
0.757219652456557,8.06229770136832,8.0750307264283,8.10385202423041
0.75734466808351,8.06262573272693,8.07566894691238,8.10502239854723
0.757469683710464,8.06297023547288,8.07584299838603,8.10579868211719
0.757594699337417,8.06368222809203,8.07897984533926,8.10582942442145
0.757719714964371,8.06373672682422,8.07935465429108,8.1069896122891
0.757844730591324,8.06379156230379,8.079682958247,8.10905898425115
0.757969746218277,8.06793480270934,8.07988534067812,8.10928794263628
0.758094761845231,8.06978343736042,8.08279371124507,8.11079862360998
0.758219777472184,8.07033341200941,8.08337440334587,8.11244257311379
0.758344793099137,8.07277152855672,8.08478468072584,8.11260024091837
0.758469808726091,8.0734988811023,8.08703055845738,8.11356278746014
0.758594824353044,8.07396710671666,8.08906584399514,8.114484938623
0.758719839979997,8.07483249214754,8.09034283531501,8.1162310965054
0.758844855606951,8.07493567986172,8.09255471983036,8.11635326782025
0.758969871233904,8.07511801957421,8.09701031729064,8.119492227665
0.759094886860858,8.07658798077649,8.10071245437323,8.122581299404
0.759219902487811,8.07702964494049,8.10162370599258,8.12526055471653
0.759344918114764,8.07717543221329,8.10184170693466,8.12606099823318
0.759469933741718,8.07722281166166,8.10339649247152,8.1287012609479
0.759594949368671,8.07896317314672,8.10350687520989,8.13181042035336
0.759719964995624,8.07923738395345,8.10416220943022,8.13394566900444
0.759844980622578,8.07949086658794,8.10532212935846,8.13401206243271
0.759969996249531,8.0799301288089,8.10704888439933,8.13441119290754
0.760095011876485,8.08102720565656,8.10783610658713,8.13521927541485
0.760220027503438,8.08166680366399,8.10923086021601,8.13587969312906
0.760345043130391,8.08308047753957,8.11065527445146,8.13661344154142
0.760470058757345,8.08443859238551,8.1107753522006,8.13746161063422
0.760595074384298,8.08473912076626,8.11186434348192,8.13820696582914
0.760720090011251,8.08530872763289,8.11258787112707,8.13821464174027
0.760845105638205,8.08565295138006,8.11267541309256,8.14044701989021
0.760970121265158,8.088974230769,8.11332676127687,8.14225996903197
0.761095136892112,8.08925022650216,8.11454146297815,8.14241923027587
0.761220152519065,8.08935140515597,8.11460106681374,8.14248306420381
0.761345168146018,8.09133139925154,8.11503384718343,8.1428031744052
0.761470183772972,8.09203026766848,8.11650934448963,8.14384161968827
0.761595199399925,8.09348410171271,8.11751377216259,8.14471090754142
0.761720215026878,8.09539005691293,8.11762260264838,8.14634489932931
0.761845230653832,8.09646435885682,8.11871383927931,8.1466587208228
0.761970246280785,8.09840617773429,8.11948651630647,8.14680560240536
0.762095261907738,8.10056301210356,8.12067294052926,8.14737374463797
0.762220277534692,8.10056404315268,8.12069322755317,8.15128523914116
0.762345293161645,8.10171668115606,8.12192933157268,8.15134414637619
0.762470308788599,8.10334664820855,8.12204405224149,8.15161253881972
0.762595324415552,8.10632439954722,8.12326605553997,8.15203258267022
0.762720340042505,8.10769957467108,8.12364862600126,8.15211589932195
0.762845355669459,8.10821341517016,8.12461194040876,8.1521794943071
0.762970371296412,8.10963734415751,8.12477911693701,8.1529523658689
0.763095386923365,8.11049534155625,8.1250062906263,8.15300684499882
0.763220402550319,8.1106851613173,8.12619234819797,8.1535785063825
0.763345418177272,8.11181952362494,8.1269551183531,8.15611174788614
0.763470433804226,8.11264976341173,8.12828219516488,8.15623083562475
0.763595449431179,8.11370453418816,8.12970941731132,8.1565262209795
0.763720465058132,8.1137138629236,8.13041937833361,8.1573056728103
0.763845480685086,8.11379272774976,8.13045895798822,8.15909851298762
0.763970496312039,8.11392560542944,8.13119642065343,8.15927997081136
0.764095511938992,8.11433467852317,8.13208393003291,8.15983939042335
0.764220527565946,8.11606291954344,8.13443133239304,8.16204585420164
0.764345543192899,8.11723703272715,8.1349015628637,8.16322886044091
0.764470558819852,8.11738491171854,8.13603838673962,8.16468635900061
0.764595574446806,8.11867109992854,8.13639709656626,8.16478469415289
0.764720590073759,8.11940921971485,8.13773612105686,8.16503462445913
0.764845605700713,8.12002823734562,8.13965830756056,8.16631438716973
0.764970621327666,8.1205476796182,8.14097675152836,8.16637958162691
0.765095636954619,8.12164413186143,8.14264899762363,8.16661834384604
0.765220652581573,8.1218403067674,8.1435198500109,8.1688716853488
0.765345668208526,8.12396153973104,8.14375801928155,8.17281741382264
0.765470683835479,8.12473275402879,8.14384559631039,8.17301333847774
0.765595699462433,8.1250899435817,8.14436644457455,8.17331278377155
0.765720715089386,8.12774318770232,8.14519684999703,8.1744036328935
0.76584573071634,8.12839534733892,8.14569213793378,8.17523081696301
0.765970746343293,8.12925924010971,8.14609710674311,8.17543636615006
0.766095761970246,8.13023815092669,8.14766830897569,8.17588517889603
0.7662207775972,8.13040009141152,8.14824974748306,8.1769136338262
0.766345793224153,8.13089249411129,8.14922558620965,8.1775998359066
0.766470808851106,8.13104025586395,8.15053007947591,8.17797857816398
0.76659582447806,8.13449063317175,8.15086638505478,8.1803068772916
0.766720840105013,8.13509518038936,8.15193831786885,8.18237192315071
0.766845855731967,8.13758542198006,8.15266378247397,8.18254407614517
0.76697087135892,8.14129639013163,8.15268856176185,8.18260027283981
0.767095886985873,8.14162403406192,8.15280923744959,8.18320984000631
0.767220902612827,8.14217354455849,8.15326268957248,8.18500718429651
0.76734591823978,8.14321626342464,8.1533801483376,8.18630842877788
0.767470933866733,8.14468650196299,8.1578237246143,8.18862971164515
0.767595949493687,8.14493188548094,8.15959791887197,8.19035039643618
0.76772096512064,8.14519920291274,8.16404679162823,8.19118596526006
0.767845980747593,8.14535075664277,8.16798620663525,8.19301429537472
0.767970996374547,8.14580181722502,8.17035884019061,8.1936406650767
0.7680960120015,8.14663587299296,8.17071655200119,8.19489039220744
0.768221027628454,8.14747574604125,8.17193135316442,8.19568546605365
0.768346043255407,8.14858122074546,8.17235299148392,8.19667685429169
0.76847105888236,8.14904464523243,8.17363557391232,8.19770069870911
0.768596074509314,8.15162944638248,8.17577825261388,8.19899303488188
0.768721090136267,8.15260782515431,8.17692990879278,8.19915440534503
0.76884610576322,8.15314597507941,8.17771237606392,8.20446524733577
0.768971121390174,8.15368804743126,8.1802627008349,8.20682308543881
0.769096137017127,8.15391430424096,8.18207230357826,8.20752646311685
0.769221152644081,8.15621951541354,8.18351668447307,8.20880895901461
0.769346168271034,8.16304139132476,8.18426655418985,8.21088721182389
0.769471183897987,8.16546052727483,8.18563422018878,8.21315418461665
0.769596199524941,8.16757494082537,8.18758105347592,8.21406983237486
0.769721215151894,8.16794816455385,8.18795802143041,8.2156716760993
0.769846230778847,8.16899358004514,8.19063002115374,8.21571330109635
0.769971246405801,8.17186893115057,8.19069465906977,8.21777625195681
0.770096262032754,8.17347729994216,8.19169480775047,8.21829932208478
0.770221277659707,8.17484671426187,8.1921958873321,8.2189209392661
0.770346293286661,8.17571013652595,8.19366544967125,8.2196262669855
0.770471308913614,8.17735038133025,8.19391452669997,8.22163476268691
0.770596324540568,8.17860649013374,8.19425062787616,8.22194420327513
0.770721340167521,8.17975923205229,8.19557200532456,8.22344475337435
0.770846355794474,8.18055042203961,8.19615539779116,8.22813854178635
0.770971371421428,8.1813498520533,8.19670221407324,8.22815498906408
0.771096387048381,8.18166948192232,8.19837479311995,8.22864620830153
0.771221402675334,8.18219775612273,8.19979810192153,8.23000535790695
0.771346418302288,8.18318938524917,8.19992016032498,8.23073432632489
0.771471433929241,8.18576569918251,8.20563812396227,8.23478243602977
0.771596449556195,8.1863968582389,8.20776290795158,8.23518518681711
0.771721465183148,8.18780918953493,8.2082831927371,8.23977252519764
0.771846480810101,8.18952799571515,8.20920037431845,8.24238279012115
0.771971496437055,8.19082921429363,8.21162813629496,8.24254887965259
0.772096512064008,8.19261174486176,8.21240064904274,8.24267223028682
0.772221527690961,8.19290050564014,8.21509845105145,8.24364397368532
0.772346543317915,8.19298043772879,8.21574202583967,8.24392911989144
0.772471558944868,8.19479294406803,8.21606351657531,8.24759475726041
0.772596574571822,8.19819785514939,8.21645410724241,8.24806074184629
0.772721590198775,8.20153387988779,8.21759985021573,8.24861177340581
0.772846605825728,8.20175162907393,8.21896695290892,8.24876814469982
0.772971621452682,8.20535795777063,8.22189031118669,8.25078847519927
0.773096637079635,8.20630966943389,8.22275604952753,8.25201624630133
0.773221652706588,8.20668355432708,8.22632441562872,8.25284049844516
0.773346668333542,8.20675091743947,8.22689418698904,8.25719416554517
0.773471683960495,8.20705316372872,8.22697576937706,8.25753057349876
0.773596699587448,8.20867654375061,8.22970360957037,8.25967658315846
0.773721715214402,8.21141631594251,8.23274785566933,8.26090380273105
0.773846730841355,8.21470224238748,8.2328505016673,8.26137743791904
0.773971746468309,8.21527490176828,8.23850907766656,8.26156031681839
0.774096762095262,8.21638750135025,8.23931834779349,8.26276246280484
0.774221777722215,8.21691411758741,8.24000018749869,8.26276794506447
0.774346793349169,8.2182843718645,8.24010783824707,8.26335076361005
0.774471808976122,8.22111269604187,8.24146322386811,8.26813273579928
0.774596824603075,8.22113152275459,8.24190613026451,8.26956907437427
0.774721840230029,8.22247929408491,8.24379667857864,8.27000367829998
0.774846855856982,8.22494595199948,8.24447834804704,8.27227484145624
0.774971871483936,8.22682493428356,8.24633437815606,8.27318209909589
0.775096887110889,8.22687253685319,8.24733310857292,8.27711852589692
0.775221902737842,8.22739133045699,8.24751393086432,8.27876111397285
0.775346918364796,8.23023992054591,8.25495325788962,8.27959561775715
0.775471933991749,8.23162292951853,8.2551875349704,8.28701911616823
0.775596949618702,8.23701950113129,8.25558990547985,8.28777855544685
0.775721965245656,8.23823065379681,8.25663745606491,8.28893190393115
0.775846980872609,8.23915911209342,8.25769449298762,8.28904617400602
0.775971996499562,8.23920662228054,8.25775910448194,8.28983211884151
0.776097012126516,8.24073261951503,8.2589148985023,8.29109858203014
0.776222027753469,8.242372994319,8.26269536648646,8.29400328661429
0.776347043380423,8.24417665950939,8.26582823406484,8.29462975649143
0.776472059007376,8.24733130898246,8.27204199598797,8.29570539273082
0.776597074634329,8.24954096569101,8.27264892123651,8.29595273660965
0.776722090261283,8.25090197679511,8.27275058580913,8.29638453879509
0.776847105888236,8.25112269395461,8.27282983932913,8.29662748356888
0.776972121515189,8.25200611809666,8.27292501265689,8.29758267379941
0.777097137142143,8.25470809830767,8.27408218132773,8.29941618254199
0.777222152769096,8.25651983268254,8.2740983456104,8.3020967511831
0.77734716839605,8.25708150217461,8.27428707118719,8.30329345764271
0.777472184023003,8.25830256806291,8.2747407730194,8.30400002226851
0.777597199649956,8.25848940410928,8.27843832252756,8.30529971707678
0.77772221527691,8.26393075776987,8.27916559189061,8.30668241238888
0.777847230903863,8.26583427378341,8.2796707106572,8.30679565741106
0.777972246530816,8.26713263789107,8.28134615268478,8.30856139722866
0.77809726215777,8.2715596305908,8.28153521224597,8.30886465068454
0.778222277784723,8.27166868140703,8.2848388004308,8.311063932179
0.778347293411676,8.27188181118465,8.28578074355475,8.3128031167331
0.77847230903863,8.27415547730834,8.2862264697591,8.31547457481524
0.778597324665583,8.27423707075613,8.28846924677334,8.31604478088584
0.778722340292537,8.27541868233623,8.2904266560908,8.31652728822008
0.77884735591949,8.27664983367707,8.29045476049687,8.31692345414828
0.778972371546443,8.27735388593931,8.29082266401071,8.31714437821168
0.779097387173397,8.27910110277986,8.29218034954183,8.31972488372397
0.77922240280035,8.2793777669814,8.29321629357733,8.32204627212255
0.779347418427303,8.28125267160855,8.29469466435097,8.32544675799519
0.779472434054257,8.28126643448444,8.29496898195596,8.32667782399099
0.77959744968121,8.28556580067933,8.29790897360991,8.32706499867579
0.779722465308163,8.2870405542882,8.29906523228874,8.32830659314792
0.779847480935117,8.28838652383896,8.29916495119486,8.32866461966062
0.77997249656207,8.28985245020663,8.30326650475806,8.32870894695823
0.780097512189024,8.29034198331564,8.30516018452947,8.32951567366507
0.780222527815977,8.29066098823248,8.305618510996,8.33346145459534
0.78034754344293,8.29094051683242,8.30722643671799,8.33383344065691
0.780472559069884,8.29159393789502,8.31233011751209,8.33403417470652
0.780597574696837,8.29174289872241,8.3124165023054,8.33492197157519
0.78072259032379,8.29202341845204,8.31250488436007,8.33979604530908
0.780847605950744,8.29505160209863,8.31285568015379,8.34054485152195
0.780972621577697,8.29558339929624,8.31370352340902,8.34354602754391
0.781097637204651,8.29639085552207,8.31440699217219,8.34407952048271
0.781222652831604,8.29785449332436,8.3147010216282,8.34409008622664
0.781347668458557,8.29878228069414,8.31588065051183,8.34451478567296
0.781472684085511,8.29976934552889,8.31777583246608,8.34508662182811
0.781597699712464,8.30099865515476,8.31846264077956,8.34593525806835
0.781722715339417,8.30294830054098,8.31943892536391,8.3465236433287
0.781847730966371,8.30448295554541,8.31956610211192,8.34694738018865
0.781972746593324,8.30645771349546,8.32004301594336,8.34696960292109
0.782097762220277,8.30701729035733,8.32039477733018,8.34921219421204
0.782222777847231,8.30762959794022,8.32118429656111,8.35075228019669
0.782347793474184,8.31183394242124,8.3220324254451,8.35078630515206
0.782472809101138,8.3119997569863,8.32213161445951,8.35228762930229
0.782597824728091,8.31238637012342,8.32221289967352,8.35298209094947
0.782722840355044,8.31260408861003,8.32309434930322,8.35360381034883
0.782847855981998,8.31270863363861,8.32312213187246,8.35588966610257
0.782972871608951,8.31344750650889,8.32378039666968,8.35682487949466
0.783097887235904,8.31360440999425,8.32735506750433,8.35875721400768
0.783222902862858,8.31486712486892,8.33037957425622,8.35966811490897
0.783347918489811,8.31655070778109,8.33154215776938,8.36067442436834
0.783472934116765,8.31671857793184,8.33253691424514,8.36548121578655
0.783597949743718,8.31808492033088,8.33626797672345,8.36866141692709
0.783722965370671,8.31872349989236,8.33772899431797,8.37052282657556
0.783847980997625,8.31926790630677,8.33923116544566,8.37078133154236
0.783972996624578,8.32073069947109,8.33956700009933,8.37220959749547
0.784098012251531,8.32128722280841,8.3441573162175,8.37426485769744
0.784223027878485,8.32278686062483,8.34420145560871,8.37475673980884
0.784348043505438,8.32494614741449,8.34679098057549,8.37795406517125
0.784473059132392,8.32594128092601,8.34751763954124,8.3781465359492
0.784598074759345,8.32625449281375,8.34883536342302,8.37835532044578
0.784723090386298,8.33109977786435,8.34942866119597,8.38011404887184
0.784848106013252,8.33678385647441,8.35677766018873,8.38115414349648
0.784973121640205,8.33847558893037,8.35731852608237,8.38217701815437
0.785098137267158,8.34040757687517,8.3577554201212,8.38321314612862
0.785223152894112,8.34369512847966,8.35776316973008,8.38616976999257
0.785348168521065,8.34390355177715,8.36105191886729,8.3914912686636
0.785473184148018,8.34402335841533,8.36302060565207,8.3921083741135
0.785598199774972,8.34667665161698,8.36747795673254,8.39546157923892
0.785723215401925,8.34786207691078,8.36818466528411,8.39811516530755
0.785848231028879,8.34872793753266,8.37079675715798,8.4008871000459
0.785973246655832,8.34921548970709,8.37226430303869,8.40200744207658
0.786098262282785,8.35092708576094,8.37344968300798,8.40358747808517
0.786223277909739,8.35617798907739,8.37649619908006,8.40442668618124
0.786348293536692,8.35675145870017,8.37728581927871,8.40531918661724
0.786473309163645,8.35711782229488,8.37736702946922,8.40624219601014
0.786598324790599,8.35760771846081,8.37891954570207,8.40753699680681
0.786723340417552,8.35974806848927,8.37931573791635,8.40871094967314
0.786848356044506,8.3634393752138,8.3821813395997,8.40872469664425
0.786973371671459,8.365674913888,8.38429942259327,8.40922545444315
0.787098387298412,8.36624472893343,8.38451045097306,8.40975122883922
0.787223402925366,8.37104250390754,8.38491617710507,8.41259588205314
0.787348418552319,8.37601231084224,8.38647616668985,8.41273041358955
0.787473434179272,8.37643507444736,8.38670513334192,8.41532446006362
0.787598449806226,8.3768305375293,8.38708003946228,8.41622417459244
0.787723465433179,8.37716522727788,8.38988368321044,8.41917810822631
0.787848481060132,8.37817758107884,8.39057075441937,8.42178414893972
0.787973496687086,8.37968866627986,8.39248936723932,8.42474846099257
0.788098512314039,8.37996509961035,8.39374928815244,8.42615789528484
0.788223527940993,8.38205932571499,8.39387289301942,8.42633259518212
0.788348543567946,8.38260361030885,8.39588575887886,8.42954789393455
0.788473559194899,8.383902142589,8.39866285005234,8.42979358671729
0.788598574821853,8.38618978130607,8.40086610274291,8.42982356106544
0.788723590448806,8.38700624916063,8.40216347445991,8.43095099419589
0.788848606075759,8.3874450487812,8.40289280530534,8.43178949236561
0.788973621702713,8.38880176702815,8.40981853997819,8.43221551048021
0.789098637329666,8.39037243582904,8.41262153700957,8.43770046159221
0.78922365295662,8.39213943498174,8.41586001782949,8.43980859247396
0.789348668583573,8.3936188513407,8.41662352462018,8.44032388920137
0.789473684210526,8.39612704051054,8.41727023019136,8.44042851238304
0.78959869983748,8.39858332013055,8.41821185581794,8.44655999716135
0.789723715464433,8.4097848384592,8.41891092942631,8.45010402645248
0.789848731091386,8.40979263501003,8.42067083593369,8.45286798239832
0.78997374671834,8.41102054157337,8.42220364631227,8.45562332204848
0.790098762345293,8.41156252886934,8.42662649823233,8.4571022125922
0.790223777972247,8.4158353919603,8.42813617921503,8.46320974183975
0.7903487935992,8.41707608473046,8.43002118040257,8.46454169875663
0.790473809226153,8.41816716102264,8.43309570942122,8.46522998828259
0.790598824853107,8.41851412267821,8.43388728750667,8.46641586058985
0.79072384048006,8.42108021488526,8.4372916146064,8.4670895264728
0.790848856107013,8.4233887305,8.43904694000661,8.46939755837554
0.790973871733967,8.42439091674274,8.43989387541076,8.46964329210722
0.79109888736092,8.42833912462875,8.44004466129322,8.47000394771081
0.791223902987873,8.42893266374942,8.44084750736251,8.47203728613956
0.791348918614827,8.43211122220597,8.44281297716336,8.47279536881268
0.79147393424178,8.43363210971325,8.4444676887774,8.47325919615696
0.791598949868734,8.43708724885399,8.44832315923083,8.47352612619338
0.791723965495687,8.43867076948458,8.44837263734831,8.47744189771021
0.79184898112264,8.43974369195856,8.45073455012433,8.4780723916817
0.791973996749594,8.43975849377804,8.45522900665599,8.4792443250959
0.792099012376547,8.44008133815336,8.45544676742058,8.48060796985125
0.7922240280035,8.44267581098509,8.455708875368,8.48188826798288
0.792349043630454,8.4436203756281,8.45700601633143,8.48210657230334
0.792474059257407,8.44505846208826,8.45876890923088,8.48427776324698
0.792599074884361,8.44808583970875,8.45953192188586,8.48524444510621
0.792724090511314,8.44823562704972,8.4596518770754,8.48597491460423
0.792849106138267,8.45068510477085,8.46033441143728,8.48646390826287
0.792974121765221,8.45388130716934,8.46230382068728,8.49225511157766
0.793099137392174,8.45396452149445,8.46569348063162,8.49448409389219
0.793224153019127,8.454170020219,8.46807742815932,8.49561065426787
0.793349168646081,8.45499697795002,8.47010946126399,8.49634167569935
0.793474184273034,8.45525252870079,8.47023160877776,8.49909271346526
0.793599199899988,8.45766798364784,8.47069864882401,8.50165122106772
0.793724215526941,8.45869020370515,8.47139722350956,8.50173737839761
0.793849231153894,8.45929250274092,8.47205993080302,8.50186442908982
0.793974246780848,8.45946154606285,8.47245522069654,8.50245012566498
0.794099262407801,8.45977424804892,8.47262617382421,8.5025867148006
0.794224278034754,8.45978977032537,8.47293042809761,8.50469335886371
0.794349293661708,8.46029246277114,8.47536269789585,8.50529239505064
0.794474309288661,8.46336329947258,8.47787582542968,8.50637440740919
0.794599324915614,8.46520434034735,8.47818005566614,8.50704237375546
0.794724340542568,8.46645820242359,8.48286636797524,8.50817581446515
0.794849356169521,8.4670771867221,8.48406084670515,8.50929876971461
0.794974371796475,8.46780283147504,8.48473042804552,8.51080115819065
0.795099387423428,8.46819124835824,8.48478482643052,8.51167650499161
0.795224403050381,8.46992932102001,8.4861499431666,8.51246937236382
0.795349418677335,8.47176422106016,8.48681034126025,8.51874161873775
0.795474434304288,8.4719547487707,8.48801594104249,8.52004229860536
0.795599449931241,8.47465291758138,8.48966867300669,8.52120618983183
0.795724465558195,8.47503661458785,8.48987261039147,8.52481587898816
0.795849481185148,8.47631185759389,8.49001959542654,8.52505547583427
0.795974496812102,8.4780680816381,8.49560170827374,8.52532520261458
0.796099512439055,8.47837438568354,8.49868066570457,8.52646667674445
0.796224528066008,8.47943478938564,8.49885843479686,8.52688463596242
0.796349543692962,8.48104611707618,8.49989843905613,8.52715169679355
0.796474559319915,8.48365123511589,8.50058697077501,8.52791173791532
0.796599574946868,8.48467795587548,8.50113284296486,8.52970834270875
0.796724590573822,8.48686091508153,8.50449269296889,8.53157499307192
0.796849606200775,8.48774939070027,8.50618525559904,8.53322357050521
0.796974621827728,8.48786247205459,8.50752522246236,8.5336287617882
0.797099637454682,8.48949682216001,8.50796094358757,8.53464733788229
0.797224653081635,8.4895500846184,8.50801296492983,8.53586978754956
0.797349668708589,8.48958509344442,8.50904815835676,8.53714338746968
0.797474684335542,8.4923217939555,8.51197381146332,8.53772071675259
0.797599699962495,8.49443260305552,8.5119767214099,8.53866566647316
0.797724715589449,8.4949131121783,8.5121737270366,8.53873950787962
0.797849731216402,8.4978913773544,8.51248502318186,8.54133949339705
0.797974746843355,8.49831642385938,8.5147967789374,8.54482397249433
0.798099762470309,8.49871848972587,8.51530260023398,8.5452691729719
0.798224778097262,8.49894731540193,8.51693644037713,8.54640885209667
0.798349793724216,8.499834044584,8.51703788981109,8.54805297826197
0.798474809351169,8.50160753383483,8.51770337383212,8.54936361296606
0.798599824978122,8.5027469893913,8.51876739240476,8.55004325237914
0.798724840605076,8.50358240309808,8.51994667103419,8.55055652444657
0.798849856232029,8.50419779737428,8.52287034166285,8.55064393407848
0.798974871858982,8.50613049688666,8.52356024023308,8.55475898088496
0.799099887485936,8.50725143035517,8.52372065880221,8.55685684802304
0.799224903112889,8.50776946018369,8.52511831561703,8.55688694103
0.799349918739843,8.50784115086927,8.52604186097676,8.55690263888092
0.799474934366796,8.50853317848685,8.52687529157087,8.55709530233111
0.799599949993749,8.51193310135755,8.52701295776266,8.55808575119144
0.799724965620703,8.51194113046738,8.52734972405839,8.55908257275081
0.799849981247656,8.51306796066096,8.52739206596186,8.56055671649434
0.799974996874609,8.51483512200888,8.527395551728,8.56278354573668
0.800100012501563,8.51524205663056,8.53002476587201,8.56299536705433
0.800225028128516,8.51583148649128,8.53067923990287,8.56329087095844
0.800350043755469,8.51633764468667,8.53071301386167,8.56423271307145
0.800475059382423,8.51759140853029,8.53239493399741,8.56461342498961
0.800600075009376,8.51841290290899,8.53289917620774,8.56511339516129
0.80072509063633,8.51859570960831,8.53463232082467,8.56545949967147
0.800850106263283,8.5187496077843,8.53508814293671,8.56562684939578
0.800975121890236,8.52010721954714,8.53510322620777,8.56694131747714
0.80110013751719,8.5205564406435,8.53510691156322,8.56906800044652
0.801225153144143,8.52405697999448,8.53747126369711,8.56943748099204
0.801350168771096,8.52470244706202,8.5380293686668,8.56947572938499
0.80147518439805,8.52476012513662,8.53969303071975,8.56960321681838
0.801600200025003,8.52494566797388,8.53973343195887,8.56993335820445
0.801725215651957,8.52590156191846,8.54253385761207,8.57106604857622
0.80185023127891,8.52687986102799,8.54361538557455,8.5778829997356
0.801975246905863,8.52727688388634,8.54450416323318,8.57792828532296
0.802100262532817,8.52732659383612,8.54696585621895,8.5795383639395
0.80222527815977,8.53039919066134,8.54700290231014,8.5802933068306
0.802350293786723,8.5307823804085,8.54729328275938,8.5803598530017
0.802475309413677,8.53085348722534,8.54871723779818,8.58068813810861
0.80260032504063,8.53319493234237,8.55331172030741,8.58118940744469
0.802725340667583,8.53321758305244,8.55559535146316,8.5845859148231
0.802850356294537,8.5353795134284,8.55739763550636,8.58607924181407
0.80297537192149,8.53787764787593,8.55856583403794,8.58611477088982
0.803100387548444,8.53940392169059,8.55944027407317,8.58741147482044
0.803225403175397,8.54110714213182,8.55989752845762,8.58921537681786
0.80335041880235,8.54143243706619,8.5627374419165,8.59200919629093
0.803475434429304,8.54282647243423,8.5650726496793,8.59695080007595
0.803600450056257,8.54316958579004,8.56823605397372,8.60070282073624
0.80372546568321,8.54614396253563,8.56869993079636,8.60110505371076
0.803850481310164,8.54691046846457,8.56897842105897,8.60209233281283
0.803975496937117,8.54845053574618,8.57029957441634,8.60264199052042
0.804100512564071,8.55280733460901,8.57705048774713,8.60296901176661
0.804225528191024,8.55676550886619,8.57800924994966,8.60744564595707
0.804350543817977,8.55737577257595,8.5788872568836,8.60753157998014
0.804475559444931,8.55958558635833,8.57923747764511,8.60860641610411
0.804600575071884,8.56246692452392,8.58250636171766,8.60881178902226
0.804725590698837,8.56457078961428,8.58310265752801,8.61047816961952
0.804850606325791,8.56653700908074,8.58472057950032,8.61211612934382
0.804975621952744,8.56856945910961,8.58492600505083,8.61260796092895
0.805100637579697,8.56953916196693,8.58597313538127,8.61596408692365
0.805225653206651,8.56988062829512,8.58637364701157,8.61850300352183
0.805350668833604,8.57570486631276,8.58838794200581,8.62110791010812
0.805475684460558,8.57653150284457,8.58901676469299,8.62281628885715
0.805600700087511,8.5787487854084,8.59050893220333,8.62337218728928
0.805725715714464,8.57913036528455,8.59166565411463,8.62559100916984
0.805850731341418,8.58216776691609,8.59213881003402,8.62697405253944
0.805975746968371,8.58287898082341,8.59259333472593,8.62702907382696
0.806100762595324,8.58468915542613,8.59323314823618,8.62709961139744
0.806225778222278,8.58484773809246,8.59512675206964,8.62922598541265
0.806350793849231,8.58541013994166,8.5981325182633,8.62974681688043
0.806475809476184,8.5889536720814,8.59946237104593,8.63383782093403
0.806600825103138,8.59023362042001,8.60016042217735,8.63410520535201
0.806725840730091,8.59188352710568,8.6026955649778,8.63524794951687
0.806850856357045,8.5923034547907,8.60412614099037,8.63651003205534
0.806975871983998,8.59241776930563,8.60789378575331,8.63743950700559
0.807100887610951,8.59356165588811,8.60878009375023,8.64318179019194
0.807225903237905,8.59587303028478,8.6094285167635,8.64518264506635
0.807350918864858,8.59927045530836,8.60987237102506,8.64641705009119
0.807475934491811,8.59989163639811,8.61068489752166,8.64704716188633
0.807600950118765,8.60074966457007,8.61074152251116,8.64808376371196
0.807725965745718,8.60324471808376,8.61260799130231,8.64939741062796
0.807850981372672,8.60664660592899,8.61579633758926,8.64947040808713
0.807975996999625,8.60746685174767,8.61615482327771,8.65357591744139
0.808101012626578,8.6077565215464,8.62350520586294,8.65614077640594
0.808226028253532,8.6081708354722,8.62916915965392,8.65744040180243
0.808351043880485,8.60917167392386,8.63019801804077,8.66168565510478
0.808476059507438,8.61007671231536,8.63061673667176,8.66386457421395
0.808601075134392,8.61060661417172,8.63190770278563,8.66399212701605
0.808726090761345,8.61060737753726,8.63592069700145,8.66409987780119
0.808851106388298,8.6121462668679,8.63773037248043,8.66557460525473
0.808976122015252,8.61452814813418,8.63921183785597,8.66621819157349
0.809101137642205,8.62112978251928,8.64007372293986,8.66627926103802
0.809226153269159,8.6234457036581,8.64032774483996,8.66704380711371
0.809351168896112,8.6238694925089,8.64033014721388,8.66898735175542
0.809476184523065,8.62660955014107,8.64093310496256,8.66951407200737
0.809601200150019,8.62943311062226,8.64122294895585,8.66984309164257
0.809726215776972,8.63029298953323,8.64147981178922,8.67367734014846
0.809851231403925,8.63310867714845,8.64287267163551,8.67621284962236
0.809976247030879,8.63450165734511,8.64493018060743,8.67760072790782
0.810101262657832,8.63551900238673,8.64788578284121,8.67928494274846
0.810226278284786,8.63555511786429,8.64931082968476,8.67945809215732
0.810351293911739,8.636673615339,8.65325642681598,8.67955889140448
0.810476309538692,8.63885154979804,8.65499908416542,8.68061426218343
0.810601325165646,8.6414348826641,8.65503486936859,8.68476303962022
0.810726340792599,8.6448703188338,8.65613754257738,8.684999308483
0.810851356419552,8.64620424247933,8.65628605728061,8.68761842280426
0.810976372046506,8.64667620917269,8.65663280809239,8.68857310634917
0.811101387673459,8.64771187062205,8.65831287776559,8.68969123535803
0.811226403300413,8.65308618728061,8.66027875457173,8.6902771963143
0.811351418927366,8.6539477827973,8.66056082377854,8.69310553712978
0.811476434554319,8.6542133391091,8.66327873094433,8.69557584855829
0.811601450181273,8.65497883969508,8.66341641796765,8.69781069917056
0.811726465808226,8.65600107914544,8.66401637252496,8.69915872661989
0.811851481435179,8.65788114381058,8.66456810568761,8.6992270542484
0.811976497062133,8.65817671799553,8.66488475401293,8.70151746436849
0.812101512689086,8.65948640947163,8.66859890915135,8.70584159855506
0.812226528316039,8.66278197291027,8.67075191886838,8.70591684391031
0.812351543942993,8.66364874472878,8.67471553508388,8.70833023542025
0.812476559569946,8.66365621800598,8.67728174260097,8.70860363373006
0.8126015751969,8.66422305225098,8.68009552119807,8.71106994490639
0.812726590823853,8.66449801417133,8.68101936403331,8.71517815538832
0.812851606450806,8.66556629669804,8.6848076961156,8.71568655406229
0.81297662207776,8.66945962602498,8.6849543668036,8.7158106490142
0.813101637704713,8.67236283695226,8.68833927369666,8.72219508853482
0.813226653331666,8.67277265993365,8.69252348955835,8.72402905781087
0.81335166895862,8.67409627305675,8.69257953784142,8.72455251062871
0.813476684585573,8.67484550961007,8.69389719331076,8.72744536379754
0.813601700212527,8.67707310874616,8.69508805001582,8.73223216470124
0.81372671583948,8.6778633955313,8.69624829667261,8.73581969282669
0.813851731466433,8.68480973551752,8.69744444968138,8.73786515025099
0.813976747093387,8.68744641919008,8.70037165282863,8.73918584848706
0.81410176272034,8.69365504920547,8.71263545696146,8.73996099492582
0.814226778347293,8.69557491247147,8.71265749812316,8.74007196135489
0.814351793974247,8.69665636590181,8.7130268162464,8.74075696866403
0.8144768096012,8.70012789383959,8.71518531674113,8.74175056277807
0.814601825228153,8.70461625464649,8.71526086079381,8.74338108826958
0.814726840855107,8.7062217246003,8.71654957456059,8.74578441552077
0.81485185648206,8.7110020119144,8.71880482974015,8.74685401655212
0.814976872109014,8.71224126846794,8.72154399535669,8.74784072801886
0.815101887735967,8.71254182996445,8.72372368761401,8.74840033017093
0.81522690336292,8.71408904445317,8.72380352313019,8.75066817528337
0.815351918989874,8.71490577894263,8.72401164272587,8.75289912250976
0.815476934616827,8.71499089072824,8.72695971866094,8.75323542750538
0.81560195024378,8.71744026378083,8.72889817096679,8.75365123157326
0.815726965870734,8.71930393459965,8.73030225498633,8.75654557656936
0.815851981497687,8.72000858625016,8.73177679987404,8.76459999278019
0.815976997124641,8.72252683330066,8.7319907891783,8.76593831856342
0.816102012751594,8.72262403379266,8.7331415196762,8.7659599752897
0.816227028378547,8.72459292271236,8.73962173327727,8.76866666472641
0.816352044005501,8.72786034544861,8.74059731660765,8.76969794006591
0.816477059632454,8.72811653926026,8.74128797765685,8.77068272423687
0.816602075259407,8.72858553017588,8.74572758295043,8.77085001135814
0.816727090886361,8.72978743776131,8.74712172756128,8.77181134470488
0.816852106513314,8.72996794015617,8.74732649596689,8.77580808537813
0.816977122140268,8.7301748965398,8.74734930408473,8.77629833874864
0.817102137767221,8.73949488220041,8.74805087652183,8.7805586510444
0.817227153394174,8.74027403188593,8.74848140668364,8.78239020717308
0.817352169021128,8.74056124779486,8.74879555943865,8.78277214737356
0.817477184648081,8.74087870987477,8.75437833082921,8.78336438751219
0.817602200275034,8.74119673228671,8.75951874967642,8.78621082634614
0.817727215901988,8.74123321189612,8.76101112889063,8.7878307649072
0.817852231528941,8.74571830764538,8.7633462991662,8.78865406809099
0.817977247155894,8.74696822998457,8.76341824487291,8.78981709113976
0.818102262782848,8.7473591393518,8.76465261370244,8.79055791856109
0.818227278409801,8.7478133322097,8.76502232677659,8.79158464905986
0.818352294036755,8.74799408487926,8.76677962872778,8.79899480228737
0.818477309663708,8.75350609660328,8.7709074583368,8.80626818487788
0.818602325290661,8.7586731138827,8.77117723848395,8.80657092465545
0.818727340917615,8.75908348673716,8.77262532865823,8.80684254206959
0.818852356544568,8.7593901984987,8.77670756703779,8.80797664481873
0.818977372171521,8.75995698926138,8.77984642378596,8.81031733539673
0.819102387798475,8.76062993400086,8.78125444931516,8.81095125042403
0.819227403425428,8.76261276833756,8.78163447072377,8.81150969693507
0.819352419052382,8.7631138605757,8.78371012381143,8.81207449354549
0.819477434679335,8.76493968294855,8.78380524868538,8.81372217992963
0.819602450306288,8.76576426499468,8.78402156317532,8.81568714265986
0.819727465933242,8.77233153450856,8.78693316883284,8.81600474455624
0.819852481560195,8.77327122483634,8.78759531467715,8.81634434520927
0.819977497187148,8.77520863481405,8.78875071763468,8.81634504354082
0.820102512814102,8.77636531169112,8.78888020874649,8.8185787756723
0.820227528441055,8.77684770573459,8.78977703622226,8.81977493620772
0.820352544068009,8.77928063600482,8.7906622664328,8.82167576401057
0.820477559694962,8.78084602975339,8.79087995902537,8.82312603446491
0.820602575321915,8.78095986216836,8.79268833903105,8.82414061808646
0.820727590948869,8.78139248208286,8.79492044495263,8.82915170466474
0.820852606575822,8.78521849295535,8.79537322091657,8.83078628767481
0.820977622202775,8.78655720621917,8.80352498746164,8.83111040995114
0.821102637829729,8.79032732986328,8.80368045437427,8.83212257939354
0.821227653456682,8.79480268495308,8.80565410656963,8.83444332413197
0.821352669083635,8.79900455629132,8.8061765692008,8.83445218595528
0.821477684710589,8.8031879368177,8.80816977936548,8.83702280590918
0.821602700337542,8.80324938446872,8.81115228184571,8.83801699366725
0.821727715964496,8.80428262982616,8.81144617256854,8.84227244524102
0.821852731591449,8.8058755023472,8.81181204670403,8.84283146839109
0.821977747218402,8.80813348067196,8.81336963781409,8.84505534700684
0.822102762845356,8.80850840264225,8.81344116411958,8.84576401457063
0.822227778472309,8.8108475290169,8.81765981605283,8.84578499846752
0.822352794099262,8.81144577817781,8.82111820632747,8.84816409189465
0.822477809726216,8.81665387584044,8.8216167878675,8.85226998976411
0.822602825353169,8.81756714247833,8.82423923920271,8.85588408952969
0.822727840980123,8.82117990407098,8.82498857018666,8.85639230117257
0.822852856607076,8.82148051347104,8.82908601749025,8.86120686986459
0.822977872234029,8.82191119752712,8.82963529547739,8.86142521662068
0.823102887860983,8.82455644699335,8.83065773572721,8.86213420724395
0.823227903487936,8.82535115357242,8.83352894981331,8.86225981079656
0.823352919114889,8.82844073708926,8.83588960480211,8.86471177067111
0.823477934741843,8.82904706874466,8.83609530169142,8.86763516927454
0.823602950368796,8.82923982506579,8.83691897097281,8.86875719923836
0.823727965995749,8.8293193222863,8.83764399490359,8.86990767678151
0.823852981622703,8.82970575770145,8.83794710839511,8.87119089515981
0.823977997249656,8.82996135348756,8.83814853590975,8.87125945464816
0.82410301287661,8.83225128973397,8.84234150930905,8.87314056442712
0.824228028503563,8.83260330042884,8.84373704973061,8.87355066025829
0.824353044130516,8.83439723896512,8.8439775767513,8.8762965828598
0.82447805975747,8.83478389545255,8.84441135138453,8.87652220039036
0.824603075384423,8.83686255614403,8.84580879524463,8.87720427081921
0.824728091011376,8.83762612862971,8.84615307422218,8.87813765142003
0.82485310663833,8.83762776973188,8.84867729147071,8.87867374780342
0.824978122265283,8.83962790572767,8.85084767643965,8.88182962528545
0.825103137892237,8.84304816453233,8.85105015627401,8.88225219068655
0.82522815351919,8.8432429913819,8.85107589119003,8.8835453628331
0.825353169146143,8.84331068338963,8.85138374661592,8.88463811797837
0.825478184773097,8.84347919887622,8.8528232969791,8.88745030555128
0.82560320040005,8.84366369898598,8.85870530148937,8.88869959470289
0.825728216027003,8.84725324263652,8.8594479888344,8.88967504240876
0.825853231653957,8.84807648261426,8.8612368642734,8.88998524043869
0.82597824728091,8.84829735460396,8.86370775290465,8.89041135265328
0.826103262907864,8.84982503221126,8.8647289953294,8.89625978566712
0.826228278534817,8.85075170196747,8.86678158215461,8.90017394790879
0.82635329416177,8.85207736105411,8.8683980236394,8.90183854024409
0.826478309788724,8.85273421260239,8.8697809501883,8.90592442208351
0.826603325415677,8.85518210453676,8.8747410636986,8.90727408044693
0.82672834104263,8.85566659909692,8.87539501573807,8.90807248090565
0.826853356669584,8.85845996126115,8.87610123605367,8.91077096362388
0.826978372296537,8.8593878648378,8.87633724752384,8.91320746371094
0.82710338792349,8.86111535244179,8.87858806039462,8.91556058562283
0.827228403550444,8.86164456288236,8.87971687221922,8.91561327417101
0.827353419177397,8.86170770101739,8.88142353305911,8.91634680286965
0.827478434804351,8.86323289731509,8.88226758790155,8.91717781448926
0.827603450431304,8.86906409091104,8.88255601999606,8.92000344168973
0.827728466058257,8.87144748092761,8.8837289815442,8.92172643650662
0.827853481685211,8.87443181246406,8.88376198211832,8.92191404632957
0.827978497312164,8.87575340817518,8.88424660785146,8.92309695784446
0.828103512939117,8.87700259968113,8.88491463692534,8.92389837766587
0.828228528566071,8.87924045604241,8.88743535895495,8.92453099094699
0.828353544193024,8.88186720747616,8.88897478922339,8.92490815061579
0.828478559819978,8.88187852337015,8.89006277719623,8.92501600153066
0.828603575446931,8.88211822365565,8.89205517440756,8.92501618447419
0.828728591073884,8.8827675577734,8.89388229976974,8.92528389859206
0.828853606700838,8.88455041360912,8.89558693647255,8.93007267675845
0.828978622327791,8.88484355915451,8.89799210529322,8.93010678381517
0.829103637954744,8.89554199105704,8.90058536036989,8.9302441919072
0.829228653581698,8.89642023757223,8.90100236246929,8.93122591621546
0.829353669208651,8.89990106351908,8.90264657978038,8.9373572002138
0.829478684835604,8.89994727417998,8.90320331971363,8.94153487794627
0.829603700462558,8.90049010226076,8.90377506446158,8.9423233278969
0.829728716089511,8.90107733653953,8.90389446803474,8.94479920042523
0.829853731716465,8.90243917528499,8.90541964118454,8.94608732390592
0.829978747343418,8.90298534246464,8.90603439701761,8.94621814113413
0.830103762970371,8.9031607342643,8.90783089950538,8.94829755737358
0.830228778597325,8.90459823971543,8.91309746405134,8.94911900141844
0.830353794224278,8.90475910826121,8.91417408625511,8.9492158050494
0.830478809851231,8.90601870011615,8.91542226751989,8.95159888508222
0.830603825478185,8.90749802335107,8.91667977779245,8.95184321358451
0.830728841105138,8.91254365918739,8.91763298163275,8.95218425571094
0.830853856732092,8.91300943244744,8.92301452224939,8.95387541602765
0.830978872359045,8.91414114778313,8.92340769328149,8.95559237435346
0.831103887985998,8.91496289243282,8.92419295050973,8.95789631106124
0.831228903612952,8.91574802153979,8.92735691532707,8.95997790902121
0.831353919239905,8.91702465174055,8.92760999950666,8.96006360377914
0.831478934866858,8.92076046795708,8.93314122750005,8.9602206063115
0.831603950493812,8.92216445301789,8.93524803280742,8.96728699978596
0.831728966120765,8.9226393523697,8.94240434321435,8.96948891029904
0.831853981747719,8.92297870559232,8.94302608663303,8.97430348495485
0.831978997374672,8.92384857128831,8.94856973203191,8.98320301480274
0.832104013001625,8.92466279625575,8.94909184222405,8.98673926223894
0.832229028628579,8.93123594494508,8.95150602057908,8.98838903146494
0.832354044255532,8.93134021139218,8.95591262833946,8.98912262746985
0.832479059882485,8.93591022653739,8.95669356146344,8.99344562774034
0.832604075509439,8.93890556322479,8.9578000410921,8.99443140709501
0.832729091136392,8.94061226743984,8.96409491170824,8.99695085868123
0.832854106763345,8.94238172541854,8.9650585549633,8.99947855644827
0.832979122390299,8.94425057562629,8.96841714640683,8.99989410584798
0.833104138017252,8.94558748475641,8.96962921465761,9.00042872101994
0.833229153644206,8.94754491219555,8.96976698468342,9.00127387838104
0.833354169271159,8.94820409512268,8.97052363091871,9.00139460279172
0.833479184898112,8.94870072717457,8.97227024625839,9.0025285802923
0.833604200525066,8.95106258693032,8.97292573676771,9.00357136215221
0.833729216152019,8.95456150478639,8.9751803626894,9.00362590697985
0.833854231778972,8.95630133406495,8.97575899912718,9.00586944691418
0.833979247405926,8.96144231248291,8.97702293630114,9.00620561093807
0.834104263032879,8.964837658667,8.97715500327514,9.0095301590944
0.834229278659832,8.9657772409125,8.97792213922641,9.01105258004377
0.834354294286786,8.96798600330399,8.97898592133181,9.01112192513377
0.834479309913739,8.96933751069037,8.9790853831358,9.01244651610745
0.834604325540693,8.9704212590503,8.97959993876578,9.01362668652386
0.834729341167646,8.97046711284229,8.97979183826495,9.01521983884324
0.834854356794599,8.97220533708055,8.98114850261441,9.0155943707585
0.834979372421553,8.9744138148295,8.98183878017588,9.01723216361146
0.835104388048506,8.97522397976769,8.98374080129513,9.01739354839092
0.835229403675459,8.97566933731626,8.98469620239006,9.01844998414738
0.835354419302413,8.97675565964196,8.98523698409566,9.01984023633165
0.835479434929366,8.97751496223785,8.9863466285463,9.02323970111007
0.835604450556319,8.97873412438874,8.98706997474518,9.02396027387904
0.835729466183273,8.97893840845843,8.98874573514353,9.02624184587901
0.835854481810226,8.9799691620783,8.98875269584896,9.02708707854666
0.83597949743718,8.9805108433346,8.99472008066279,9.02708861567993
0.836104513064133,8.98178715168439,8.9969014150459,9.02727145565678
0.836229528691086,8.98181878231325,8.99797160677248,9.02761391830332
0.83635454431804,8.9840793613326,8.99885628172588,9.02823810474304
0.836479559944993,8.98560141896699,8.99906337443885,9.02840391548073
0.836604575571946,8.98619282741849,8.99995104922169,9.03982891219511
0.8367295911989,8.98716591213672,9.00046248794625,9.04193454756392
0.836854606825853,8.9883326477643,9.00226390505711,9.04481778327568
0.836979622452807,8.98835704500192,9.00847624816898,9.04570224722582
0.83710463807976,8.98868682391703,9.01127401492404,9.04603488845241
0.837229653706713,8.99358652044453,9.01128819499303,9.04754746289535
0.837354669333667,8.99659271511128,9.01218457614836,9.04819461637589
0.83747968496062,8.9980101147182,9.01347859181394,9.04863500389532
0.837604700587573,8.99818569125247,9.0141638505069,9.04961003975826
0.837729716214527,8.99876442258729,9.01502706508275,9.0551198404794
0.83785473184148,8.99973908207688,9.01678184227572,9.0589051687876
0.837979747468434,9.01072159667015,9.01747087279035,9.05935853055146
0.838104763095387,9.01130871346647,9.01896490932379,9.060721820151
0.83822977872234,9.01137298309923,9.0214454386333,9.06096949481712
0.838354794349294,9.01168849575233,9.02920344971309,9.0624427316883
0.838479809976247,9.01191716594343,9.02987500020157,9.06292176812705
0.8386048256032,9.01349181498924,9.03088163168954,9.0629957229716
0.838729841230154,9.01471976890531,9.03187167585858,9.06306767981654
0.838854856857107,9.01536955137643,9.03348446514347,9.06493240937668
0.83897987248406,9.01851561961326,9.03581741726694,9.06578493316801
0.839104888111014,9.01865897440307,9.03582580516836,9.06691213281297
0.839229903737967,9.02718882506025,9.03737797180708,9.07004072854659
0.839354919364921,9.02798685649088,9.03755851397044,9.07119563462074
0.839479934991874,9.02872474271379,9.03997427778646,9.07374384432731
0.839604950618827,9.0293976156349,9.04042132095459,9.07417867034042
0.839729966245781,9.03146331852215,9.04078812633192,9.07423239186734
0.839854981872734,9.03263149545164,9.04202487918323,9.07494242987724
0.839979997499687,9.03390301048039,9.04385455740582,9.07610639966254
0.840105013126641,9.03595948868229,9.04485670700207,9.07753115963736
0.840230028753594,9.03742784428053,9.04616418108044,9.07864824176126
0.840355044380548,9.03819598671955,9.046548657664,9.07999929855073
0.840480060007501,9.0393010465785,9.04891673883449,9.08280694913288
0.840605075634454,9.03932488438913,9.05116349877646,9.08288425687312
0.840730091261408,9.03993824004033,9.05497126868991,9.08608960605586
0.840855106888361,9.04038116956735,9.057510731778,9.08739563020312
0.840980122515314,9.0434846277199,9.06457546797346,9.09319237239282
0.841105138142268,9.04370154447298,9.06486014616858,9.09853111501972
0.841230153769221,9.04567783871493,9.0679444110295,9.10099472040308
0.841355169396174,9.04903304440982,9.06921713272323,9.10450002001116
0.841480185023128,9.05507950178121,9.0762830685039,9.10518501337256
0.841605200650081,9.05520192198363,9.07930104056271,9.10654423637685
0.841730216277035,9.05553755944112,9.07993940768647,9.10833063096018
0.841855231903988,9.06678539836658,9.08256711859928,9.11041722679456
0.841980247530941,9.0720452961177,9.08271208585131,9.11233638777718
0.842105263157895,9.07219293611421,9.0841831949356,9.12137563221859
0.842230278784848,9.07601896979686,9.08469314728129,9.12246476683278
0.842355294411801,9.07895787767646,9.09589961676658,9.12257779594532
0.842480310038755,9.07914924637486,9.09622234612387,9.12741753289785
0.842605325665708,9.08081054124395,9.09749461484332,9.12755759285053
0.842730341292662,9.08134644745513,9.09934673570732,9.12865312194527
0.842855356919615,9.08248947444584,9.10194339781386,9.13162911006327
0.842980372546568,9.10232144551449,9.10510091891444,9.13216546295472
0.843105388173522,9.10322046761811,9.10612325642282,9.13701032431684
0.843230403800475,9.10395786121654,9.10975783812854,9.13940028106419
0.843355419427428,9.10434688208848,9.11095074707012,9.14705487509933
0.843480435054382,9.10440456901645,9.11111488168478,9.14768661181963
0.843605450681335,9.10603669254264,9.12081876013413,9.15080264411288
0.843730466308289,9.10741154093684,9.12098811771553,9.15117158262196
0.843855481935242,9.1079380931464,9.121188760625,9.15210558948616
0.843980497562195,9.1108099497382,9.12253053785142,9.15329422526175
0.844105513189149,9.1108135115334,9.12315927874715,9.15417787924847
0.844230528816102,9.11202034822632,9.12395487078932,9.15422432296918
0.844355544443055,9.1145152124636,9.12586737307437,9.15685818922082
0.844480560070009,9.11623617920769,9.12636361695837,9.15726199422454
0.844605575696962,9.1192932107241,9.12838779145214,9.15812241085933
0.844730591323915,9.12060932894427,9.13052527071894,9.15873246749435
0.844855606950869,9.120709187837,9.13060918025876,9.15922138051334
0.844980622577822,9.12100915842979,9.13412953144131,9.16944929339539
0.845105638204776,9.12109552232807,9.13586568339879,9.17158844501931
0.845230653831729,9.12157496375105,9.13620953569713,9.1739243244667
0.845355669458682,9.12473697869786,9.1378223294506,9.17495896558844
0.845480685085636,9.12577300193019,9.13973930111886,9.1758323598739
0.845605700712589,9.12617793906232,9.1405887448843,9.1778113976704
0.845730716339542,9.12623533144149,9.14234719306621,9.17906296205972
0.845855731966496,9.12825219156816,9.14273090142429,9.18044667053314
0.845980747593449,9.13004428365202,9.14467205712878,9.18113426534998
0.846105763220403,9.13032776602732,9.14725786912712,9.18309990170988
0.846230778847356,9.1347454451814,9.14741350522012,9.18361544853573
0.846355794474309,9.13560569900111,9.14867612181527,9.18431867354716
0.846480810101263,9.13712855307761,9.15131516990297,9.18609184752035
0.846605825728216,9.13882458418907,9.15213798779513,9.18614733956352
0.846730841355169,9.14106761137538,9.15309085073731,9.18810491074924
0.846855856982123,9.14373644021443,9.15336142451448,9.18946493322247
0.846980872609076,9.14433684757441,9.15463159311568,9.19370129842507
0.84710588823603,9.1463754975683,9.15521903550886,9.19411662472778
0.847230903862983,9.14819482918962,9.15940774535462,9.1976798854477
0.847355919489936,9.14852166251875,9.16395135044726,9.20143372589059
0.84748093511689,9.15146023616468,9.16488146803008,9.20351951531767
0.847605950743843,9.15246122261583,9.17142047318876,9.20373711035296
0.847730966370796,9.15246372043038,9.17422688802363,9.20828639448274
0.84785598199775,9.15358943015917,9.17594393773104,9.21139656211539
0.847980997624703,9.15362869517526,9.17976327538587,9.21170007331054
0.848106013251656,9.15435119275745,9.18291968920188,9.21596051724021
0.84823102887861,9.15546676949143,9.18367177073586,9.21902937622984
0.848356044505563,9.15970815573261,9.1836793412629,9.21938179688221
0.848481060132517,9.16275505767845,9.18401181682919,9.21967777583726
0.84860607575947,9.16307658351429,9.1846003065548,9.22053789512673
0.848731091386423,9.16339095201553,9.18480937092725,9.22136544213181
0.848856107013377,9.16339467752608,9.18570382707717,9.22314740050676
0.84898112264033,9.1702680740256,9.18573600736504,9.22560332017297
0.849106138267283,9.17057464731522,9.18716894235571,9.2256127346904
0.849231153894237,9.17302506109286,9.18784883074495,9.2256658389297
0.84935616952119,9.17824928490173,9.18843180171451,9.22813889729326
0.849481185148144,9.18126314955997,9.18891183426889,9.23100057482897
0.849606200775097,9.18219488142193,9.19570450884867,9.23212253396459
0.84973121640205,9.18286439026892,9.19917701500458,9.2335391336726
0.849856232029004,9.18352152277023,9.20303668127603,9.23633350775696
0.849981247655957,9.18442295697097,9.20400464603694,9.23892245551463
0.85010626328291,9.18522650653672,9.20531794264534,9.23962425110695
0.850231278909864,9.18538508915257,9.20643009065901,9.24215845434583
0.850356294536817,9.18782394801753,9.20808757150517,9.24491982269737
0.85048131016377,9.19020064902771,9.20898938947228,9.24599858878753
0.850606325790724,9.19472849330715,9.21063244658959,9.2470518120256
0.850731341417677,9.20146469862299,9.2130432138831,9.25145454749595
0.850856357044631,9.20223100601696,9.21657389316106,9.25292671369357
0.850981372671584,9.20320690030146,9.22180399453047,9.25463015079937
0.851106388298537,9.20337585313967,9.22358334523323,9.25543003469503
0.851231403925491,9.2046115664348,9.22726296192379,9.25694767453898
0.851356419552444,9.20469822683689,9.22882672140301,9.26541609570796
0.851481435179397,9.20673786947603,9.23017293578351,9.26621268662714
0.851606450806351,9.21074221175495,9.23224223583957,9.26733010734275
0.851731466433304,9.2115919339119,9.23331982437107,9.27035439149284
0.851856482060258,9.2157544911827,9.23371865099699,9.27042144955811
0.851981497687211,9.22687103608589,9.23418561980231,9.27086148362294
0.852106513314164,9.22821935727314,9.23797310986578,9.27392361707019
0.852231528941118,9.230111955439,9.23813758006272,9.27541025011438
0.852356544568071,9.23130702953357,9.24021352447152,9.2776775899499
0.852481560195024,9.2330015203986,9.24077767324781,9.27836860017611
0.852606575821978,9.2330800378907,9.24223794398038,9.27920227617433
0.852731591448931,9.23357354922152,9.24301214503383,9.28077933176839
0.852856607075885,9.2374577940258,9.24582437080405,9.28195351996157
0.852981622702838,9.23874368858345,9.24617264615878,9.2829825317334
0.853106638329791,9.23890686882346,9.24765911300954,9.28496775907656
0.853231653956745,9.23949003878096,9.24822728494604,9.28617310389066
0.853356669583698,9.24178146245595,9.24866159054576,9.2870881354428
0.853481685210651,9.24213686337131,9.25010115923621,9.28943630787836
0.853606700837605,9.24258339516667,9.25045030160686,9.29054486990745
0.853731716464558,9.24290032498766,9.25260289829956,9.29184132883196
0.853856732091511,9.24523298151656,9.25663366536136,9.29242614199539
0.853981747718465,9.24685542461646,9.25849517843639,9.29974973975538
0.854106763345418,9.24757077207522,9.26283415974508,9.30232657578459
0.854231778972372,9.24799525907654,9.27043864118888,9.30243364859604
0.854356794599325,9.24804442302455,9.27087261885498,9.30432985571235
0.854481810226278,9.24834823335548,9.27260754072696,9.30748729230997
0.854606825853232,9.25004154139277,9.27275547431258,9.3081445643987
0.854731841480185,9.25627236919779,9.27370638129904,9.30899586786394
0.854856857107138,9.25863413784046,9.27605333887925,9.31076223621925
0.854981872734092,9.26633985949077,9.27736529042279,9.31149026219004
0.855106888361045,9.26698336026103,9.27748376628288,9.3128844904033
0.855231903987999,9.2674669485205,9.2787495825632,9.31296314866461
0.855356919614952,9.27249538920476,9.28026796113006,9.31498681079025
0.855481935241905,9.27313099702918,9.28207795916345,9.31511349727379
0.855606950868859,9.27506138489625,9.28488206523945,9.31683636317537
0.855731966495812,9.27645704841325,9.28614907824746,9.31773161386428
0.855856982122765,9.2773957757712,9.28674790540773,9.31781016014969
0.855981997749719,9.27791398115093,9.28689621779069,9.31909874745571
0.856107013376672,9.28128080748704,9.28776747558522,9.32066263822219
0.856232029003625,9.28176549921092,9.28808883127289,9.32164313473163
0.856357044630579,9.28401723146122,9.289493499919,9.32355118809376
0.856482060257532,9.28456602014557,9.29048594053761,9.32469239329279
0.856607075884486,9.28511095733666,9.292894244093,9.32536710725921
0.856732091511439,9.28552447489979,9.2934324485446,9.32690681018579
0.856857107138392,9.28622313054266,9.29415791259414,9.32788081249613
0.856982122765346,9.28666492389695,9.29821504540259,9.33045050728835
0.857107138392299,9.28880562484984,9.29867308201161,9.33596554642565
0.857232154019252,9.29003183135187,9.30142875780204,9.33850490334057
0.857357169646206,9.292021267975,9.30319806062885,9.34252579467661
0.857482185273159,9.29376148417428,9.3041539606279,9.34303298957526
0.857607200900113,9.29499194941181,9.30536558789877,9.34315981007585
0.857732216527066,9.29526371172265,9.30630852896817,9.34468159489455
0.857857232154019,9.29690540246498,9.30884881474661,9.3448770443719
0.857982247780973,9.29809791098723,9.30893535553123,9.34602440671806
0.858107263407926,9.29954811728398,9.3091707696278,9.34622349357992
0.858232279034879,9.30440671364286,9.31097110037181,9.34797071829765
0.858357294661833,9.30478095039341,9.31301265442464,9.34848265632749
0.858482310288786,9.30557416891465,9.31412872037347,9.34919112655292
0.85860732591574,9.30624992545052,9.31576657546722,9.35048941851865
0.858732341542693,9.30866193372363,9.32078506160405,9.3507990995252
0.858857357169646,9.31134942476651,9.32095738772958,9.35392151555925
0.8589823727966,9.31308368623383,9.32118425626528,9.35593682619989
0.859107388423553,9.31869708420813,9.32462207601638,9.36022989782872
0.859232404050506,9.32042682654527,9.33104370577831,9.3608428559879
0.85935741967746,9.32099216614105,9.33205617444574,9.36101096447254
0.859482435304413,9.32409838962843,9.33404985757692,9.36303445061246
0.859607450931366,9.32956052429413,9.33452863925842,9.36708739477289
0.85973246655832,9.33064699341756,9.33493315770976,9.36780118506272
0.859857482185273,9.33318246345598,9.33604042360616,9.37119335568602
0.859982497812227,9.33331057768411,9.33649620415797,9.37452354370823
0.86010751343918,9.33394605750748,9.33683929047055,9.37550107286081
0.860232529066133,9.33412170054997,9.33826387476341,9.37658729798794
0.860357544693087,9.33432710284755,9.34026912916364,9.3774642589947
0.86048256032004,9.33515942584813,9.34128068571216,9.37847252585818
0.860607575946993,9.33657587917174,9.3449531840306,9.37958658661759
0.860732591573947,9.33770683583208,9.34499880601729,9.37972311674093
0.8608576072009,9.3393137179128,9.34628772006889,9.38241057501753
0.860982622827853,9.34064526439412,9.34872240176921,9.38561775123609
0.861107638454807,9.34269412576105,9.35002592474341,9.38789305684093
0.86123265408176,9.3482473159183,9.35074134516823,9.38843261795201
0.861357669708714,9.34856171808486,9.35109654537362,9.38888429069899
0.861482685335667,9.34932993100311,9.35125932907864,9.39522371526173
0.86160770096262,9.35081319184161,9.35142880389139,9.39607617244822
0.861732716589574,9.35084623937587,9.35237303867419,9.3970942729634
0.861857732216527,9.35137516126865,9.35302697044347,9.39712087538612
0.86198274784348,9.35213997210761,9.35788823837223,9.40071334293807
0.862107763470434,9.35458941215784,9.36308059841667,9.40141900223589
0.862232779097387,9.35497274789649,9.36362320878708,9.40157752926169
0.86235779472434,9.35994652873958,9.3662519907946,9.40202424330304
0.862482810351294,9.36031660456674,9.36632204012956,9.40237076402002
0.862607825978247,9.36224125725248,9.36988775639329,9.40508334556456
0.862732841605201,9.36571260084426,9.37053904192653,9.40823686454879
0.862857857232154,9.36579890638887,9.37296571102991,9.40941675545065
0.862982872859107,9.36608440679821,9.37637692442829,9.41074285586787
0.863107888486061,9.36804410449081,9.37837296263071,9.41174670235115
0.863232904113014,9.36928939616545,9.37916372235121,9.41279760373388
0.863357919739967,9.37129472134294,9.37995862492899,9.41383809460491
0.863482935366921,9.37279102228762,9.38129914328004,9.41591805786434
0.863607950993874,9.37480771232326,9.3852791577384,9.41689251448052
0.863732966620828,9.37806485995192,9.38532227258787,9.41891463286406
0.863857982247781,9.3784737855748,9.38597702463676,9.42292237853157
0.863982997874734,9.37880362967773,9.38871057246725,9.42567133959576
0.864108013501688,9.38032865604698,9.38909983589867,9.42802762526208
0.864233029128641,9.38327192403459,9.39582793313811,9.42815414099793
0.864358044755594,9.38329703036786,9.40049984131205,9.4331777736173
0.864483060382548,9.38414710246356,9.40293249296033,9.43993240243756
0.864608076009501,9.38846341735647,9.40471379079247,9.44766308195183
0.864733091636455,9.40029665238584,9.40523830635059,9.44783113570673
0.864858107263408,9.40230109423472,9.40598698037951,9.44803800347874
0.864983122890361,9.40262734350807,9.40737289028771,9.45408457736241
0.865108138517315,9.40458599920187,9.41055351337726,9.45585487632155
0.865233154144268,9.40515396165709,9.42023232583026,9.45977657912688
0.865358169771221,9.4066447386081,9.42054640951456,9.45984597749722
0.865483185398175,9.40770861329726,9.42283905203016,9.46078642366984
0.865608201025128,9.41754238086847,9.42418142970477,9.46107927835855
0.865733216652081,9.41794365107433,9.42635106950835,9.46257557067706
0.865858232279035,9.41927653432185,9.42652866962793,9.46447839491064
0.865983247905988,9.42374400063903,9.42856694337666,9.46899060859666
0.866108263532942,9.42443416195506,9.43422421180064,9.47400872850706
0.866233279159895,9.42507503715406,9.43491933902315,9.47429436358004
0.866358294786848,9.42539843659311,9.43554604507696,9.47593782258476
0.866483310413802,9.43148909280404,9.43603738328861,9.47694919732697
0.866608326040755,9.43390054135839,9.4367084873558,9.47712315421264
0.866733341667708,9.43410306017764,9.43958858947943,9.47761012462036
0.866858357294662,9.43548742877578,9.44108902162792,9.47870199024738
0.866983372921615,9.4357744400423,9.44642932298863,9.47891531883399
0.867108388548569,9.43854362316196,9.44682792868576,9.47903574649299
0.867233404175522,9.4399589159405,9.44748569833077,9.48004869888609
0.867358419802475,9.4435549994597,9.44866033499052,9.48840019450166
0.867483435429429,9.44671996834894,9.45005392137615,9.48909761032998
0.867608451056382,9.44736084926836,9.45038886848066,9.48920257749347
0.867733466683335,9.44761264105249,9.45164642939674,9.48951130375569
0.867858482310289,9.44941340553716,9.456789669604,9.49131117877257
0.867983497937242,9.45155505615349,9.45718265177426,9.4939643548791
0.868108513564195,9.45257963173327,9.45835357493075,9.49614672437734
0.868233529191149,9.45623079884076,9.46175902963405,9.49619559613982
0.868358544818102,9.45654650739636,9.46235301035264,9.50021705231418
0.868483560445056,9.45657711524805,9.46502944836905,9.50077938684766
0.868608576072009,9.46121130030012,9.46554937675488,9.50358001960027
0.868733591698962,9.46368262361319,9.4696532495403,9.50540280041858
0.868858607325916,9.46396618980265,9.47196764767376,9.50932281037663
0.868983622952869,9.46522975310823,9.47479207778646,9.50934451806219
0.869108638579822,9.46912668486924,9.47895482289546,9.51117856724764
0.869233654206776,9.47114720643183,9.47971905471242,9.51458869699653
0.869358669833729,9.4739360863213,9.48056568355109,9.51608767711579
0.869483685460683,9.47408264062492,9.48543801484537,9.51700648555335
0.869608701087636,9.47607346823327,9.48566702323867,9.51710685122048
0.869733716714589,9.48038949726318,9.48576670218308,9.51757472806657
0.869858732341543,9.48419558039455,9.48902531300861,9.52647984679023
0.869983747968496,9.48424229750837,9.48954086403447,9.52760195359122
0.870108763595449,9.48465346156481,9.49087151211493,9.52770546921443
0.870233779222403,9.48523056666262,9.49434897345487,9.52983252525494
0.870358794849356,9.48585607069173,9.49708362762398,9.5314020910988
0.87048381047631,9.48870453562962,9.49877796304066,9.5322937509349
0.870608826103263,9.48943248298646,9.49940329527311,9.53261564976654
0.870733841730216,9.49241296794041,9.50309424972742,9.5338906134818
0.87085885735717,9.49651000997441,9.50421822597062,9.53770604964424
0.870983872984123,9.50242110632533,9.50614812529376,9.54023930462955
0.871108888611076,9.50289659158059,9.50646588759934,9.54028727301592
0.87123390423803,9.50380833608136,9.51017918783433,9.54530168702732
0.871358919864983,9.50548383254289,9.51316364384824,9.54658596189871
0.871483935491936,9.50848783749071,9.51648221680718,9.54947423151268
0.87160895111889,9.50921994069456,9.5170429699467,9.55012811646858
0.871733966745843,9.51075941795485,9.51736738556329,9.55324757828841
0.871858982372797,9.5125538383103,9.52053845946019,9.5580089450272
0.87198399799975,9.51530624263364,9.52142002195827,9.56125929926652
0.872109013626703,9.51567280035058,9.52306356097205,9.56282973695502
0.872234029253657,9.51627211310362,9.5237572830811,9.56356043424496
0.87235904488061,9.51701672223222,9.53095248259524,9.56719866292634
0.872484060507563,9.51916647124144,9.53374178704722,9.56805524976051
0.872609076134517,9.52018354310272,9.5346318592141,9.5722951087081
0.87273409176147,9.52184137411646,9.53946181020782,9.57302675680875
0.872859107388424,9.52930804085478,9.54126286189085,9.57830203959775
0.872984123015377,9.52942445727593,9.54353747878399,9.57998616464904
0.87310913864233,9.53445012448437,9.54457726831394,9.58444476822868
0.873234154269284,9.53803739046087,9.54720123710873,9.58891657636201
0.873359169896237,9.53901204240646,9.55091053069113,9.58961144401953
0.87348418552319,9.5409306218588,9.55145789068372,9.59189716029341
0.873609201150144,9.54252217834234,9.55171022012569,9.59345573615923
0.873734216777097,9.54429091255354,9.55280400200737,9.59429284652788
0.873859232404051,9.54576753771334,9.55336741632245,9.59435001136248
0.873984248031004,9.54597678619367,9.55639194590447,9.59777192351751
0.874109263657957,9.54898924356079,9.55831192343308,9.59799063529324
0.874234279284911,9.54914250420953,9.55849917998418,9.5980290727886
0.874359294911864,9.55072025678049,9.5592525628898,9.59840551203661
0.874484310538817,9.55103890705574,9.56102041595137,9.59929769335863
0.874609326165771,9.55191779159949,9.56244778750886,9.59986123963519
0.874734341792724,9.55544389445831,9.56435819989517,9.6033057477109
0.874859357419677,9.55626957602356,9.56529598515792,9.60336224175266
0.874984373046631,9.55680835614018,9.56666380739185,9.60561355779733
0.875109388673584,9.55761145798537,9.57284189306046,9.60795569802897
0.875234404300538,9.56008099478775,9.57461401874275,9.61055867270155
0.875359419927491,9.56119086987597,9.57477579773894,9.61349922324809
0.875484435554444,9.56377286855804,9.57785504688938,9.61405367666237
0.875609451181398,9.56449674449709,9.57944319308172,9.61454904006838
0.875734466808351,9.56692162365219,9.57985892516499,9.62077846725687
0.875859482435304,9.57324720459482,9.58223576283182,9.62364929114947
0.875984498062258,9.57445327967975,9.58413904492977,9.62903646274336
0.876109513689211,9.57642548565424,9.59061265085835,9.62937221274114
0.876234529316165,9.57717347888213,9.59309796354312,9.63077051860982
0.876359544943118,9.58045180227748,9.59316796173859,9.63109910944205
0.876484560570071,9.58175037969713,9.59454733547283,9.6322022763465
0.876609576197025,9.58856411000527,9.59641748557616,9.63574532611502
0.876734591823978,9.59289896093469,9.59798814321509,9.63817392557512
0.876859607450931,9.59417180674571,9.60129357593557,9.63880715240775
0.876984623077885,9.59472546699055,9.60662442413867,9.64039900648547
0.877109638704838,9.59771996449642,9.60669777203664,9.64159636327533
0.877234654331791,9.60393442519444,9.61275506956515,9.6462659511157
0.877359669958745,9.60621180503161,9.62121914461536,9.65538908956349
0.877484685585698,9.61053004691596,9.62255537706363,9.6556030172737
0.877609701212652,9.61413834201956,9.62321917650843,9.65636928352095
0.877734716839605,9.61534939425875,9.6250474983694,9.65675682639514
0.877859732466558,9.61673241552418,9.62666806190626,9.65973117121086
0.877984748093512,9.61730450677452,9.62710772663238,9.66166889006793
0.878109763720465,9.62483951391637,9.62975932855084,9.66221941790161
0.878234779347418,9.62640810581868,9.63067557500053,9.66383265086178
0.878359794974372,9.62694794895143,9.63074609403389,9.66565503119909
0.878484810601325,9.62751495325992,9.63204443600032,9.66736432111188
0.878609826228279,9.6283658673856,9.63463118397503,9.67384475321533
0.878734841855232,9.62929109795434,9.63541282461295,9.67486421008711
0.878859857482185,9.62954207412594,9.63681387500913,9.67797197689892
0.878984873109139,9.63125767410299,9.63789599217785,9.67985876356877
0.879109888736092,9.63406541138647,9.64123195932525,9.67988587617261
0.879234904363045,9.63415883952453,9.64280705634858,9.67990797331809
0.879359919989999,9.63522630507713,9.64295922982684,9.68100536600285
0.879484935616952,9.63524699776284,9.64479649554639,9.6811902209322
0.879609951243906,9.6379895983396,9.64482792231245,9.68402691463542
0.879734966870859,9.64197993006328,9.64495678054134,9.68410264478389
0.879859982497812,9.64232094658757,9.64553909738975,9.68434218560632
0.879984998124766,9.64377697278664,9.64829260871327,9.68683274971893
0.880110013751719,9.64426117863042,9.64850567919368,9.69158054896815
0.880235029378672,9.64539850240501,9.65163217133355,9.69225496143483
0.880360045005626,9.64689345118799,9.65475473718094,9.69441598941207
0.880485060632579,9.64830657709248,9.65480535988681,9.69474036445305
0.880610076259532,9.65031686673293,9.65630651122906,9.69513035408069
0.880735091886486,9.65428524665861,9.65656305015111,9.70100368455607
0.880860107513439,9.65431075601883,9.65873730568617,9.70121036074278
0.880985123140393,9.65446842775827,9.66404612180236,9.70190041655644
0.881110138767346,9.65474169543356,9.66508143486699,9.70598511929626
0.881235154394299,9.6596092420233,9.6659153589495,9.70671441548179
0.881360170021253,9.66378997107947,9.6672327843213,9.71055114143957
0.881485185648206,9.66386548641875,9.67128504676698,9.71423820602765
0.881610201275159,9.66471593667854,9.67651749070555,9.71621563687662
0.881735216902113,9.6649242315948,9.6776479360925,9.72013077206703
0.881860232529066,9.66945027745921,9.67785624554334,9.72024359029727
0.88198524815602,9.67158651521393,9.68543893974877,9.72146443129132
0.882110263782973,9.67735795985325,9.68625814140769,9.72321573466885
0.882235279409926,9.67763675892674,9.68742643954534,9.7260967858149
0.88236029503688,9.68363498382856,9.68880237098583,9.72677590355352
0.882485310663833,9.68461290916554,9.68887624100303,9.73155475893457
0.882610326290786,9.68622917412119,9.69294643308524,9.73156181180311
0.88273534191774,9.6879143823839,9.69746848556125,9.73246164276827
0.882860357544693,9.69145748178418,9.69793245742798,9.73281218308569
0.882985373171646,9.69156325226818,9.69828974818339,9.73298593913827
0.8831103887986,9.6972866910673,9.7020628933241,9.74310946884955
0.883235404425553,9.69756079829816,9.70240942865737,9.74402796702858
0.883360420052507,9.70026014507436,9.70531227649666,9.74552098234521
0.88348543567946,9.70073096569702,9.70964866132666,9.74642184895753
0.883610451306413,9.70110475913756,9.71322642919379,9.74860614784766
0.883735466933367,9.7061784494891,9.71686608685534,9.75127727838709
0.88386048256032,9.70763654361149,9.71733074203787,9.75275925498143
0.883985498187273,9.70794410046293,9.72111104409829,9.75516862838903
0.884110513814227,9.71230545966939,9.72228111535177,9.75591124322952
0.88423552944118,9.7130395710369,9.72368266219117,9.75646169088658
0.884360545068134,9.71711162212184,9.72573814924841,9.76275473637178
0.884485560695087,9.72082199659077,9.72755316921748,9.76525655882256
0.88461057632204,9.72136403415991,9.73066494182078,9.7667352003331
0.884735591948994,9.72348178744503,9.73084675208862,9.76773107263784
0.884860607575947,9.72463922439787,9.73109908728474,9.76903743881025
0.8849856232029,9.72831690487217,9.7365519432856,9.77035297798532
0.885110638829854,9.72980205102617,9.73670895208268,9.77700972379269
0.885235654456807,9.72994125077853,9.73798960775212,9.77842390798575
0.885360670083761,9.73023747995546,9.7395766483214,9.783025553159
0.885485685710714,9.73580699836453,9.73965033773932,9.78554442793635
0.885610701337667,9.73613844913499,9.7436794542972,9.78641812247445
0.885735716964621,9.73953555608071,9.75057515377942,9.79053732269868
0.885860732591574,9.74292166248355,9.7565934384686,9.79110883029569
0.885985748218527,9.74359064774395,9.75815177945327,9.79315542358871
0.886110763845481,9.74917247733897,9.75918064256038,9.79446501659719
0.886235779472434,9.74974938585479,9.76008034181692,9.79449511523318
0.886360795099387,9.75027807803892,9.7605180064077,9.79476622841059
0.886485810726341,9.75657628504244,9.76191104769611,9.79597741935419
0.886610826353294,9.75800249559733,9.76270794556915,9.79666552726693
0.886735841980248,9.75897975637377,9.76518094921202,9.8044886640602
0.886860857607201,9.76029813249065,9.76809583350668,9.80625429856192
0.886985873234154,9.7608173858837,9.76850578106954,9.80721842532895
0.887110888861108,9.76114197530942,9.77255715749345,9.81008425327622
0.887235904488061,9.7624840853516,9.77335831678276,9.81147639979815
0.887360920115014,9.76449897792375,9.77485114227021,9.81657132350738
0.887485935741968,9.76538364104119,9.77496730770674,9.82152743753613
0.887610951368921,9.77126145167231,9.7754261280753,9.82204250010597
0.887735966995875,9.77221800822335,9.77959238077882,9.82217678076739
0.887860982622828,9.77291024250945,9.7820943980296,9.8222964569685
0.887985998249781,9.77484557960442,9.78215586412285,9.82279506899527
0.888111013876735,9.77512875332559,9.78709103789368,9.82631353639832
0.888236029503688,9.77814472349076,9.79080626762176,9.82711656689461
0.888361045130641,9.78124752740117,9.79305991373363,9.82899001462532
0.888486060757595,9.78136245927416,9.79389367974267,9.83884653329598
0.888611076384548,9.78651269887736,9.79684486113919,9.84232945261842
0.888736092011501,9.78783291705595,9.79726074674398,9.84811102144293
0.888861107638455,9.79294911091011,9.80471049788963,9.85123395820955
0.888986123265408,9.79528398919438,9.81124517126311,9.8533595689185
0.889111138892362,9.79649092602442,9.81738614990851,9.85350480727279
0.889236154519315,9.79810600783824,9.81860975135461,9.85701979877717
0.889361170146268,9.80210366516928,9.82032455761977,9.85760283253882
0.889486185773222,9.81009293893382,9.82176735317873,9.8588966115228
0.889611201400175,9.81206997208718,9.82495642019749,9.86025949977443
0.889736217027128,9.81600518640994,9.82594993089075,9.86327107378132
0.889861232654082,9.81655548004103,9.82681937710949,9.86332651983523
0.889986248281035,9.82292346141437,9.82924261342522,9.86371935112631
0.890111263907988,9.82532645128951,9.82948701324413,9.86747766822413
0.890236279534942,9.82572289143325,9.82950710330783,9.8751658243008
0.890361295161895,9.82673848817734,9.83151560668787,9.87555754800995
0.890486310788849,9.82798787401166,9.83460477935621,9.87598383256395
0.890611326415802,9.82871620723818,9.83490249030646,9.87700429093275
0.890736342042755,9.83269834409836,9.83852232595608,9.87964219418293
0.890861357669709,9.83363563155522,9.84082886532523,9.88357565373143
0.890986373296662,9.83681260900256,9.84239546776449,9.88416328246044
0.891111388923615,9.83978004323298,9.84684764117477,9.88472260573231
0.891236404550569,9.84078849137662,9.84892715101865,9.89013513604912
0.891361420177522,9.8425949695644,9.84913576205906,9.89101354752956
0.891486435804476,9.84260760038038,9.85374023560728,9.89186867264604
0.891611451431429,9.84275665426836,9.85414689965523,9.89417445089711
0.891736467058382,9.84891671664163,9.85645883365739,9.8958210655316
0.891861482685336,9.84981354987453,9.85965385574189,9.89820208246346
0.891986498312289,9.85150691140088,9.85985958627279,9.90506852210339
0.892111513939242,9.85301167001,9.86025529749503,9.90757208147549
0.892236529566196,9.853263761144,9.86159687768756,9.9090857128454
0.892361545193149,9.85942917453,9.86492447361425,9.91311207486232
0.892486560820102,9.85946265122467,9.86927224144037,9.91536602551214
0.892611576447056,9.85970507729326,9.87132374569496,9.91600672683506
0.892736592074009,9.86136149277455,9.87153241348478,9.91885680664319
0.892861607700963,9.86287961995085,9.87206806807023,9.91885955709607
0.892986623327916,9.86409588669501,9.88051115757418,9.91916107175615
0.893111638954869,9.866809207189,9.88239037260331,9.92167270141799
0.893236654581823,9.87033416562796,9.88358054344395,9.92486183904135
0.893361670208776,9.87061019804645,9.88635629231623,9.92866248931062
0.893486685835729,9.87190147289743,9.88717352766235,9.93645400863888
0.893611701462683,9.87593208290368,9.88936317715879,9.93855099312758
0.893736717089636,9.87712932917457,9.88978142847867,9.94462705381299
0.89386173271659,9.88093638822869,9.89868485504102,9.94516057537431
0.893986748343543,9.88432808350169,9.90577821758467,9.9465785677664
0.894111763970496,9.88610437901659,9.90740011503457,9.94838089861677
0.89423677959745,9.88682586736812,9.9074394022948,9.94888276073085
0.894361795224403,9.8879226136811,9.90890408221028,9.9500008406722
0.894486810851356,9.8904657778171,9.91171967880514,9.95512997227094
0.89461182647831,9.89407634769054,9.91183602622359,9.95554438941161
0.894736842105263,9.89809431285648,9.912305876892,9.9558294076716
0.894861857732216,9.89850893840957,9.91302340573209,9.95596614578047
0.89498687335917,9.90069709834918,9.91402039979257,9.95810177959417
0.895111888986123,9.90129096573889,9.91441502352711,9.9595596507377
0.895236904613077,9.90310244064369,9.91492176218038,9.96332028720667
0.89536192024003,9.90496452632151,9.92167613425481,9.96798283571866
0.895486935866983,9.9065177706277,9.92393119216813,9.96961708718126
0.895611951493937,9.90657376532985,9.92597669249308,9.97091741491161
0.89573696712089,9.90669072787816,9.92711241428768,9.97346838310753
0.895861982747843,9.90908682657716,9.92790773140197,9.97417622950729
0.895986998374797,9.90964975631968,9.92805846124615,9.9743146109534
0.89611201400175,9.91297442854086,9.92987273055962,9.97568372798733
0.896237029628704,9.91339272341781,9.93067263022463,9.97967166975913
0.896362045255657,9.91458089369057,9.93387793449968,9.98127827758411
0.89648706088261,9.91816655824629,9.93646053154847,9.98193010849221
0.896612076509564,9.92042411686026,9.93836104496769,9.98396023299854
0.896737092136517,9.92240293936814,9.93964792253469,9.98414053620067
0.89686210776347,9.92468813390841,9.94089261541187,9.98556305723346
0.896987123390424,9.92855735415005,9.9413192935174,9.98585519121873
0.897112139017377,9.92933452735215,9.94355985698714,9.98882291243615
0.897237154644331,9.93147070565571,9.94360971320353,9.99059558528987
0.897362170271284,9.93181219814049,9.94376220559926,9.99079832545337
0.897487185898237,9.93641732618233,9.94612402285143,9.9920084423915
0.897612201525191,9.93830648897857,9.94857555075507,9.99559402704505
0.897737217152144,9.94098617515061,9.95017767945484,9.9962608711216
0.897862232779097,9.94099808047555,9.95087621600811,9.99634812157861
0.897987248406051,9.94263214945884,9.95155128810204,9.9965866157704
0.898112264033004,9.94510127357419,9.95360580258458,9.99790995529362
0.898237279659957,9.94556328664213,9.95453038868808,9.99877197044703
0.898362295286911,9.9472373547767,9.95476607108633,9.99971868213906
0.898487310913864,9.94902442532381,9.95618877608141,10.0021192176203
0.898612326540818,9.95223908909697,9.95869590859421,10.0028197974243
0.898737342167771,9.95377793357837,9.95947282044256,10.0029702419183
0.898862357794724,9.95409395347352,9.96000083653512,10.0033065801408
0.898987373421678,9.95434104416958,9.96249315484966,10.0038228951379
0.899112389048631,9.95730269112206,9.96302390358587,10.0062032632873
0.899237404675584,9.95789338155615,9.96338863937924,10.0083541918804
0.899362420302538,9.95836925159245,9.96507552660016,10.0098187364675
0.899487435929491,9.96135707825968,9.96601909148211,10.010076531847
0.899612451556445,9.96148180200852,9.96679850188826,10.010453087305
0.899737467183398,9.96226147547898,9.96733446778915,10.0125527166097
0.899862482810351,9.96232781397831,9.9695063870726,10.0126148711791
0.899987498437305,9.96304052002536,9.97230779319407,10.0140297293706
0.900112514064258,9.96453586449144,9.97645883033765,10.0154615895412
0.900237529691211,9.96573701339332,9.9803315928532,10.0158557479111
0.900362545318165,9.97414931793162,9.98044733481439,10.0193657698858
0.900487560945118,9.97416666697008,9.98080397446777,10.0224256977989
0.900612576572071,9.97820785510029,9.98397698649597,10.0235528830901
0.900737592199025,9.98023518351426,9.98482068182801,10.023941341627
0.900862607825978,9.98052553129986,9.98653505248677,10.023948429937
0.900987623452932,9.98148606324934,9.99047072571298,10.027623058399
0.901112639079885,9.98385911041556,9.99187366574836,10.0302628502161
0.901237654706838,9.98461210120457,9.9923790570583,10.0329301873165
0.901362670333792,9.98463539724029,9.99307943221749,10.0338946423616
0.901487685960745,9.98835565272242,9.99591991859743,10.0363852880043
0.901612701587698,9.98900840711186,9.99749520063948,10.0381421541933
0.901737717214652,9.98974800773052,9.99794792171412,10.0384583877722
0.901862732841605,9.9907587816554,9.99826655634231,10.0427312400227
0.901987748468559,9.99078284940575,10.0008720060641,10.04808384189
0.902112764095512,9.99290026483898,10.0057053282018,10.049244118451
0.902237779722465,9.99388459607381,10.0067669618069,10.0501358057473
0.902362795349419,9.99732946674835,10.01133331619,10.0532538080058
0.902487810976372,9.99738374479461,10.0125710469658,10.0547028133662
0.902612826603325,9.99874851105055,10.0162044578449,10.0550178396148
0.902737842230279,10.0033939245543,10.0194735915325,10.0553973043612
0.902862857857232,10.0066535249002,10.0233498286206,10.0611004918901
0.902987873484186,10.0083367898014,10.0234936179758,10.0616748267089
0.903112889111139,10.0088367017483,10.0242025610328,10.0704715764312
0.903237904738092,10.0109030240399,10.0274325171256,10.0710812283767
0.903362920365046,10.011612974448,10.0305600627074,10.0719753251277
0.903487935991999,10.0186879123533,10.0310111124444,10.0806840816548
0.903612951618952,10.0222872585349,10.0359687082121,10.0809640394253
0.903737967245906,10.0232143103815,10.0453129290337,10.0846468659077
0.903862982872859,10.0262463514918,10.0455559927777,10.086913808666
0.903987998499812,10.0270289009918,10.0468645154323,10.0874592995569
0.904113014126766,10.0346628047217,10.0492927622655,10.0935211698141
0.904238029753719,10.0418801243094,10.0502381839961,10.0943101199289
0.904363045380673,10.0435702037493,10.0513881076159,10.0944767296348
0.904488061007626,10.0447615836485,10.054899426024,10.0976019386807
0.904613076634579,10.0447767935889,10.0593774774595,10.0996542605551
0.904738092261533,10.0463999422453,10.0614037580635,10.0997653236092
0.904863107888486,10.0480661947768,10.0615375137736,10.1071164350621
0.904988123515439,10.0483158729358,10.0658863028118,10.1077181481873
0.905113139142393,10.0588476263388,10.0663401401022,10.112524674085
0.905238154769346,10.0599977728524,10.0687122381769,10.1138493111342
0.9053631703963,10.0608673256359,10.076670200065,10.11581405174
0.905488186023253,10.0609295746807,10.0768736924904,10.1192689172073
0.905613201650206,10.0652005235298,10.0812904346117,10.1193383763931
0.90573821727716,10.0655348788891,10.0864264829186,10.1217010337464
0.905863232904113,10.0664384396574,10.0876502840179,10.1240921763278
0.905988248531066,10.068350821766,10.08828313806,10.1245554571707
0.90611326415802,10.0688222312361,10.0884819797013,10.1250672750061
0.906238279784973,10.083389228816,10.0885352625296,10.1282295512469
0.906363295411927,10.0874719352661,10.0929880297925,10.1306042177422
0.90648831103888,10.0877723927418,10.0931153573813,10.1314549960322
0.906613326665833,10.0882769741958,10.0936232863649,10.1378506882679
0.906738342292787,10.0893083698453,10.0953582628236,10.1440259955636
0.90686335791974,10.0908560215704,10.1007936032345,10.1468374812083
0.906988373546693,10.0928589841497,10.1025347401539,10.1479945838599
0.907113389173647,10.0929782572517,10.1063393924653,10.1507975163336
0.9072384048006,10.1012773386603,10.1125986559775,10.1538302670507
0.907363420427553,10.1021823820925,10.1131525557086,10.1564981688112
0.907488436054507,10.1048487740278,10.1138527071708,10.1611421658634
0.90761345168146,10.1050818134102,10.1141114349928,10.1614327313909
0.907738467308414,10.1096660286884,10.1157804270792,10.1630764165217
0.907863482935367,10.1100079392021,10.1159272850783,10.1644813962412
0.90798849856232,10.111252051507,10.1182916803571,10.1652020102768
0.908113514189274,10.1127465740726,10.11831365585,10.1653924059185
0.908238529816227,10.1139691403575,10.1191283182528,10.1695077963856
0.90836354544318,10.1142138139545,10.1198222927522,10.1763307633047
0.908488561070134,10.1162223735995,10.127806051747,10.1787561770096
0.908613576697087,10.1164434390048,10.1291599081194,10.1798185227623
0.908738592324041,10.1176057206233,10.1328759830382,10.1844226427483
0.908863607950994,10.1181841733296,10.1434016820912,10.1847608795891
0.908988623577947,10.1188239718483,10.1463959988176,10.1872797685308
0.909113639204901,10.1273919749819,10.1497109332443,10.1888651796305
0.909238654831854,10.1300161434796,10.1517161973513,10.1953803993486
0.909363670458807,10.1367194282028,10.1536133089655,10.2065789824469
0.909488686085761,10.1423280929922,10.1664635603733,10.2144330508419
0.909613701712714,10.1431675176922,10.1683667395389,10.2158974765056
0.909738717339667,10.1489903917974,10.1685523833428,10.2214538915025
0.909863732966621,10.164807514424,10.1729439664875,10.226800801903
0.909988748593574,10.1654965358407,10.179597732313,10.2270353316502
0.910113764220528,10.1710168991733,10.1901847032797,10.2311675108766
0.910238779847481,10.1752709490853,10.1902439172356,10.2312373414786
0.910363795474434,10.1794433253024,10.1905805871132,10.2312406216281
0.910488811101388,10.182649887434,10.1931516764274,10.2338249049974
0.910613826728341,10.1877122532244,10.1944863637403,10.2340487452081
0.910738842355294,10.188938356695,10.1944977200023,10.2344525222904
0.910863857982248,10.1925356728026,10.1952116721235,10.236601888727
0.910988873609201,10.192619142245,10.1986620845441,10.2379323540411
0.911113889236155,10.1926192999677,10.1993187794672,10.2409846873481
0.911238904863108,10.1941137750261,10.2024724447745,10.2417886799205
0.911363920490061,10.1942873049997,10.2045736289029,10.2429117478437
0.911488936117015,10.1976648896306,10.2063443717737,10.2450117796932
0.911613951743968,10.198285191169,10.2068506615556,10.2514153883663
0.911738967370921,10.2038736861537,10.2138360137286,10.2592362745959
0.911863982997875,10.2039689848603,10.2142277914226,10.2637356451584
0.911988998624828,10.2049732338811,10.2156098849313,10.2647838453571
0.912114014251782,10.2060582457786,10.2186663566991,10.2653733993067
0.912239029878735,10.2096785154516,10.2211010338326,10.269310368239
0.912364045505688,10.2118667355974,10.2233056308806,10.2709806283531
0.912489061132642,10.2160275437517,10.2262542950173,10.2739097826933
0.912614076759595,10.2201307753108,10.2281748666489,10.2789212320653
0.912739092386548,10.2209754079098,10.2299031171956,10.2790520953313
0.912864108013502,10.2228594519284,10.2314740832642,10.2790619977754
0.912989123640455,10.2268211638603,10.2351540818,10.283145923064
0.913114139267408,10.2297115765561,10.2352822507419,10.2845721809319
0.913239154894362,10.231465060526,10.2359199738074,10.2859922451279
0.913364170521315,10.2349043357752,10.243413002374,10.2881195499483
0.913489186148269,10.2413385756623,10.248322515204,10.2885998283038
0.913614201775222,10.246353531455,10.2502538858375,10.2888821453691
0.913739217402175,10.2499949958844,10.2520495845543,10.2892267177614
0.913864233029129,10.2502595928802,10.2522404570716,10.2916371571401
0.913989248656082,10.2510253673105,10.2529479644286,10.2933975318801
0.914114264283035,10.2513932339025,10.2549217790292,10.2962583448244
0.914239279909989,10.2514596992633,10.2571394281827,10.3020489839943
0.914364295536942,10.2531822732876,10.2573547056402,10.3043849568561
0.914489311163896,10.2561451155585,10.26130793499,10.30614465945
0.914614326790849,10.2605698888094,10.2642526498423,10.3104481026728
0.914739342417802,10.2625155618932,10.2738347433801,10.3176195973867
0.914864358044756,10.2732230991228,10.2750974205773,10.3176398176621
0.914989373671709,10.2735341539512,10.2780073265939,10.3222137089038
0.915114389298662,10.2747533219608,10.2816780430929,10.3250113799873
0.915239404925616,10.2752464545733,10.281839950831,10.3275385111567
0.915364420552569,10.2757380185126,10.288365515674,10.3285608781781
0.915489436179522,10.2814912045688,10.2894063977806,10.3293423603063
0.915614451806476,10.2877841528213,10.2916898151672,10.3333459758956
0.915739467433429,10.2890688286545,10.3001960678349,10.3474571179296
0.915864483060383,10.2912651986763,10.3110978406713,10.3526075789252
0.915989498687336,10.2935019127698,10.3144465540975,10.3612452219965
0.916114514314289,10.2998595512494,10.3145774884477,10.3661199094099
0.916239529941243,10.3118133205425,10.3221538562459,10.3662422009901
0.916364545568196,10.3141615779972,10.3299582606162,10.3799701862747
0.916489561195149,10.3292264883757,10.3314938275383,10.3802261597912
0.916614576822103,10.3297240255254,10.334297687127,10.3822274168258
0.916739592449056,10.330671730609,10.337709945079,10.3859892048933
0.916864608076009,10.3311438828126,10.3414825798561,10.3909923358851
0.916989623702963,10.3352549188594,10.3516431404352,10.3938528098007
0.917114639329916,10.348927909457,10.3521034689995,10.394991186683
0.91723965495687,10.3520314019661,10.3549533790899,10.4015952278759
0.917364670583823,10.3543122858798,10.3577295017746,10.4024284014382
0.917489686210776,10.3559590574369,10.3581291608939,10.4055559748852
0.91761470183773,10.3575218006088,10.3596667657325,10.4161978585501
0.917739717464683,10.3592456175877,10.3601514861701,10.4189972759469
0.917864733091636,10.3638148080744,10.3644673674579,10.4211193147561
0.91798974871859,10.3679183423094,10.3780943527804,10.4218850992026
0.918114764345543,10.3736699918803,10.3810505275545,10.42281993357
0.918239779972497,10.3776301558422,10.3830389195692,10.4233630340086
0.91836479559945,10.3834912013908,10.3841921246793,10.4256953295651
0.918489811226403,10.3849165362674,10.3860608570206,10.4258427494556
0.918614826853357,10.3856164507856,10.3876278189946,10.4260639225315
0.91873984248031,10.3862822401947,10.3877712321464,10.4261349267178
0.918864858107263,10.3869298618467,10.3896607424356,10.4297394665759
0.918989873734217,10.3893457786311,10.3906325897633,10.4297839395128
0.91911488936117,10.3902487812687,10.3947361546491,10.4346456667147
0.919239904988123,10.3908218561671,10.3949026419115,10.4462054997738
0.919364920615077,10.3911283831746,10.3955886796215,10.4477205073594
0.91948993624203,10.3916387946609,10.3962626215225,10.4524185487161
0.919614951868984,10.394209677357,10.4014862360468,10.4530332920431
0.919739967495937,10.3943525183309,10.4106546747628,10.4538880832273
0.91986498312289,10.3979685964755,10.4133197140614,10.4539976776111
0.919989998749844,10.4055224424377,10.4143346488291,10.4565316392041
0.920115014376797,10.4098993563881,10.4146466120583,10.459873230035
0.92024003000375,10.4099789862268,10.4146610119463,10.4607899721302
0.920365045630704,10.4160578360758,10.4187595086717,10.4609171956855
0.920490061257657,10.4182669622424,10.4207888689477,10.4663135185837
0.920615076884611,10.4184071476301,10.4229355048076,10.4666658619707
0.920740092511564,10.4221751881406,10.4232290913364,10.4697912008025
0.920865108138517,10.4222023012861,10.4244954694564,10.4698886740723
0.920990123765471,10.424776795136,10.428862587017,10.4710831161226
0.921115139392424,10.4268662380987,10.4299630018754,10.4740012077639
0.921240155019377,10.4277150432405,10.4313328355148,10.4754398817781
0.921365170646331,10.4278412391243,10.4321052774845,10.4763465564541
0.921490186273284,10.4298076227182,10.4321288833221,10.4815516285693
0.921615201900237,10.4315504059566,10.4323864223674,10.4832067672843
0.921740217527191,10.4315730264978,10.4352258313262,10.4857214610333
0.921865233154144,10.4318462288951,10.4388168686287,10.4869547581139
0.921990248781098,10.4320643350787,10.4411342960412,10.4870146365627
0.922115264408051,10.43353989102,10.4434979877867,10.4883109174074
0.922240280035004,10.4340707555996,10.445795730548,10.491736269137
0.922365295661958,10.4348991885455,10.4461757103814,10.4930461209732
0.922490311288911,10.4385182725241,10.4472301787414,10.4978360972989
0.922615326915864,10.4409696249815,10.4473053983235,10.5034181848467
0.922740342542818,10.4436831232081,10.4517997766786,10.5034579804862
0.922865358169771,10.4470228299614,10.4536460539481,10.5094575264159
0.922990373796725,10.4488184310793,10.4537642051591,10.5105355373503
0.923115389423678,10.4510411423521,10.4585848077337,10.5129614825116
0.923240405050631,10.4542184651203,10.4591295305002,10.5204575611146
0.923365420677585,10.4583910156372,10.4608173648327,10.5213222173067
0.923490436304538,10.4587841440834,10.4659095679737,10.5213254603791
0.923615451931491,10.4628419094721,10.4679775852524,10.5236252228542
0.923740467558445,10.4665813079112,10.4769937728676,10.5250796073301
0.923865483185398,10.4682581718914,10.4807360553881,10.5273735841781
0.923990498812352,10.4721463262323,10.4837381789632,10.5312057344034
0.924115514439305,10.4726999712439,10.4868146155505,10.5355512543689
0.924240530066258,10.4789309756622,10.4899139266119,10.5379958344706
0.924365545693212,10.4803074218745,10.4931735711078,10.5393572001834
0.924490561320165,10.4857361050167,10.4967265758252,10.5394949282968
0.924615576947118,10.4927906140448,10.4983651506767,10.5414720495737
0.924740592574072,10.4945249866031,10.4988876819412,10.5450848241818
0.924865608201025,10.4963614276611,10.4993616554455,10.5451434373905
0.924990623827978,10.4984106854726,10.5050271886833,10.5451734518744
0.925115639454932,10.5043216104551,10.5060021769488,10.5455881053173
0.925240655081885,10.5044681325807,10.5092316747792,10.554030711804
0.925365670708839,10.5072368627953,10.5105154794299,10.5664699660113
0.925490686335792,10.5217092831229,10.5285648037207,10.5818183389694
0.925615701962745,10.5239564073815,10.529385829958,10.5916356428766
0.925740717589699,10.5289796821187,10.5335371954267,10.5945209009097
0.925865733216652,10.5381717656055,10.5432171243066,10.5959316488764
0.925990748843605,10.5424238638743,10.5435801936351,10.5982724825586
0.926115764470559,10.5428453424824,10.5464696033771,10.6069111202887
0.926240780097512,10.5435968147173,10.5471371619749,10.6087078594313
0.926365795724466,10.5439352312579,10.5490342196775,10.6102104786957
0.926490811351419,10.5479366595312,10.55166720135,10.6115751356428
0.926615826978372,10.5544697293051,10.5611090982951,10.6118108071085
0.926740842605326,10.5548636249366,10.5630085008806,10.6146792045777
0.926865858232279,10.5557570142372,10.5687618625232,10.6149757810767
0.926990873859232,10.5558210307429,10.5695622853127,10.6151454339924
0.927115889486186,10.5562770704297,10.570025830799,10.6171009955629
0.927240905113139,10.5578787884853,10.5704103560668,10.6175758797534
0.927365920740092,10.5595124856859,10.5709657667307,10.6199254671823
0.927490936367046,10.5682822546076,10.5718609287561,10.6253747518017
0.927615951993999,10.5688368806282,10.5744688485224,10.6275855598552
0.927740967620953,10.5699033616677,10.5757740464935,10.6327021963006
0.927865983247906,10.5704977651546,10.5769042675972,10.6337773918395
0.927990998874859,10.5713064622351,10.5784072159127,10.6429588903996
0.928116014501813,10.5742354862832,10.5788032250934,10.6463752567927
0.928241030128766,10.5771749175068,10.5795773529015,10.6472252417394
0.928366045755719,10.577847359587,10.5836851448017,10.6478618798036
0.928491061382673,10.5789782731425,10.5959194522691,10.6495056054205
0.928616077009626,10.5903729779631,10.6044909585356,10.6509096403303
0.92874109263658,10.598943724149,10.608227858052,10.6511653031352
0.928866108263533,10.6009308132989,10.6098730815337,10.6569141760306
0.928991123890486,10.6038863449339,10.6115291654154,10.663959272101
0.92911613951744,10.6057774088769,10.6214301623596,10.6655868399152
0.929241155144393,10.6109633539051,10.6218809805057,10.6665356263757
0.929366170771346,10.6195858722474,10.6290841265382,10.6753970955017
0.9294911863983,10.6250950778158,10.6347878213977,10.676842468774
0.929616202025253,10.6251300441145,10.6349792462853,10.678384936393
0.929741217652207,10.6253871952364,10.6368085375947,10.6794906838787
0.92986623327916,10.6276213524282,10.6371574512996,10.68024103596
0.929991248906113,10.6304973089341,10.6392121944442,10.6828425918945
0.930116264533067,10.6327206039038,10.639581319814,10.6875550319395
0.93024128016002,10.6334419751948,10.6424722133178,10.6878277124058
0.930366295786973,10.6339125350478,10.6470310794838,10.7012605704852
0.930491311413927,10.6376494896506,10.6472112868727,10.7112359548345
0.93061632704088,10.639891593406,10.6475583731937,10.7141607037686
0.930741342667833,10.6415651896066,10.6488905846371,10.7148155639825
0.930866358294787,10.6461689047092,10.6626267604627,10.7209824999266
0.93099137392174,10.6574165194876,10.6643418589599,10.7262719285384
0.931116389548694,10.6580889388312,10.666400959921,10.7267584269777
0.931241405175647,10.6617794276263,10.6801077551247,10.7269821512635
0.9313664208026,10.6666383811085,10.6808769852557,10.7293841527019
0.931491436429554,10.6737559086094,10.6836894231221,10.7302418863843
0.931616452056507,10.6748645904757,10.6862300988689,10.7377010574035
0.93174146768346,10.6768245885959,10.6899867950656,10.7424696408167
0.931866483310414,10.6788202766033,10.6939915038268,10.7445975520589
0.931991498937367,10.6794143046451,10.6947468044768,10.7470876412867
0.932116514564321,10.6821638892779,10.6962273334658,10.7503847341803
0.932241530191274,10.682455674412,10.6993715660299,10.7568296934807
0.932366545818227,10.684470481831,10.7012530353305,10.7585560513291
0.932491561445181,10.687915514718,10.7028566540994,10.7590901214445
0.932616577072134,10.6893006606932,10.7032172112695,10.7626571154026
0.932741592699087,10.690126858387,10.704347493204,10.7717361993001
0.932866608326041,10.6904483392098,10.7060140248499,10.7743310207547
0.932991623952994,10.7023926946656,10.7070504795365,10.7760142922758
0.933116639579948,10.7024682771737,10.7097197191,10.7812213642571
0.933241655206901,10.7034016220339,10.7288548419277,10.7827235953692
0.933366670833854,10.7050717304681,10.7293929433338,10.7851182782716
0.933491686460808,10.71266749808,10.7335341111013,10.7881037398948
0.933616702087761,10.7181851997945,10.737441954029,10.7901373581814
0.933741717714714,10.722407902263,10.7384980115946,10.7962333288431
0.933866733341668,10.7261550652574,10.7392255669769,10.7965092161352
0.933991748968621,10.7353172035681,10.740865290225,10.8004724131415
0.934116764595574,10.740244362192,10.7438507401711,10.8074630033726
0.934241780222528,10.740318608121,10.7439959296808,10.8085462992826
0.934366795849481,10.7405070112708,10.7539204307456,10.8092326234791
0.934491811476435,10.7449236152492,10.7559283391109,10.8189227259032
0.934616827103388,10.7450462395273,10.7650021886102,10.8203424075551
0.934741842730341,10.7499850692183,10.7663059825789,10.8236728685129
0.934866858357295,10.7524281670085,10.7706677053827,10.8307859800895
0.934991873984248,10.7544169497667,10.7771316451557,10.8367671297041
0.935116889611201,10.7550211563587,10.7801676483416,10.8421740311298
0.935241905238155,10.7593119992189,10.7831504531513,10.8437092346608
0.935366920865108,10.7615196149011,10.7835310365711,10.8514552350992
0.935491936492062,10.7675155792313,10.7872175869038,10.8533824436411
0.935616952119015,10.769300582911,10.7950309198768,10.854920110326
0.935741967745968,10.7826552502494,10.797638367614,10.860088716997
0.935866983372922,10.7931893947321,10.8060056743581,10.8619504123609
0.935991998999875,10.8054314706671,10.8121483912525,10.8715582176495
0.936117014626828,10.8060671815317,10.8149100821653,10.8871253751001
0.936242030253782,10.8082891831233,10.8322271232586,10.8890958854684
0.936367045880735,10.8309779235773,10.838835257281,10.8899728559901
0.936492061507688,10.8366051145694,10.8403264093863,10.8909579707628
0.936617077134642,10.8378504753154,10.8480707835198,10.8920358278445
0.936742092761595,10.852232093602,10.8533753799502,10.8963878122531
0.936867108388549,10.8531607399539,10.8539026904584,10.8981358956128
0.936992124015502,10.8547405186707,10.8655082390644,10.9079434098061
0.937117139642455,10.8563068096103,10.8666828867983,10.9100768708043
0.937242155269409,10.8597344027959,10.8690037738666,10.913390448366
0.937367170896362,10.865182456353,10.8695289876246,10.914919878724
0.937492186523315,10.8669145800795,10.874748661654,10.9215798614452
0.937617202150269,10.8685338500401,10.8747988294842,10.9251092107858
0.937742217777222,10.8687449654908,10.8760312164474,10.9252519918924
0.937867233404176,10.8690871244985,10.8782760077347,10.9258495191612
0.937992249031129,10.8692781084575,10.879665806515,10.9307286469534
0.938117264658082,10.8772080507333,10.8832245863319,10.9316856991268
0.938242280285036,10.8772364676398,10.8832577661645,10.9331963553262
0.938367295911989,10.8776732481481,10.8834619248902,10.9464272869737
0.938492311538942,10.8790143152866,10.8856243752577,10.9471795410521
0.938617327165896,10.8801823878443,10.8980496211639,10.950457514271
0.938742342792849,10.8810015841924,10.8983683067041,10.9519397567121
0.938867358419803,10.8819982047959,10.9001353746515,10.9521064787705
0.938992374046756,10.8827638290814,10.9064928913872,10.9525130823275
0.939117389673709,10.8842538411423,10.9077347484515,10.9558865811206
0.939242405300663,10.8878254891342,10.908021518402,10.9589075165515
0.939367420927616,10.8916739426389,10.9081004376523,10.9635386667393
0.939492436554569,10.8992126179329,10.9086774609845,10.964490507965
0.939617452181523,10.8994552590955,10.9118564805636,10.9697747867575
0.939742467808476,10.9043691824688,10.9134966982786,10.9780457704324
0.939867483435429,10.9045759941607,10.9144353977772,10.9781692105239
0.939992499062383,10.9057821777481,10.9160451323703,10.9797419811522
0.940117514689336,10.9060780006542,10.9190722744166,10.9799976311239
0.94024253031629,10.9068858253086,10.9223806898235,10.9814732403214
0.940367545943243,10.9083146034218,10.926547858277,10.984107984588
0.940492561570196,10.9144457636742,10.9268223128868,10.9858302838559
0.94061757719715,10.9212201531787,10.9303872607714,10.9873016538574
0.940742592824103,10.9226576019395,10.9311645470733,10.9875788791145
0.940867608451056,10.9246413136632,10.93123459811,10.9883265505461
0.94099262407801,10.9250397315447,10.9341499346722,10.9898078734435
0.941117639704963,10.9263114970741,10.9395244745834,10.996602185227
0.941242655331917,10.9273906650956,10.9402114383247,10.9968028909266
0.94136767095887,10.9365827125962,10.9458384744206,10.9973054314879
0.941492686585823,10.9368812330053,10.9514338511822,11.0003540608811
0.941617702212777,10.9378613365181,10.9539071324633,11.0008816772404
0.94174271783973,10.9426163371104,10.9570275809802,11.002417147332
0.941867733466683,10.9473254165363,10.9571199350483,11.0105035155059
0.941992749093637,10.9527523043567,10.9580951806311,11.0153652593567
0.94211776472059,10.9557714739688,10.9581208460267,11.0169994286329
0.942242780347543,10.9563345607018,10.9675305969276,11.0214283140698
0.942367795974497,10.9573029658077,10.9714138444673,11.0228261824202
0.94249281160145,10.9581682916328,10.9753318443739,11.024530554355
0.942617827228404,10.9680616447519,10.9765613978655,11.0270050575105
0.942742842855357,10.970250547982,10.9844501064498,11.0281823886247
0.94286785848231,10.9721931845344,10.9847019545613,11.0314642155764
0.942992874109264,10.978228383733,10.9851525875466,11.0321905387774
0.943117889736217,10.9814607009892,10.9870404329691,11.0325352332352
0.94324290536317,10.9838664373243,10.9890043058799,11.0337702848523
0.943367920990124,10.9846682716341,10.9891385130746,11.0341976660835
0.943492936617077,10.9880117741203,10.9896619370193,11.0386352590271
0.943617952244031,10.988102850176,10.9946919985441,11.0402226858529
0.943742967870984,10.9883658795881,10.9981596778291,11.0442622563486
0.943867983497937,10.9906562750688,11.0003639022421,11.0485542992261
0.943992999124891,10.9959913187458,11.0081476159293,11.0539344521242
0.944118014751844,11.0045696326304,11.0112830732844,11.058072530548
0.944243030378797,11.0061064033735,11.0124029067505,11.0583596673912
0.944368046005751,11.0064587004257,11.0127852249874,11.0586723587155
0.944493061632704,11.0096030171946,11.0179182333256,11.0682771438115
0.944618077259657,11.0114225706086,11.0210745205407,11.0733323660602
0.944743092886611,11.0123586951877,11.0236759964714,11.074172904824
0.944868108513564,11.0145224221013,11.0288797583527,11.0829223788106
0.944993124140518,11.0164512252053,11.0301859457623,11.0839507825954
0.945118139767471,11.016954550975,11.0303369291073,11.0847644968396
0.945243155394424,11.0181639645686,11.0340286176703,11.0919463654172
0.945368171021378,11.0215085396695,11.0345219933457,11.0935362433646
0.945493186648331,11.0220477361098,11.0348869206883,11.0987052465578
0.945618202275284,11.0246948658187,11.0411328171731,11.0988222324113
0.945743217902238,11.0277678453479,11.0427467109855,11.1036369469915
0.945868233529191,11.0290140496319,11.0427680269076,11.108024474687
0.945993249156144,11.029625733894,11.0459975055273,11.1122028626015
0.946118264783098,11.0313344817175,11.0466747154317,11.1135627825945
0.946243280410051,11.0330243064782,11.0482459996936,11.1161573237085
0.946368296037005,11.0348352298533,11.0573388703243,11.1167366227656
0.946493311663958,11.0396383420472,11.0645134311924,11.1254611552098
0.946618327290911,11.0416520531672,11.0689198749771,11.1284306810523
0.946743342917865,11.0443298905307,11.0708335541789,11.1312037907633
0.946868358544818,11.0528019345841,11.0708494893019,11.1409222420897
0.946993374171771,11.0650037472638,11.0737311341113,11.1439289077148
0.947118389798725,11.0694173994051,11.079097574821,11.1441642775672
0.947243405425678,11.0700883215351,11.085764720258,11.1560988847482
0.947368421052632,11.0716453719079,11.0910390194658,11.1571113116711
0.947493436679585,11.0774312211828,11.0930106789255,11.1599961794185
0.947618452306538,11.0832092295213,11.0958061056791,11.1623349450674
0.947743467933492,11.0882795985926,11.0964660370792,11.1631817328878
0.947868483560445,11.0900124864841,11.0992977761746,11.1664306224462
0.947993499187398,11.0935520537445,11.1018204210861,11.1684457672978
0.948118514814352,11.1040375483542,11.1109575742702,11.169414081828
0.948243530441305,11.1058545397354,11.112760837044,11.1706865804568
0.948368546068258,11.1063720192035,11.1147591394066,11.1707903291164
0.948493561695212,11.1084703867332,11.1202975893874,11.1725347219516
0.948618577322165,11.1149657279424,11.1221637034246,11.174634372668
0.948743592949119,11.117336382221,11.1228125864854,11.1785472235892
0.948868608576072,11.1203498065881,11.1235759172293,11.1807958252908
0.948993624203025,11.1205456243127,11.1236426298725,11.1836619303196
0.949118639829979,11.1206956942362,11.1239066445418,11.1923095437778
0.949243655456932,11.1227628423862,11.1328471167099,11.1968573006016
0.949368671083885,11.1240406965636,11.1402444891478,11.2037033004469
0.949493686710839,11.1252881015152,11.1410524119905,11.2037212297302
0.949618702337792,11.1296786129745,11.1456287366327,11.2075909208402
0.949743717964746,11.1309776972143,11.1478005313537,11.2078540930643
0.949868733591699,11.144245892976,11.1542942990477,11.2095855979973
0.949993749218652,11.1450696432848,11.1574754030927,11.2191933866785
0.950118764845606,11.1565255463428,11.1586908683878,11.2196299801789
0.950243780472559,11.1615316785454,11.1687393119995,11.2196485571908
0.950368796099512,11.1664776055787,11.1736801883163,11.2205614029958
0.950493811726466,11.1719176147267,11.1737212551989,11.2241213540888
0.950618827353419,11.1720899583136,11.1742845413198,11.2248155111685
0.950743842980373,11.1721853685126,11.1749602401538,11.2289908305394
0.950868858607326,11.1734012196816,11.1756629767593,11.2389354682905
0.950993874234279,11.185801605389,11.1936959775325,11.2463628520454
0.951118889861233,11.1859612230493,11.1940388482238,11.2465077782405
0.951243905488186,11.187037141734,11.1963258060744,11.2466992874968
0.951368921115139,11.1873496358035,11.1990117701764,11.2492795277813
0.951493936742093,11.1911104174423,11.1994980592125,11.2519850734357
0.951618952369046,11.1921091543433,11.2034096117133,11.2541710250035
0.951743967995999,11.1982918829595,11.204326749735,11.2549700468767
0.951868983622953,11.1985392698012,11.2055679893656,11.2632555211686
0.951993999249906,11.2031743905371,11.2119244097399,11.2698620718021
0.95211901487686,11.2084794270908,11.2222760458864,11.2700376397282
0.952244030503813,11.2098181657665,11.2230286334266,11.2776423898175
0.952369046130766,11.2191974226391,11.2312186546941,11.2848030264681
0.95249406175772,11.2195009982242,11.2348424527283,11.2849958330417
0.952619077384673,11.2200166729892,11.2383427966315,11.286373305037
0.952744093011626,11.2284690408119,11.2410230970893,11.2911232200457
0.95286910863858,11.2351833373795,11.2439409054614,11.3064481955737
0.952994124265533,11.2377803727773,11.2469437583369,11.3097078052529
0.953119139892487,11.2416203025948,11.2490191339687,11.31414002635
0.95324415551944,11.2453138437025,11.2581739650327,11.3151721025889
0.953369171146393,11.2475313894263,11.2583543944319,11.3264096350057
0.953494186773347,11.2552389269404,11.263809213413,11.3279670058211
0.9536192024003,11.2621209608093,11.2645577422059,11.3281456747164
0.953744218027253,11.2637815678772,11.2772814873772,11.3306990450137
0.953869233654207,11.2694141051537,11.2804938296232,11.331866810062
0.95399424928116,11.2705107043388,11.2808986536101,11.3371366719995
0.954119264908113,11.2756470415113,11.2815495564129,11.3371699588945
0.954244280535067,11.2781600513002,11.2832126184577,11.3439280167921
0.95436929616202,11.2782572829564,11.2834059898057,11.3480007457852
0.954494311788974,11.2809671284269,11.2915526906853,11.349865544182
0.954619327415927,11.2823856087695,11.2927490170421,11.3519733976253
0.95474434304288,11.2836918610272,11.2957169466355,11.3521553653194
0.954869358669834,11.2867724280291,11.2959456593897,11.3557141764371
0.954994374296787,11.2879369301448,11.2976907967348,11.358276362991
0.95511938992374,11.289196708759,11.3022383559048,11.3677949439349
0.955244405550694,11.2893125851443,11.302815884395,11.3727829748223
0.955369421177647,11.2898536993914,11.3040859075529,11.373019454257
0.955494436804601,11.2915805577235,11.3073515996629,11.3738458944003
0.955619452431554,11.2927639847565,11.3168478274008,11.3739373670381
0.955744468058507,11.2963849865079,11.3216532962938,11.3758645059686
0.955869483685461,11.2967267852257,11.3233683352428,11.376895076095
0.955994499312414,11.2979744454613,11.3242280480703,11.3787023522363
0.956119514939367,11.2984773354342,11.3253173843421,11.3846715690537
0.956244530566321,11.3090943451016,11.3255275405298,11.3859985069805
0.956369546193274,11.3161159078203,11.332013300683,11.3863735812859
0.956494561820228,11.3264024937243,11.3357064312758,11.3954062814645
0.956619577447181,11.3307086417092,11.3372485669412,11.399414516384
0.956744593074134,11.333942817734,11.3390594675286,11.4014697133854
0.956869608701088,11.3349582774467,11.3409928823909,11.4015647705776
0.956994624328041,11.3423895716891,11.3529134771087,11.4074581792099
0.957119639954994,11.3439880169269,11.3533193619361,11.4176699001501
0.957244655581948,11.3490074002252,11.3626448300797,11.4178013729052
0.957369671208901,11.3495392934966,11.3734673767505,11.4222999583673
0.957494686835854,11.3557466702176,11.3772572045257,11.4305578482215
0.957619702462808,11.3675027190602,11.3784717589559,11.4310567388242
0.957744718089761,11.3715014680647,11.381083819055,11.4344247645078
0.957869733716715,11.3722038692728,11.3816608496303,11.4382041068958
0.957994749343668,11.3754650271898,11.3868622535256,11.4428421510365
0.958119764970621,11.3775288978413,11.3914792062367,11.445834060884
0.958244780597575,11.3777928496336,11.3954471200919,11.4466258241037
0.958369796224528,11.3790875348878,11.3984589034742,11.4472311200326
0.958494811851481,11.3835771837269,11.4004456234451,11.4475290333252
0.958619827478435,11.3867208402754,11.4020954945453,11.4483839489623
0.958744843105388,11.3896664697577,11.4044583179583,11.4484285980894
0.958869858732342,11.3963588419845,11.4056984055985,11.4555886949728
0.958994874359295,11.3980777035523,11.4067587115366,11.4648894244001
0.959119889986248,11.3988335311209,11.4071069958351,11.4709039131042
0.959244905613202,11.398864364496,11.4126787714173,11.4748729367675
0.959369921240155,11.4050385520085,11.4159861214596,11.4827442630712
0.959494936867108,11.405609165765,11.4212586632369,11.4874783017123
0.959619952494062,11.4086766536202,11.4255522873994,11.4891570396516
0.959744968121015,11.4167566475563,11.4327858647126,11.489158456433
0.959869983747969,11.4210916651242,11.4412628779799,11.4915133272582
0.959994999374922,11.4244118120503,11.4431863139484,11.493613395108
0.960120015001875,11.4246830828498,11.4495092623648,11.4947957609952
0.960245030628829,11.4257725460155,11.4499244546305,11.5046628098611
0.960370046255782,11.4289065949054,11.4512348141729,11.5050543088792
0.960495061882735,11.4400357532285,11.4546369726877,11.5074377777319
0.960620077509689,11.4400662418274,11.4556757405643,11.509434971704
0.960745093136642,11.4437375236363,11.4593922684164,11.5125215289025
0.960870108763595,11.4443105874257,11.4617941833798,11.5185799273794
0.960995124390549,11.4470556156246,11.466608386672,11.5188823483811
0.961120140017502,11.4496019829378,11.4683680281662,11.5244928228958
0.961245155644456,11.4534101268606,11.4685370065421,11.5291761925442
0.961370171271409,11.455237534602,11.4742879602156,11.529891947299
0.961495186898362,11.4570832126921,11.4781574395153,11.5304797883027
0.961620202525316,11.4602309030102,11.4791469954903,11.5308866085596
0.961745218152269,11.4606502031009,11.4801597275688,11.5500842121296
0.961870233779222,11.4631381899458,11.4812415184099,11.5513743803958
0.961995249406176,11.4671331996421,11.4844401187334,11.5551673715686
0.962120265033129,11.4687923433624,11.4854218136105,11.5610146358368
0.962245280660083,11.4719340850759,11.4882351781384,11.5613728891193
0.962370296287036,11.4721039297131,11.4886708320074,11.5726018206379
0.962495311913989,11.4750996342523,11.4930859683913,11.5758251047163
0.962620327540943,11.4841032299642,11.4967134689818,11.5764939682707
0.962745343167896,11.4978469690544,11.5039277974441,11.577757478981
0.962870358794849,11.5002188555487,11.5116475770926,11.5812426981883
0.962995374421803,11.5002258326323,11.5153518649157,11.5819281808404
0.963120390048756,11.5045001554467,11.5168597865831,11.5872110033497
0.963245405675709,11.505996994454,11.5227233439398,11.5901667362855
0.963370421302663,11.51276672506,11.5280816504145,11.5917934324574
0.963495436929616,11.516643489015,11.5304620148195,11.592092719125
0.96362045255657,11.5173222754024,11.5367596511658,11.6022670078364
0.963745468183523,11.5214608042425,11.539098150738,11.6025010351881
0.963870483810476,11.5220219105078,11.543465814421,11.6115313319603
0.96399549943743,11.5304718457448,11.5528161211237,11.6149493815579
0.964120515064383,11.533552240011,11.5530941062027,11.6165473239205
0.964245530691336,11.5338282373636,11.5611876220966,11.6180882745357
0.96437054631829,11.5466598412849,11.5662716208637,11.6287638138395
0.964495561945243,11.5476905384035,11.5784650734946,11.6341917398325
0.964620577572197,11.5543141367464,11.5814106219426,11.6358230493475
0.96474559319915,11.566560708534,11.5861744437438,11.640245219771
0.964870608826103,11.5747953615376,11.5876359279605,11.6410359026292
0.964995624453057,11.5793203372478,11.6008556839042,11.6515643888876
0.96512064008001,11.581114121381,11.606668382242,11.6591302054142
0.965245655706963,11.5849502086909,11.6097487057573,11.6619866599014
0.965370671333917,11.5961127653583,11.6119080867863,11.666092936652
0.96549568696087,11.5977803577091,11.6152429069159,11.6745307616312
0.965620702587824,11.6036437666113,11.6169713620158,11.6841802222128
0.965745718214777,11.6096734007145,11.6181707346933,11.685987780598
0.96587073384173,11.6110551336991,11.6225541040967,11.6941641421058
0.965995749468684,11.6127251476522,11.6289640518268,11.7048068113036
0.966120765095637,11.6138751293989,11.6338031779708,11.7062609106538
0.96624578072259,11.6227387642691,11.6343019576128,11.7129887882678
0.966370796349544,11.6283543625906,11.6377489460903,11.7133209917895
0.966495811976497,11.6323122158525,11.6572221981839,11.715725625846
0.96662082760345,11.6377843616757,11.6600002560627,11.719861532819
0.966745843230404,11.6397451700813,11.661015738516,11.7218324036292
0.966870858857357,11.6404132291247,11.6652946452788,11.7322271137022
0.966995874484311,11.6459658827362,11.6701741927583,11.7329403741358
0.967120890111264,11.65124151272,11.6704963898959,11.7347063854581
0.967245905738217,11.6559376488611,11.6716783659769,11.739026489641
0.967370921365171,11.6567167386528,11.6786737187443,11.7426108944145
0.967495936992124,11.6594383323568,11.6804329065327,11.749883233978
0.967620952619077,11.6630761620794,11.6831278003613,11.7561091571312
0.967745968246031,11.6687858488029,11.6873201593512,11.7562983827362
0.967870983872984,11.67250937483,11.6951957399401,11.7647748738975
0.967995999499938,11.6739542028511,11.7006596465378,11.7655372662667
0.968121015126891,11.676300499708,11.7024363791114,11.7658713993482
0.968246030753844,11.6767488952445,11.7028930298728,11.7689720253467
0.968371046380798,11.6932243780465,11.70363413315,11.7700569848774
0.968496062007751,11.7011273745049,11.7043327088302,11.7716606558073
0.968621077634704,11.7016953872161,11.7111739575942,11.773428631145
0.968746093261658,11.7018177941642,11.7111782706821,11.7735696988517
0.968871108888611,11.7059414464493,11.715193654723,11.7736406396503
0.968996124515564,11.7108276785387,11.7172895871347,11.7745025330077
0.969121140142518,11.7112792950406,11.7201819847121,11.7778360252243
0.969246155769471,11.7122177470392,11.7204094556076,11.7812800921193
0.969371171396425,11.715245318261,11.7209295260029,11.7826410408983
0.969496187023378,11.716352830552,11.7283100257912,11.7849971328738
0.969621202650331,11.7213720517911,11.7354613518487,11.7875509806025
0.969746218277285,11.728543191001,11.7380454256796,11.7888149712481
0.969871233904238,11.7342495028154,11.739135101339,11.7929251113936
0.969996249531191,11.734975926765,11.7454915786922,11.8048828586893
0.970121265158145,11.7368968017522,11.7546004809181,11.8144567058128
0.970246280785098,11.7373292145783,11.7553777500333,11.8186829782566
0.970371296412052,11.7460639780494,11.7554140147681,11.8422490980955
0.970496312039005,11.7485402691631,11.7562862905335,11.8423648031152
0.970621327665958,11.7670015460143,11.782145173537,11.8483112547314
0.970746343292912,11.7711986953506,11.7970804872367,11.8490527732653
0.970871358919865,11.7727446586909,11.7998801619974,11.855996245992
0.970996374546818,11.7773771424855,11.8014728463727,11.8627029420799
0.971121390173772,11.7833723747767,11.8054742522333,11.863656260812
0.971246405800725,11.7838789508489,11.8059366443155,11.8655132425282
0.971371421427678,11.7943498196803,11.8127219309636,11.8802439671437
0.971496437054632,11.7961973226329,11.8146177121112,11.8859077323401
0.971621452681585,11.796969920911,11.8147314320823,11.890105632385
0.971746468308539,11.7974327273828,11.823758176867,11.8920749331707
0.971871483935492,11.7988507728517,11.8255839468956,11.8986272276753
0.971996499562445,11.803999087892,11.8281774718427,11.9003772415
0.972121515189399,11.8107360735196,11.8332428020176,11.9012927782676
0.972246530816352,11.8179044407395,11.8403927098373,11.907840703216
0.972371546443305,11.818128314673,11.8424832267436,11.910505874784
0.972496562070259,11.819534101237,11.8509066135649,11.9142539455262
0.972621577697212,11.8291361831336,11.8606492013965,11.9235244975713
0.972746593324166,11.8331761090795,11.8649829878889,11.9286088992836
0.972871608951119,11.8401799690981,11.868112141584,11.9320555849795
0.972996624578072,11.8414385346433,11.8789392025518,11.936783921185
0.973121640205026,11.8451012898227,11.8831210276621,11.9473931157263
0.973246655831979,11.850295222962,11.8848378118633,11.9494309028306
0.973371671458932,11.8539942741815,11.8923574261182,11.950136668557
0.973496687085886,11.8617675683345,11.8934519652799,11.9514478072784
0.973621702712839,11.8741525876146,11.8960047175688,11.9760989703367
0.973746718339792,11.8766072426904,11.8961675845464,11.985504129901
0.973871733966746,11.8795400361997,11.9017430630792,11.9874090148248
0.973996749593699,11.8797862421325,11.9263970363151,11.9909976505622
0.974121765220653,11.8857625992938,11.9280301963149,11.9942914440063
0.974246780847606,11.8917495835588,11.9310986311231,11.9959823425371
0.974371796474559,11.901306706857,11.9386868989436,11.9983766567997
0.974496812101513,11.9137739130622,11.9415416784471,11.9988071670771
0.974621827728466,11.9188472148255,11.9416913730086,12.0099509094505
0.974746843355419,11.9192394262,11.9418668757199,12.0118858901772
0.974871858982373,11.9241702212404,11.9434964753972,12.0172687643787
0.974996874609326,11.9352870077918,11.9461509798356,12.0357422373368
0.975121890236279,11.9369030689835,11.9476691736209,12.0397276791267
0.975246905863233,11.9377863706286,11.948980307592,12.0405769698454
0.975371921490186,11.9428472895148,11.9552036248285,12.0424969579617
0.97549693711714,11.954724963957,11.9669556858241,12.0430659862784
0.975621952744093,11.9563289538424,11.9770339034076,12.0439873821266
0.975746968371046,11.9604556396169,11.9790013703097,12.0447178557985
0.975871983998,11.9621241508217,11.9819379620567,12.0454770475687
0.975996999624953,11.970251586455,11.9829917478396,12.0465926432102
0.976122015251906,11.9745760482477,11.9890674849414,12.0482859924867
0.97624703087886,11.9755165878349,11.9893292118495,12.0510836948488
0.976372046505813,11.977029721975,11.9948428330727,12.0632121012491
0.976497062132767,11.9818376949112,12.0157790725314,12.0732921331221
0.97662207775972,11.9870263352088,12.0159828869336,12.0816688188001
0.976747093386673,11.9874633580112,12.0220538627093,12.0855981815232
0.976872109013627,11.9924359391452,12.0236742944807,12.0878632831163
0.97699712464058,11.9953806473903,12.0237822249656,12.0887946137453
0.977122140267533,11.9977420437127,12.0256179617778,12.0955435655569
0.977247155894487,12.0066994119796,12.0287251671248,12.0957565868336
0.97737217152144,12.0189397194818,12.0308735898684,12.0992782169043
0.977497187148394,12.0189499587768,12.038895123603,12.1050503908005
0.977622202775347,12.0224799580277,12.0466552057537,12.1235845051242
0.9777472184023,12.0237359987245,12.0611094917706,12.128463449559
0.977872234029254,12.0237709814307,12.0653774852594,12.1404366659626
0.977997249656207,12.0347025665354,12.0804498979035,12.1408648640271
0.97812226528316,12.0370890225456,12.0846812197474,12.1486362044875
0.978247280910114,12.0388901512843,12.086150427328,12.1520856535011
0.978372296537067,12.0406975316833,12.0895389353432,12.1524876246819
0.97849731216402,12.047470380292,12.0906171593619,12.1674746776465
0.978622327790974,12.0563442704389,12.0948826335087,12.1700396661315
0.978747343417927,12.0649679985723,12.107077072466,12.1724650713925
0.978872359044881,12.0721607052195,12.111765844043,12.1795413500241
0.978997374671834,12.0745491368238,12.1135526803967,12.1838743587611
0.979122390298787,12.0780023605131,12.1137586909453,12.1853725979849
0.979247405925741,12.0814669949478,12.1175301558987,12.1971629646087
0.979372421552694,12.0905611549801,12.1227274071606,12.1987355434465
0.979497437179647,12.0976213736247,12.125298426661,12.2139341055047
0.979622452806601,12.1071515682708,12.1282243659907,12.2155310690371
0.979747468433554,12.1087185241106,12.1413287914485,12.2226334466663
0.979872484060508,12.108767628692,12.1418774665211,12.2226848030908
0.979997499687461,12.1101660037609,12.1462187638313,12.2239790345875
0.980122515314414,12.1109157745714,12.1623837092897,12.2241860460534
0.980247530941368,12.1163212495275,12.1644831466018,12.2286804442123
0.980372546568321,12.1185701292833,12.1668822430314,12.2329007745096
0.980497562195274,12.1258183211015,12.1690394118306,12.2357997645262
0.980622577822228,12.1375009083047,12.1698513633868,12.238030641784
0.980747593449181,12.1461486731491,12.1723191785838,12.239307615224
0.980872609076134,12.1561472122983,12.1725271011474,12.244146235143
0.980997624703088,12.1574286510845,12.1816363127608,12.2524981768004
0.981122640330041,12.1577042181451,12.1841856466843,12.2629224106162
0.981247655956995,12.1596545253927,12.1887412797368,12.2708585733238
0.981372671583948,12.164869890207,12.194646378879,12.2724763618357
0.981497687210901,12.1651366891625,12.1976214242417,12.2753884821649
0.981622702837855,12.1664281494879,12.20437326862,12.2772682644126
0.981747718464808,12.1739197322696,12.2053918877294,12.2814016779199
0.981872734091761,12.1765228639647,12.2118122007961,12.2848368691129
0.981997749718715,12.176675612594,12.2151112709087,12.2903706234923
0.982122765345668,12.1786339906654,12.220123868236,12.2909956016395
0.982247780972622,12.1902871222986,12.2204386565571,12.293761712835
0.982372796599575,12.1967628312315,12.2228256956009,12.2973267686809
0.982497812226528,12.200593867592,12.2244380591836,12.2979569695897
0.982622827853482,12.2006734991862,12.2278212035655,12.3093044139216
0.982747843480435,12.2046474886936,12.2320610153125,12.3096624976899
0.982872859107388,12.2048955261742,12.2378183896198,12.3151361153211
0.982997874734342,12.2059758238057,12.2430253905961,12.3153663384805
0.983122890361295,12.212844688314,12.2439142642293,12.3184041147436
0.983247905988249,12.2134356504222,12.2459990693732,12.3207225204298
0.983372921615202,12.2170759343981,12.2495043335908,12.3246974781569
0.983497937242155,12.2194266991762,12.2497468805543,12.3303182136332
0.983622952869109,12.2246041306707,12.2539592900784,12.331239033017
0.983747968496062,12.2328428681192,12.2567169113002,12.3328285820335
0.983872984123015,12.232877931974,12.2643183722745,12.3354925444796
0.983997999749969,12.2385959128755,12.2662636881742,12.3365999045047
0.984123015376922,12.2468244604079,12.2669087934445,12.3367706232768
0.984248031003875,12.2489771317878,12.2676416667416,12.3374563182813
0.984373046630829,12.2503315361428,12.2678824401385,12.3394048032103
0.984498062257782,12.2524271448986,12.2711118857809,12.3406958857929
0.984623077884736,12.2559857991273,12.2837672283411,12.3578499091314
0.984748093511689,12.2566816606524,12.2884662731581,12.3657334218593
0.984873109138642,12.2663373290514,12.2955616045269,12.3711070149289
0.984998124765596,12.270432100522,12.3010418468768,12.3782443948864
0.985123140392549,12.276613204369,12.3104053445632,12.3799815601501
0.985248156019502,12.2803847446986,12.3149525197139,12.3817183186224
0.985373171646456,12.2807566680206,12.3252134976518,12.3951669310369
0.985498187273409,12.2825332668379,12.3361235425201,12.4022385901112
0.985623202900363,12.285835359505,12.3379164185451,12.4083787993433
0.985748218527316,12.292361036864,12.3406804542371,12.4100562296278
0.985873234154269,12.2965149675787,12.349160245557,12.4106080159166
0.985998249781223,12.2984769684161,12.3528728711262,12.4193306244765
0.986123265408176,12.2988992383709,12.3532246156269,12.4196200735264
0.986248281035129,12.3015242216047,12.3548956096195,12.4210420875824
0.986373296662083,12.3049536790082,12.3647599718725,12.4263480322198
0.986498312289036,12.3197932670638,12.3677052191158,12.4346267013366
0.98662332791599,12.3284632759654,12.3679971932673,12.4426969767887
0.986748343542943,12.3287226096559,12.3686620149357,12.4430407037995
0.986873359169896,12.3313456856446,12.3735196441232,12.4478792984701
0.98699837479685,12.3371750180213,12.3756271167719,12.4557990503631
0.987123390423803,12.3378222827068,12.3761043139292,12.4590834235847
0.987248406050756,12.3454267915216,12.3799149704877,12.4647174768308
0.98737342167771,12.3491292492722,12.3811722959349,12.4663778103132
0.987498437304663,12.3506853940411,12.3855701450184,12.467645589706
0.987623452931616,12.3623727129782,12.3939084635048,12.4746216631892
0.98774846855857,12.3636136507175,12.4030547988754,12.4789907511613
0.987873484185523,12.3694115677446,12.4111222104601,12.4817378485635
0.987998499812477,12.3756382724952,12.4114227996144,12.4969838258361
0.98812351543943,12.383020469702,12.4268250597903,12.497975691632
0.988248531066383,12.3868592981378,12.4277079849407,12.5118444832126
0.988373546693337,12.3923726568389,12.429546715513,12.5129190743703
0.98849856232029,12.3979771675868,12.4578065577531,12.5509803945172
0.988623577947243,12.398003559456,12.4582048259687,12.5513308795356
0.988748593574197,12.3993622538209,12.4656981458441,12.5525159790278
0.98887360920115,12.4000338759095,12.4776133126002,12.5582570805204
0.988998624828104,12.4048313833393,12.482845539904,12.5596814768272
0.989123640455057,12.4054284141301,12.4864445292106,12.5648484409384
0.98924865608201,12.4192794111372,12.4872782656188,12.5659899147712
0.989373671708964,12.4307416601171,12.4873344170523,12.5663382319379
0.989498687335917,12.4408729890266,12.4906783712516,12.5695201920952
0.98962370296287,12.4491117539277,12.4980304272551,12.5797314154133
0.989748718589824,12.4626109227137,12.5062255040693,12.5816203328353
0.989873734216777,12.4671363583252,12.5084075148801,12.5865044527783
0.98999874984373,12.4753209011683,12.516011771467,12.5880227423661
0.990123765470684,12.4757388585893,12.5325021156848,12.5911171837689
0.990248781097637,12.486123352448,12.5348743747587,12.6012143277008
0.990373796724591,12.5046789690937,12.5367572323455,12.6018015670179
0.990498812351544,12.5115899749585,12.538744517143,12.6049960695844
0.990623827978497,12.5219918537747,12.5475724766994,12.6051987548836
0.990748843605451,12.5263786627023,12.5480258775624,12.6185990896065
0.990873859232404,12.5265388560107,12.5486366150869,12.6211402594669
0.990998874859357,12.533337384295,12.5516993919303,12.6346336669105
0.991123890486311,12.5365241417602,12.5558772655771,12.6407537178864
0.991248906113264,12.5378141374572,12.5712494827445,12.6417595755925
0.991373921740218,12.5406034033539,12.5793030266007,12.6441329619922
0.991498937367171,12.5496087488697,12.5803587283302,12.6479698754664
0.991623952994124,12.5517199985962,12.5890835902527,12.6635149381588
0.991748968621078,12.5591458385556,12.5982434482531,12.6645981616064
0.991873984248031,12.5811692867515,12.6028239045364,12.6694362418915
0.991998999874984,12.5814481226654,12.6105372943391,12.6696575812074
0.992124015501938,12.5894737753856,12.6149636809763,12.6817640853312
0.992249031128891,12.5894970086253,12.6193846285871,12.6890126554292
0.992374046755845,12.6081338272467,12.6258997128961,12.6934090580364
0.992499062382798,12.6119429020474,12.6266776973665,12.6938157519424
0.992624078009751,12.6166592412337,12.6300150504701,12.6984114469829
0.992749093636705,12.6172939586962,12.6312310647042,12.69967963443
0.992874109263658,12.6192837573337,12.6375230980774,12.7077410712262
0.992999124890611,12.6194902949245,12.6390124460384,12.7112441218994
0.993124140517565,12.6275411146417,12.6533091823446,12.7236052296861
0.993249156144518,12.6286584235187,12.6618690084917,12.7281201415945
0.993374171771471,12.6439180059992,12.6753913018111,12.7420760407561
0.993499187398425,12.6597468558242,12.6872691926,12.754411386971
0.993624203025378,12.6718271895912,12.6943603156237,12.7565192810013
0.993749218652332,12.6732295630205,12.696655119625,12.7629412052218
0.993874234279285,12.6783354651977,12.6992761035518,12.772488564811
0.993999249906238,12.6811388132281,12.7040690619961,12.7788277258572
0.994124265533192,12.6824317981298,12.7044275914116,12.7824963641475
0.994249281160145,12.6901335442831,12.7254899818521,12.7854047704915
0.994374296787098,12.6903110124541,12.7315998727299,12.801424467106
0.994499312414052,12.6935966998395,12.7403114905852,12.8230213113549
0.994624328041005,12.7076566177259,12.7465152631688,12.8248602987162
0.994749343667959,12.7126606446982,12.7589381252496,12.8259553152725
0.994874359294912,12.7135764206056,12.7593916451739,12.8278674052133
0.994999374921865,12.7185555443553,12.7693565558499,12.8282564258836
0.995124390548819,12.7248551496132,12.7734505174834,12.8355052252673
0.995249406175772,12.7251802100821,12.7789154646431,12.8419776620753
0.995374421802725,12.7526653495435,12.7813902127193,12.8532610958164
0.995499437429679,12.7546055822166,12.7886160440954,12.8551905505796
0.995624453056632,12.7580947047358,12.7896240027785,12.8657948637447
0.995749468683585,12.7696462791795,12.8035458465328,12.8661063817361
0.995874484310539,12.8086217386772,12.8521653488762,12.9118340794373
0.995999499937492,12.8231823481704,12.8769403054779,12.9345243022558
0.996124515564446,12.8417799550276,12.8795095561988,12.9395137485119
0.996249531191399,12.8543406325258,12.8877353371748,12.9453989331494
0.996374546818352,12.8632753135522,12.8964098815399,12.9545931194687
0.996499562445306,12.8661397394429,12.8998322557653,12.9624758427651
0.996624578072259,12.8716891983754,12.9045685297022,12.9647818772091
0.996749593699212,12.878737596171,12.9179512142987,12.9813894833324
0.996874609326166,12.8901147859647,12.9181957715116,12.9893087892453
0.996999624953119,12.8961140592984,12.9476490581804,13.0168985777231
0.997124640580073,12.9108075449139,13.017569148565,13.0857497462728
0.997249656207026,13.0256199814886,13.0396269631443,13.1029513138925
0.997374671833979,13.101185255165,13.1202523316905,13.1769185341228
0.997499687460933,13.1600266757274,13.1862052265157,13.2464284415904
0.997624703087886,13.163346037278,13.2031795625858,13.2650154888368
0.997749718714839,13.1663330991072,13.2315673876737,13.2887484428505
0.997874734341793,13.2115000103799,13.2325534423939,13.2909278023962
0.997999749968746,13.222647138471,13.2523560827888,13.3194951961427
0.9981247655957,13.2483837167717,13.2848848124199,13.3448287027002
0.998249781222653,13.6709390052797,13.7582581519999,13.7960161098749
0.998374796849606,13.6996579848928,13.777821336483,13.8193551699604
0.99849981247656,13.7473764265865,13.801052221356,13.8414888564866
0.998624828103513,13.8101082421946,13.8272942666248,13.86087068083
0.998749843730466,13.8194099267338,13.8350464645927,13.8721137324044
0.99887485935742,13.8370178156837,13.8592138378185,13.8954711668993
0.998999874984373,13.8381019336426,13.8704500802944,13.9051947412863
0.999124890611326,13.8423193684352,13.8732658990676,13.9080159734419
0.99924990623828,13.8429216510022,13.8831546560962,13.9159415496734
0.999374921865233,13.8605020834257,13.8832614948485,13.9168524687919
0.999499937492187,13.8641069580898,13.8834520508008,13.9187821791265
0.99962495311914,13.8717292817638,13.8876092937221,13.9231701334789
0.999749968746093,13.8782609498413,13.8964504398806,13.9288607402086
0.999874984373047,13.8895243531792,13.8979982982519,13.9321471320413
1,13.9037008851912,13.9119769677899,13.9447380452382


==> Figures/Data_cdfSEPow1.dat <==
0,2.05610530524406,2.96208256148429,3.0523403573264
0.000125015626953369,2.10507753005455,3.00064494563753,3.11511859025504
0.000250031253906738,2.17563815580966,3.13943752284803,3.23121993356585
0.000375046880860108,2.25432203906114,3.1460810857803,3.23827597304281
0.000500062507813477,2.38210256176666,3.17331394401465,3.26567325581399
0.000625078134766846,2.39026944742972,3.18089989152691,3.26807821344492
0.000750093761720215,2.39717369103287,3.19305091893669,3.27021566612538
0.000875109388673584,2.4128068523811,3.21142777098728,3.29129951126299
0.00100012501562695,2.44102507532751,3.27559323876139,3.33766808709547
0.00112514064258032,2.47657354179863,3.30559627863168,3.3518319703737
0.00125015626953369,2.47687673132251,3.32549263620482,3.3697818420307
0.00137517189648706,2.48028751662893,3.32735690941381,3.37176435862374
0.00150018752344043,2.54114978056515,3.34251742744581,3.39294041563165
0.0016252031503938,2.56660493420322,3.35674735654989,3.40019545777733
0.00175021877734717,2.58146967713219,3.37457046927091,3.41186020439034
0.00187523440430054,2.6068776728536,3.37676419465524,3.41242775420029
0.00200025003125391,2.6614178749178,3.38035758563748,3.42169093646468
0.00212526565820728,2.76372916692287,3.38416084481447,3.42285435651511
0.00225028128516064,2.78753767191518,3.39207056652873,3.42380860597685
0.00237529691211401,2.79939653102083,3.39352502141975,3.42408147609486
0.00250031253906738,2.82539583456284,3.40819864936142,3.43710730923388
0.00262532816602075,2.83877482260486,3.4096032975877,3.44861328422769
0.00275034379297412,2.84920747723834,3.42421022039769,3.46186179241888
0.00287535941992749,2.85695651323465,3.42467578522493,3.46331308564863
0.00300037504688086,2.89556475744668,3.42793697057372,3.46616226907817
0.00312539067383423,2.92172142637916,3.43020520085417,3.47207645421473
0.0032504063007876,2.93460885917936,3.43917391986822,3.47581148485321
0.00337542192774097,2.9460072054894,3.44260057002414,3.48886309268063
0.00350043755469434,2.96285703131808,3.44542098278767,3.49254843794317
0.00362545318164771,2.96398863782873,3.44869240411594,3.49281838983
0.00375046880860108,2.98771916713327,3.4499410861709,3.49920301666492
0.00387548443555444,2.99988535553063,3.46024072869046,3.49935237125271
0.00400050006250781,3.00017798446739,3.47085442018406,3.50059588106629
0.00412551568946118,3.02732060700978,3.47639160443142,3.50087980338979
0.00425053131641455,3.04450933521993,3.47794453359837,3.50679332341181
0.00437554694336792,3.04997576539176,3.48092919401934,3.50690503216675
0.00450056257032129,3.08135050664408,3.48677825540854,3.50720997921311
0.00462557819727466,3.08382704895155,3.48705454745161,3.51089518787797
0.00475059382422803,3.09452401355419,3.48783645734706,3.51330269584212
0.0048756094511814,3.09553747442762,3.4882177350916,3.51857808130934
0.00500062507813477,3.10717864910214,3.49413202180384,3.51938595661793
0.00512564070508814,3.10953759988445,3.49801747114551,3.52090416772402
0.0052506563320415,3.1126147436922,3.50063143556744,3.52147226170467
0.00537567195899487,3.12846568153203,3.50642195705964,3.52273962826558
0.00550068758594824,3.13078497203154,3.50682652189831,3.52636578120055
0.00562570321290161,3.14248254772919,3.50960285778488,3.53683410826904
0.00575071883985498,3.15259217083185,3.51053542251059,3.54446742487967
0.00587573446680835,3.15460456626764,3.52437377639829,3.54867352547299
0.00600075009376172,3.157519031612,3.53013175511592,3.55357175389504
0.00612576572071509,3.16164171045131,3.53085106473298,3.55383218620282
0.00625078134766846,3.17176952545724,3.53131860815725,3.55437299361935
0.00637579697462183,3.18158803383108,3.53270908032129,3.56052963315639
0.0065008126015752,3.18886500882043,3.53436979107519,3.56091661598091
0.00662582822852857,3.19373747478555,3.53498701525582,3.56447793027927
0.00675084385548194,3.20134882780462,3.53826415771306,3.568113150934
0.0068758594824353,3.20144870729856,3.54094831196132,3.56834215760118
0.00700087510938867,3.22734945951802,3.54177784265825,3.56930203030286
0.00712589073634204,3.22807177477406,3.54707536281897,3.5705951963135
0.00725090636329541,3.22885785857641,3.54793780889686,3.57506799340957
0.00737592199024878,3.23194032009156,3.54908947415811,3.57516240487076
0.00750093761720215,3.23833263763205,3.55507539744129,3.57768255698568
0.00762595324415552,3.24130657475811,3.56160568857807,3.58122578774028
0.00775096887110889,3.24160429475577,3.56464026984496,3.58759061859266
0.00787598449806226,3.25088395542343,3.56840677003941,3.58776166486256
0.00800100012501563,3.25239737006116,3.57376287738135,3.59251102326568
0.008126015751969,3.25687322618144,3.57913659099156,3.59352652627323
0.00825103137892236,3.25911013919194,3.57923099864322,3.60243842799454
0.00837604700587573,3.26382261930686,3.57992461566134,3.60581601143574
0.0085010626328291,3.27028563704015,3.5804937237799,3.61034262584345
0.00862607825978247,3.27657196558806,3.58134217751356,3.61045231883922
0.00875109388673584,3.27847436382705,3.58315506811862,3.61053068333442
0.00887610951368921,3.28368689301512,3.5877381851826,3.61295255409901
0.00900112514064258,3.28746549060589,3.58970338716387,3.61454676741142
0.00912614076759595,3.29092198763067,3.59307491027336,3.6146087149668
0.00925115639454932,3.29259859089487,3.59520604556681,3.61607416570997
0.00937617202150269,3.31581539821143,3.59768090448686,3.61633114544606
0.00950118764845606,3.3219028006336,3.597937728794,3.62276236816838
0.00962620327540943,3.32749634105589,3.60034736961687,3.6237587557841
0.00975121890236279,3.32850978551091,3.60141481147539,3.62476249455583
0.00987623452931616,3.33948364032289,3.60277278955112,3.62539147563813
0.0100012501562695,3.34381403910694,3.60291713374418,3.6277011991356
0.0101262657832229,3.35446881081528,3.60307801960494,3.63313955664397
0.0102512814101763,3.36123918143766,3.60364146180133,3.63383364576608
0.0103762970371296,3.36996320762571,3.60533460306369,3.6342114846839
0.010501312664083,3.37361832892325,3.60654786629504,3.63570409968404
0.0106263282910364,3.37627078143208,3.60969446941285,3.64312944590672
0.0107513439179897,3.37984504200475,3.61049645211358,3.6457596300895
0.0108763595449431,3.38196042701422,3.61055354691405,3.64943503800356
0.0110013751718965,3.38326308583318,3.61141685345593,3.65196174308576
0.0111263907988499,3.38716783082632,3.61356646146841,3.65580362122848
0.0112514064258032,3.38881141681925,3.62870346491541,3.65661128506802
0.0113764220527566,3.38916256674752,3.63022353299778,3.65852711744796
0.01150143767971,3.39247118716736,3.6324854291533,3.66432201749259
0.0116264533066633,3.39349700066412,3.63439102888442,3.66987212634716
0.0117514689336167,3.39423435747895,3.63451853170428,3.67009059856613
0.0118764845605701,3.40330215948197,3.64192577342946,3.67392544797921
0.0120015001875234,3.40457221020319,3.64574216737271,3.68012654668707
0.0121265158144768,3.40540912674419,3.65193972619846,3.68113701255777
0.0122515314414302,3.41013823781496,3.65383891474447,3.68465013231602
0.0123765470683835,3.41102215989215,3.66499914281664,3.68486648472081
0.0125015626953369,3.42403570205906,3.6657318299526,3.68619810771818
0.0126265783222903,3.42974763309912,3.66595367420937,3.68954567927973
0.0127515939492437,3.43380090006352,3.66949878494419,3.69012921759998
0.012876609576197,3.43948065802141,3.67060137705494,3.69186663533048
0.0130016252031504,3.44045558915829,3.67091532091371,3.69306961654828
0.0131266408301038,3.44076895821738,3.67294045048736,3.70284720942567
0.0132516564570571,3.44602363229361,3.67895709498606,3.70454081727747
0.0133766720840105,3.45463909569048,3.6793204644154,3.70541178773885
0.0135016877109639,3.45587548986686,3.68353460724865,3.70881483105137
0.0136267033379172,3.45763032519261,3.68444554054896,3.70977327924808
0.0137517189648706,3.46374102048784,3.68928395243311,3.71186198276026
0.013876734591824,3.46606473029209,3.69071999488527,3.71394861519024
0.0140017502187773,3.46615705680281,3.69218859771445,3.71657626344621
0.0141267658457307,3.46723063211571,3.6926267888525,3.71798075795277
0.0142517814726841,3.46778314000997,3.69591384111368,3.71938924919396
0.0143767970996375,3.47181259938588,3.69623978553927,3.72088192745177
0.0145018127265908,3.47503481121818,3.69720334072085,3.72103481395805
0.0146268283535442,3.47605334914489,3.69899028809183,3.72116327350193
0.0147518439804976,3.47626975634838,3.70058108877788,3.72630035656278
0.0148768596074509,3.47706713281089,3.70313435388301,3.7275432677353
0.0150018752344043,3.47773951567498,3.7040278543391,3.7284740564101
0.0151268908613577,3.481624716174,3.70454571135151,3.7289595782105
0.015251906488311,3.48221213564396,3.70503908422244,3.73028849532098
0.0153769221152644,3.48431047887892,3.70525913151476,3.73109712247579
0.0155019377422178,3.48633490437617,3.70668474497429,3.73138426262856
0.0156269533691711,3.48736098521816,3.70744891077731,3.73324580336759
0.0157519689961245,3.48741960315507,3.70996892992996,3.73358225542548
0.0158769846230779,3.48837664062969,3.71051878633081,3.73574239739741
0.0160020002500313,3.48915509535711,3.7134186646304,3.74022918657418
0.0161270158769846,3.49128727983126,3.71347594002892,3.74282789117414
0.016252031503938,3.49285912372881,3.71391158979556,3.74746721315155
0.0163770471308914,3.49336909825591,3.71415896676057,3.74887576843219
0.0165020627578447,3.49458528742801,3.71730506755418,3.74983074249417
0.0166270783847981,3.49473499699944,3.71910974906113,3.75010192834451
0.0167520940117515,3.49597852353712,3.72531389022817,3.75117043658228
0.0168771096387048,3.49707649612645,3.73015184558613,3.75210237754849
0.0170021252656582,3.49734188400424,3.73439639475764,3.75225390905839
0.0171271408926116,3.49986182571593,3.7356500603458,3.75421514032361
0.0172521565195649,3.50016833140658,3.73574211836958,3.75443755078498
0.0173771721465183,3.5027055313819,3.73785474343164,3.75610099223287
0.0175021877734717,3.51514107524014,3.73815647814655,3.75977699635689
0.0176272034004251,3.52292894733439,3.73817567235813,3.76228740168572
0.0177522190273784,3.52516716352357,3.73903427281767,3.76326429926926
0.0178772346543318,3.53097463302138,3.73911566124742,3.76485588922554
0.0180022502812852,3.53130167187291,3.74099373424774,3.76563391899637
0.0181272659082385,3.5318551966007,3.74275444619545,3.76589985590293
0.0182522815351919,3.53707182327947,3.74623844965206,3.76664275506017
0.0183772971621453,3.54075438681544,3.74780381752963,3.76712783357443
0.0185023127890986,3.54115193747651,3.74858625848017,3.76717879078616
0.018627328416052,3.54144176076711,3.75050532904156,3.76836783190042
0.0187523440430054,3.54348969733482,3.75108751941768,3.77131942238425
0.0188773596699587,3.54808387175431,3.75231808341908,3.77342208486138
0.0190023752969121,3.5511378432322,3.7524718188417,3.77344588313921
0.0191273909238655,3.55530604831773,3.75695087858881,3.77662880030267
0.0192524065508189,3.55535772010994,3.75973319627317,3.77864874083994
0.0193774221777722,3.5584503170433,3.7603730108958,3.77892128642495
0.0195024378047256,3.56367749289686,3.76299836845096,3.78024502777688
0.019627453431679,3.56759056265064,3.76346324996382,3.78371585510139
0.0197524690586323,3.57552730071926,3.76363873166027,3.78390191058931
0.0198774846855857,3.57640204651685,3.76682791041842,3.784458110192
0.0200025003125391,3.57865559533909,3.76979882040056,3.78729789784425
0.0201275159394924,3.57877814730692,3.77006308199072,3.7886829607052
0.0202525315664458,3.57948942745243,3.77075034196668,3.79092095456432
0.0203775471933992,3.58637561008669,3.7712415174849,3.79190847930522
0.0205025628203525,3.58718256367864,3.771931420632,3.79293080024352
0.0206275784473059,3.58941816207416,3.77406653678643,3.79702977450593
0.0207525940742593,3.59022213123425,3.77583085057026,3.79927509634573
0.0208776097012127,3.59341982168761,3.77758535784989,3.80044823046902
0.021002625328166,3.59478177769296,3.77787909466157,3.8094319743009
0.0211276409551194,3.59685636891621,3.77846624357065,3.81101488590887
0.0212526565820728,3.597189116044,3.7787137001429,3.8114727463219
0.0213776722090261,3.5973847646546,3.77962512037244,3.81492533362807
0.0215026878359795,3.59908071147343,3.77992672113844,3.81582073764248
0.0216277034629329,3.59942640009737,3.78301494965155,3.81808630577751
0.0217527190898862,3.60005313633041,3.78408549534901,3.81838800873707
0.0218777347168396,3.60090445306022,3.78793113570073,3.82010984304686
0.022002750343793,3.60147072005698,3.79303275761892,3.82641519564921
0.0221277659707463,3.60346377580783,3.79367784340137,3.83025874699911
0.0222527815976997,3.60598391392378,3.79532412770364,3.83115238359643
0.0223777972246531,3.61084142479881,3.7976077495548,3.8337559363042
0.0225028128516065,3.61232164126551,3.7977982526348,3.83375607202874
0.0226278284785598,3.613563230363,3.80262941275549,3.83397918992236
0.0227528441055132,3.61393847860266,3.80912253187645,3.83450678937587
0.0228778597324666,3.61488329314902,3.80934995309442,3.83583657767232
0.0230028753594199,3.61497365103719,3.81125155931645,3.83615740720127
0.0231278909863733,3.61732037799122,3.81271516093435,3.83954428242477
0.0232529066133267,3.61883892628711,3.81310136363091,3.83963016327086
0.02337792224028,3.62418811141447,3.81548548783716,3.84389542013852
0.0235029378672334,3.62565754169826,3.81687747452706,3.8441058397493
0.0236279534941868,3.62579241075678,3.82085657969458,3.84419639175058
0.0237529691211401,3.6297933697665,3.8225421996712,3.84974459043625
0.0238779847480935,3.63172874232008,3.82702647335877,3.851604837503
0.0240030003750469,3.63183423419663,3.82983147225676,3.85173185292242
0.0241280160020002,3.63421323104165,3.83060804638729,3.85466046147782
0.0242530316289536,3.63963913310389,3.83120080266018,3.85713470247531
0.024378047255907,3.64232706710314,3.83301008179331,3.85888590720618
0.0245030628828604,3.64345610878298,3.8373950961993,3.85908187409977
0.0246280785098137,3.64352021700488,3.83812634739141,3.8591125211252
0.0247530941367671,3.64355482184292,3.83910109085768,3.86164619375829
0.0248781097637205,3.6446126222226,3.84168581645585,3.86212825380404
0.0250031253906738,3.64558478749384,3.8417314716323,3.8623721117159
0.0251281410176272,3.64588179761078,3.84521015392814,3.86359104299325
0.0252531566445806,3.64615387246772,3.8455289519852,3.86530884636533
0.0253781722715339,3.64751178137366,3.84611594979911,3.86893550959765
0.0255031878984873,3.64989018982325,3.84822632464807,3.87165921837969
0.0256282035254407,3.65013547066992,3.84849780076052,3.8717360326701
0.025753219152394,3.65283124550847,3.85020204528283,3.872017283485
0.0258782347793474,3.65327427165789,3.85456634685927,3.87238939973516
0.0260032504063008,3.65353711731056,3.85579652902763,3.87445573322093
0.0261282660332542,3.65570720953748,3.85626237261617,3.87728129510071
0.0262532816602075,3.65880023923177,3.85804217629162,3.87805731509971
0.0263782972871609,3.66128017440866,3.85836059219793,3.88250643288235
0.0265033129141143,3.66594774935711,3.85898000053388,3.88353762265746
0.0266283285410676,3.66948455405663,3.85975180390315,3.88613599090143
0.026753344168021,3.67145703342468,3.86063725535467,3.89244056112163
0.0268783597949744,3.67427734768475,3.86105459311242,3.89333733588033
0.0270033754219277,3.67453747977986,3.86115554341305,3.89417365217024
0.0271283910488811,3.67675321594326,3.86471596977881,3.89475881399861
0.0272534066758345,3.6772518816992,3.86611025210107,3.896773264619
0.0273784223027878,3.68175764066118,3.87285228533759,3.89704425793397
0.0275034379297412,3.68797739813473,3.87478609830737,3.89707938010317
0.0276284535566946,3.68846262518566,3.87989883830376,3.89844077116778
0.027753469183648,3.69178155040103,3.88007175398743,3.89903940907671
0.0278784848106013,3.69285226670614,3.8809481019468,3.90130361180687
0.0280035004375547,3.69512305626767,3.88201501736765,3.90753353278042
0.0281285160645081,3.69579148704489,3.88504126918479,3.90775141795043
0.0282535316914614,3.69631313753737,3.88600328085331,3.90842400423304
0.0283785473184148,3.6988631418981,3.88600330377846,3.90905339393298
0.0285035629453682,3.70093528372966,3.88704512977822,3.91118983136654
0.0286285785723215,3.70119032338537,3.89071165701523,3.91142505682689
0.0287535941992749,3.70450158731993,3.89392841423537,3.91273797940519
0.0288786098262283,3.70505479961463,3.8952957435425,3.9128332985189
0.0290036254531816,3.71428622216354,3.89587372394872,3.91293433793401
0.029128641080135,3.71439991821501,3.89743880143397,3.91462197284951
0.0292536567070884,3.71734185576161,3.89859666313227,3.9150419754005
0.0293786723340418,3.71823064006775,3.89921701921839,3.9164457042678
0.0295036879609951,3.72260998451175,3.89930639756435,3.92012387836819
0.0296287035879485,3.7228736661287,3.90103661580725,3.92180084856608
0.0297537192149019,3.72564787752144,3.90113547928623,3.92222459349035
0.0298787348418552,3.72710284138147,3.9028063523809,3.92322156976818
0.0300037504688086,3.72906277457026,3.90293654321924,3.92376902919183
0.030128766095762,3.73189385238539,3.9041096468631,3.92450188728752
0.0302537817227153,3.7320620281973,3.90468921005758,3.92626115133027
0.0303787973496687,3.73311870688981,3.90469436106948,3.92729589490936
0.0305038129766221,3.73313569160046,3.90599078322134,3.92884866959973
0.0306288286035754,3.73349768970687,3.90794686745852,3.92968659203892
0.0307538442305288,3.73427007118746,3.90819290268199,3.93139835637764
0.0308788598574822,3.73445710638316,3.90889127957781,3.93215986404349
0.0310038754844356,3.73567471701337,3.90928951206804,3.93238760370704
0.0311288911113889,3.73866832029438,3.90977697940091,3.93301363892653
0.0312539067383423,3.741748710906,3.90982520992373,3.93368205108882
0.0313789223652957,3.74225770741765,3.91011041276727,3.93409894057769
0.031503937992249,3.74231156538088,3.91078311371323,3.93528848128792
0.0316289536192024,3.74901561671806,3.91276450687815,3.93824917725893
0.0317539692461558,3.75030924855167,3.91559336846868,3.93889066669802
0.0318789848731091,3.75620958165918,3.91665223302359,3.94091206913738
0.0320040005000625,3.75651959227134,3.91805864304104,3.94127618699224
0.0321290161270159,3.75934625562838,3.91827530896076,3.94238786650341
0.0322540317539692,3.75961598640546,3.9187521615579,3.94302249893718
0.0323790473809226,3.76258876817451,3.91920604193951,3.94355255637745
0.032504063007876,3.7650672505711,3.91961892363011,3.94363073776113
0.0326290786348294,3.76984019679898,3.92044330180301,3.94650735925583
0.0327540942617827,3.77044817836228,3.92515529019725,3.94668167503778
0.0328791098887361,3.7738918690487,3.9258654424245,3.94673318282256
0.0330041255156895,3.77496410758224,3.92833163102671,3.9468396785771
0.0331291411426428,3.77509421724528,3.9301015649091,3.94878182559201
0.0332541567695962,3.77620832319843,3.93273495663644,3.94944650947142
0.0333791723965496,3.77625894734292,3.93299483722079,3.95127930755201
0.0335041880235029,3.77678914952746,3.93314290677813,3.95433873958636
0.0336292036504563,3.77948450823225,3.93341553532914,3.95449907461496
0.0337542192774097,3.78279719293895,3.93560442532446,3.9545447304715
0.033879234904363,3.78328960376601,3.93736359045298,3.95462347573506
0.0340042505313164,3.78382181633112,3.93751037976818,3.95626150583089
0.0341292661582698,3.7912294827541,3.93764975389977,3.9586066420409
0.0342542817852232,3.79125313984448,3.93867827982569,3.95934470700144
0.0343792974121765,3.79182917812316,3.93906356623243,3.96186019495455
0.0345043130391299,3.79200603202544,3.93946926630622,3.96267490413839
0.0346293286660833,3.79408620913545,3.94115670995944,3.96280848222325
0.0347543442930366,3.79800670353215,3.94131593271178,3.96292465397915
0.03487935991999,3.80127604755612,3.94227408509019,3.96383196441342
0.0350043755469434,3.80513896816002,3.94370138970393,3.96604741320416
0.0351293911738967,3.80550531136473,3.94591965621935,3.96764693209662
0.0352544068008501,3.8057316907044,3.94799854312736,3.96802122325566
0.0353794224278035,3.80596007168988,3.94862294292974,3.96953509835672
0.0355044380547568,3.81320752203803,3.94881854487149,3.97097438572417
0.0356294536817102,3.81649630242712,3.9504175400602,3.97442085018432
0.0357544693086636,3.81700690627361,3.95078273586429,3.97522113080773
0.035879484935617,3.82085508868748,3.95297760875819,3.97899618077078
0.0360045005625703,3.821349508929,3.95309913512346,3.97951811116764
0.0361295161895237,3.82139326919432,3.95487153304198,3.98019196793681
0.0362545318164771,3.82227215039482,3.95493328390778,3.98199296373634
0.0363795474434304,3.8246738808645,3.95738054855624,3.98279795277926
0.0365045630703838,3.82707816485723,3.95838351955667,3.98325233222018
0.0366295786973372,3.82734050253668,3.95908421848975,3.98432502171384
0.0367545943242905,3.82751732464659,3.96049423596698,3.98635580034774
0.0368796099512439,3.82824237817762,3.96165693204588,3.98659587938702
0.0370046255781973,3.82873526948275,3.96562579627219,3.98802062701025
0.0371296412051506,3.82926169759301,3.96582018976174,3.98819837398574
0.037254656832104,3.83243190267164,3.96684214197049,3.99024461614211
0.0373796724590574,3.83643632776383,3.96787670694697,3.99454908459443
0.0375046880860107,3.83748136323369,3.96837931727577,3.99487690714704
0.0376297037129641,3.84059647332332,3.9703613896502,3.99503504986063
0.0377547193399175,3.84142723350904,3.9712832845243,3.99593531002213
0.0378797349668709,3.84316678791443,3.97376397763927,3.99640761655669
0.0380047505938242,3.84437396305103,3.97420980570948,4.00041956774604
0.0381297662207776,3.84463142025662,3.97648076394597,4.00238341949938
0.038254781847731,3.84565221322941,3.97682172128691,4.00262107236038
0.0383797974746843,3.84609658288153,3.98010158838667,4.00466836866314
0.0385048131016377,3.84636728786924,3.98179812904676,4.00483836096678
0.0386298287285911,3.84717220672618,3.98193571588972,4.00499844889097
0.0387548443555444,3.85128627923848,3.98238390165749,4.00573687584729
0.0388798599824978,3.85130154885399,3.98311993299868,4.00579808738836
0.0390048756094512,3.85393382032535,3.98630206018001,4.00582766457201
0.0391298912364045,3.85532676761943,3.9871712108369,4.00664962653133
0.0392549068633579,3.86241227749864,3.98760241437591,4.00672875431185
0.0393799224903113,3.8627436138526,3.98896378013557,4.01068227562427
0.0395049381172647,3.86397712599552,3.98897664133549,4.0126875520623
0.039629953744218,3.86466448112801,3.98977825804425,4.01376945251531
0.0397549693711714,3.86601091304618,3.99035873093468,4.01521445791361
0.0398799849981248,3.86690662977023,3.99199871101097,4.01538913266125
0.0400050006250781,3.86830900361243,3.99270111074951,4.01629272680402
0.0401300162520315,3.86943964464452,3.9934427986749,4.01989978885263
0.0402550318789849,3.87067604580385,3.99702202195033,4.02033641222454
0.0403800475059382,3.8784247763455,3.997096305853,4.02125290749846
0.0405050631328916,3.87882271218609,4.00038282084608,4.02280405356833
0.040630078759845,3.87968487388571,4.00148211523694,4.02322243926103
0.0407550943867983,3.88023769038407,4.00210592481656,4.02337305604408
0.0408801100137517,3.88065912798823,4.00576431038478,4.02386234086598
0.0410051256407051,3.88375915609415,4.00622380749275,4.02610500188439
0.0411301412676585,3.88390188374991,4.00670367724596,4.02622661229423
0.0412551568946118,3.88467314184036,4.00674953141134,4.02820810019306
0.0413801725215652,3.88585386839435,4.00742332488108,4.03014632659022
0.0415051881485186,3.88897520117676,4.00814734145787,4.03060112874096
0.0416302037754719,3.89021836027482,4.00942005425297,4.03080249659899
0.0417552194024253,3.89068431211471,4.00965488510969,4.03395127097976
0.0418802350293787,3.89157206591659,4.0124670709692,4.03422371989559
0.042005250656332,3.89252758682817,4.01247534770681,4.03648415223833
0.0421302662832854,3.89313403259718,4.01345556675218,4.03658686756947
0.0422552819102388,3.89326046456581,4.01651542942895,4.03769867880015
0.0423802975371921,3.89473749763259,4.01660306937352,4.03844888898125
0.0425053131641455,3.8949957920426,4.01992844988555,4.03902668084522
0.0426303287910989,3.89878558017427,4.02033478350423,4.04041189025574
0.0427553444180523,3.90011507770349,4.02154426127346,4.04109897928855
0.0428803600450056,3.90103264915962,4.02183306395571,4.04221249910017
0.043005375671959,3.90146726395794,4.02326105531627,4.04321272169285
0.0431303912989124,3.90249217319206,4.02507289488492,4.04349728604127
0.0432554069258657,3.90290583239927,4.02635375173328,4.04375273739361
0.0433804225528191,3.90558724095277,4.02682814566863,4.04446912957225
0.0435054381797725,3.90635471676337,4.0277573314702,4.04510613012634
0.0436304538067258,3.91025943554739,4.0282001663524,4.04670847677976
0.0437554694336792,3.91216516087202,4.02898325336874,4.05191204684889
0.0438804850606326,3.91253472781689,4.02934464742931,4.05203706027356
0.0440055006875859,3.9152743063295,4.02964781208031,4.05216047000556
0.0441305163145393,3.91530609306286,4.03011461567125,4.05239425817978
0.0442555319414927,3.91618549044752,4.03028035963426,4.05330345275654
0.0443805475684461,3.9172902998558,4.03157291851562,4.05506307008983
0.0445055631953994,3.9180895694873,4.03271799938354,4.05617288928839
0.0446305788223528,3.91838175968584,4.03847516256907,4.05825343524385
0.0447555944493062,3.91871597552139,4.03848454476805,4.05867346480925
0.0448806100762595,3.91915714919494,4.03862434650313,4.05916959258246
0.0450056257032129,3.9209481754551,4.03869029327749,4.06013642475749
0.0451306413301663,3.92172509321112,4.0409459674212,4.06083778106134
0.0452556569571196,3.92446422071442,4.04125457831296,4.06345269671215
0.045380672584073,3.92487297854185,4.04232839012799,4.06442536408867
0.0455056882110264,3.9252858857726,4.04478205519337,4.06444422488689
0.0456307038379797,3.92790575333534,4.04478442014704,4.06656505503734
0.0457557194649331,3.9281923721997,4.04484300378982,4.06806895562946
0.0458807350918865,3.92848081431491,4.04515708465581,4.0697920640125
0.0460057507188399,3.93035881913138,4.04562093328145,4.06979400977247
0.0461307663457932,3.93164205227213,4.04720084445597,4.07098365268271
0.0462557819727466,3.93289750623057,4.04749917092135,4.07104553660306
0.0463807975997,3.93428567084272,4.0507352957533,4.07202790595077
0.0465058132266533,3.93509217925813,4.05108864030471,4.07412598948817
0.0466308288536067,3.93554512287154,4.05124689165113,4.07464247655334
0.0467558444805601,3.93713436270754,4.05155435707304,4.07598758263875
0.0468808601075134,3.94041924780664,4.05432004214284,4.07602446266243
0.0470058757344668,3.94087308490075,4.05433064162945,4.07624950278048
0.0471308913614202,3.9429070502222,4.05447992386109,4.07665928582689
0.0472559069883735,3.94391823404986,4.05565220124909,4.0766643015951
0.0473809226153269,3.95106493806535,4.05764345016074,4.07679763083704
0.0475059382422803,3.95181190479616,4.05862119861673,4.07798949160274
0.0476309538692337,3.9519432918602,4.0590172872491,4.07943276617391
0.047755969496187,3.95262464753272,4.05935238423303,4.07971581268747
0.0478809851231404,3.9551268830132,4.06088058465637,4.08039240144547
0.0480060007500938,3.95579555696444,4.06089765375534,4.08052415015369
0.0481310163770471,3.95597194649243,4.06091237438732,4.08053666461718
0.0482560320040005,3.95650284244293,4.06149443707215,4.08122666669586
0.0483810476309539,3.95710913419473,4.06255430367317,4.08134346982844
0.0485060632579072,3.95719053236214,4.06290967794087,4.08502432820895
0.0486310788848606,3.95862080934848,4.06291818307777,4.08507513842647
0.048756094511814,3.95865903984966,4.06433191722909,4.08622478657609
0.0488811101387673,3.96061165063041,4.06558848621931,4.09023138517985
0.0490061257657207,3.96201416742369,4.06571284996091,4.09172249146494
0.0491311413926741,3.96263493297652,4.06645103699729,4.09250357664116
0.0492561570196275,3.96282576219888,4.06782580086982,4.09285568009403
0.0493811726465808,3.96328369491392,4.06810810951325,4.09510657891277
0.0495061882735342,3.96462073053542,4.07211830685691,4.09709774533512
0.0496312039004876,3.96627422725066,4.07227997852393,4.09771799804397
0.0497562195274409,3.96726457613044,4.07433435957368,4.09782178923836
0.0498812351543943,3.96757191080674,4.08174923259835,4.09834661530238
0.0500062507813477,3.96774518304963,4.08248381863673,4.10004245714573
0.050131266408301,3.97196974378595,4.08274652335898,4.100213112356
0.0502562820352544,3.97261355888491,4.08388507260815,4.10321833496759
0.0503812976622078,3.97275861755745,4.08489766512881,4.10398214710047
0.0505063132891611,3.97318156312856,4.08626200411887,4.10403462111731
0.0506313289161145,3.97573806159475,4.08662737905244,4.10482833342017
0.0507563445430679,3.98088821341506,4.08797623214801,4.10531902786602
0.0508813601700213,3.98151116107262,4.08798098133924,4.10769303944009
0.0510063757969746,3.98486180378972,4.08859405048353,4.10867956237863
0.051131391423928,3.98701805082227,4.08885232922441,4.10991273684335
0.0512564070508814,3.98769917296163,4.08985916315617,4.11472432641193
0.0513814226778347,3.98777415091379,4.09130472628059,4.11570517183921
0.0515064383047881,3.98843935015807,4.09374233052656,4.11584299947281
0.0516314539317415,3.98885812691351,4.09419050797122,4.11696411311495
0.0517564695586948,3.98992389758381,4.09512732245625,4.11714338235612
0.0518814851856482,3.99018514888895,4.09661440951116,4.11812029227931
0.0520065008126016,3.99136188357727,4.09787983816,4.11854819873881
0.0521315164395549,3.99158070228981,4.09805294112883,4.11940533824448
0.0522565320665083,3.99438418555368,4.10006402592109,4.12015325157864
0.0523815476934617,3.99507323592581,4.10010100639184,4.12411747117357
0.0525065633204151,3.99622819209323,4.1009741369625,4.12478712822484
0.0526315789473684,3.99835504184037,4.10194868702124,4.12668725322505
0.0527565945743218,3.99916449717628,4.10235272817579,4.12698652460627
0.0528816102012752,3.999471732658,4.10294508890381,4.12756488865629
0.0530066258282285,4.0005598282161,4.10396942087767,4.12763359958219
0.0531316414551819,4.00113444473077,4.10490639005302,4.12814851729662
0.0532566570821353,4.00200209332815,4.10659253127216,4.12953537589406
0.0533816727090886,4.00325477651074,4.10840494241557,4.13033077355765
0.053506688336042,4.00414246198453,4.1086603746532,4.13178269228182
0.0536317039629954,4.00490130021082,4.110417761111,4.13341165237941
0.0537567195899487,4.0056226948118,4.11086579555937,4.1339471576891
0.0538817352169021,4.00658975695629,4.11252725952891,4.13654964798085
0.0540067508438555,4.00671621909617,4.11328735188744,4.13732823681965
0.0541317664708088,4.00671851209091,4.11381836860842,4.13735126596232
0.0542567820977622,4.00674061690562,4.11566557616542,4.1377543703825
0.0543817977247156,4.00700226936707,4.11622275519387,4.13793411293011
0.054506813351669,4.0076740817845,4.11811722374038,4.13907449676056
0.0546318289786223,4.00902457175736,4.11973696106404,4.13949262106497
0.0547568446055757,4.00931681522097,4.12000302971557,4.1410275077799
0.0548818602325291,4.01086967252129,4.12159010713867,4.14252479507801
0.0550068758594824,4.01087098511156,4.12285062620133,4.14516035545545
0.0551318914864358,4.01197205677271,4.12380765936712,4.14555894295368
0.0552569071133892,4.0123377360832,4.12421633839789,4.14569019000464
0.0553819227403425,4.01291525152956,4.12572376145863,4.14615409901096
0.0555069383672959,4.01302650766366,4.12574654097413,4.14773896144043
0.0556319539942493,4.01322004867523,4.12664885522504,4.14903372080431
0.0557569696212026,4.01354911579836,4.13092228470069,4.14958342882514
0.055881985248156,4.01818221778381,4.13202961804154,4.14992111206309
0.0560070008751094,4.01903082113881,4.13233240254856,4.1518577711977
0.0561320165020628,4.01947963683076,4.13655842157985,4.15260978907779
0.0562570321290161,4.01993759675205,4.13790467730963,4.15369818305339
0.0563820477559695,4.02080031061937,4.14021440136116,4.15809482791675
0.0565070633829229,4.02088213420214,4.1418414488343,4.15847198908516
0.0566320790098762,4.02256092738925,4.14390731684829,4.15881595618598
0.0567570946368296,4.02314740764939,4.1445626122317,4.16025833951909
0.056882110263783,4.02424993968105,4.1449282187821,4.16510065398831
0.0570071258907363,4.02453550092697,4.14657782222164,4.16590548510971
0.0571321415176897,4.02466061178992,4.15046453729942,4.16620268836382
0.0572571571446431,4.02492995301256,4.15137107764322,4.16801307779783
0.0573821727715964,4.02555454395838,4.15258039965608,4.16962730314673
0.0575071883985498,4.02577876045298,4.15313090528941,4.17391426478197
0.0576322040255032,4.02653783014404,4.15348352739851,4.17427252250371
0.0577572196524566,4.03002325317308,4.15366119900694,4.17500945793422
0.0578822352794099,4.03047294446134,4.15589337754467,4.17508557184957
0.0580072509063633,4.0313414678221,4.15755639919785,4.17630967624471
0.0581322665333167,4.03199346584852,4.15869808370297,4.17637880651751
0.05825728216027,4.03267177614389,4.15944956528446,4.17637916012047
0.0583822977872234,4.0337504273965,4.1599524328034,4.17705798723275
0.0585073134141768,4.03496252649681,4.16051997222044,4.17872685484162
0.0586323290411301,4.03557266307333,4.16100935271168,4.17998953482941
0.0587573446680835,4.03712197526646,4.16219916802614,4.18023400731538
0.0588823602950369,4.03746851613731,4.16244249127643,4.1810619403442
0.0590073759219902,4.03776655396619,4.16319223670756,4.18222038858499
0.0591323915489436,4.03889196810821,4.1655101241177,4.18312639371744
0.059257407175897,4.03950264301276,4.16552471864164,4.18423293422976
0.0593824228028504,4.04307735748326,4.16614650476797,4.18485884067804
0.0595074384298037,4.04327914069537,4.1665660194368,4.18808108512654
0.0596324540567571,4.04340811242975,4.16727356104396,4.18840178229653
0.0597574696837105,4.04403833264755,4.16763863297144,4.18977722318965
0.0598824853106638,4.04551649301625,4.16919193254865,4.19043788341381
0.0600075009376172,4.04572585905116,4.1692392714932,4.19178383273873
0.0601325165645706,4.04735113770805,4.16938027347832,4.19428996856119
0.0602575321915239,4.0483933884864,4.16944199697289,4.19441149770341
0.0603825478184773,4.04911026236789,4.16960988484776,4.19450465465929
0.0605075634454307,4.04986411165025,4.17010113418164,4.19456283662497
0.060632579072384,4.05062043281145,4.17096456412073,4.19476246122206
0.0607575946993374,4.05260310789905,4.17119663504053,4.19526730864883
0.0608826103262908,4.05303570814753,4.17146981815745,4.19856301365109
0.0610076259532442,4.0568058575053,4.17177190416474,4.19905776503346
0.0611326415801975,4.05712657384505,4.17512376130492,4.19929004699322
0.0612576572071509,4.05859190524116,4.17904657984739,4.19996156548138
0.0613826728341043,4.05905593455316,4.17984940004905,4.20083535203674
0.0615076884610576,4.05930415036125,4.179987114709,4.20149655576737
0.061632704088011,4.06004608589898,4.18047094853713,4.20151139772265
0.0617577197149644,4.06022805475824,4.18158768926006,4.20162911672711
0.0618827353419177,4.06048411437639,4.18329946656975,4.20281327912565
0.0620077509688711,4.0606580457609,4.18381934709624,4.20369514975986
0.0621327665958245,4.06086095512815,4.18495101511712,4.20466920960658
0.0622577822227778,4.06170744513725,4.18538054954153,4.20635816564057
0.0623827978497312,4.06247469702125,4.18566541694235,4.20928471549457
0.0625078134766846,4.06255000435905,4.18649454577651,4.20948584839496
0.062632829103638,4.06263794737412,4.18736506343789,4.2101468982818
0.0627578447305913,4.06316513348142,4.18792639180556,4.21179486661346
0.0628828603575447,4.06337542545602,4.18795706336272,4.21318529346968
0.0630078759844981,4.06733264819656,4.18939692295005,4.2133536975642
0.0631328916114514,4.06742004271045,4.19466325452068,4.21461714874675
0.0632579072384048,4.06758014275496,4.19505442744289,4.21524083649303
0.0633829228653582,4.07201606277024,4.19517335630781,4.2153253946851
0.0635079384923115,4.07807606311969,4.19614769999895,4.21580316875808
0.0636329541192649,4.07867792562099,4.19656597494397,4.21597154846276
0.0637579697462183,4.07911344611367,4.19735775425405,4.21735135515771
0.0638829853731716,4.07949525717198,4.19746949753478,4.2185731909131
0.064008001000125,4.0808215719892,4.19760866104343,4.21876076914395
0.0641330166270784,4.08136118057532,4.19927073562287,4.2188924757725
0.0642580322540318,4.08218864447771,4.19927835767125,4.21930987687275
0.0643830478809851,4.08258379533657,4.19943013550597,4.22002881520753
0.0645080635079385,4.08304937390098,4.2007663640078,4.2218927376819
0.0646330791348919,4.083306270645,4.2010679448274,4.22242533155873
0.0647580947618452,4.08476382744773,4.20124567026948,4.22260991006808
0.0648831103887986,4.08577285862,4.20191903029681,4.22386418006709
0.065008126015752,4.08750277074564,4.20200546317307,4.22830510103999
0.0651331416427053,4.08869857807082,4.20231284331244,4.22853325942119
0.0652581572696587,4.09000099828259,4.20264340606434,4.22856340385639
0.0653831728966121,4.09174271973786,4.20423314801571,4.22857010817862
0.0655081885235654,4.09261136014141,4.20503604347929,4.22985239937471
0.0656332041505188,4.09282855282507,4.20507550585564,4.2327001408427
0.0657582197774722,4.09507452968157,4.2055505002254,4.23394728056046
0.0658832354044255,4.095467656414,4.2081025366488,4.23451543340452
0.0660082510313789,4.09561154804,4.2084364317358,4.23578553027091
0.0661332666583323,4.09567012762177,4.21002138042075,4.23637160142059
0.0662582822852857,4.09649704457169,4.21378455844124,4.23818110747012
0.066383297912239,4.09760174713049,4.21474465641376,4.24031545531398
0.0665083135391924,4.1036164802488,4.21569939949272,4.24051845648287
0.0666333291661458,4.10475140117801,4.21899802232117,4.24211984582072
0.0667583447930991,4.10503824500198,4.21988966892788,4.24212582843992
0.0668833604200525,4.10636124800586,4.22066568525406,4.24283937767194
0.0670083760470059,4.10991845696197,4.22213281366846,4.24332157040448
0.0671333916739593,4.10995101678393,4.22649779990925,4.24430474073036
0.0672584073009126,4.11246734054859,4.22870433974325,4.24603634139103
0.067383422927866,4.11426531409687,4.22884538831566,4.24687499568148
0.0675084385548193,4.11438100610501,4.23006059499702,4.25120079520711
0.0676334541817727,4.11676068408657,4.23050462283903,4.25175869849775
0.0677584698087261,4.11739356728009,4.23050796005164,4.25540833473601
0.0678834854356795,4.11741245837469,4.23234738781127,4.25729723332336
0.0680085010626328,4.11807874394221,4.23413081185968,4.2576618573071
0.0681335166895862,4.11814554507266,4.23738366287398,4.26072453173143
0.0682585323165396,4.11884059664294,4.24308450307508,4.26174009309962
0.0683835479434929,4.12009384310754,4.24350925619286,4.26322070152951
0.0685085635704463,4.12231951000627,4.24653744366162,4.26440116658238
0.0686335791973997,4.12278441853723,4.24707649021369,4.26447836608955
0.0687585948243531,4.12313494568816,4.24950454884414,4.26472886089146
0.0688836104513064,4.12344837768195,4.25030334368184,4.26686867625735
0.0690086260782598,4.12470093116643,4.25053557620879,4.26688259419776
0.0691336417052131,4.12604326878037,4.25185233862098,4.26745666622053
0.0692586573321665,4.1272418855024,4.25285590035298,4.26909387190613
0.0693836729591199,4.12724620238581,4.25319554343204,4.26973325915769
0.0695086885860733,4.12854268789755,4.25354423952754,4.27072522056692
0.0696337042130266,4.13270685746419,4.25357712627401,4.27242995178392
0.06975871983998,4.13315228921917,4.2548772629687,4.27514793565815
0.0698837354669334,4.13339413213953,4.25694918405843,4.27642437138521
0.0700087510938867,4.13484442181573,4.25823505475565,4.27912102909266
0.0701337667208401,4.13486442851192,4.2595805850259,4.27914392432027
0.0702587823477935,4.13562475840913,4.26020943732009,4.27980346420254
0.0703837979747468,4.13606305066075,4.2602536575338,4.28123373060158
0.0705088136017002,4.13610675945338,4.26274033266095,4.28137967927419
0.0706338292286536,4.13617330912239,4.26528894243229,4.28447056354383
0.0707588448556069,4.13735322304743,4.26616647303364,4.28661465238895
0.0708838604825603,4.13739457809044,4.26720980942133,4.28699408125149
0.0710088761095137,4.13810074753437,4.26771324993516,4.28701298962834
0.0711338917364671,4.13917437494015,4.27025095961822,4.28767648264758
0.0712589073634204,4.13939955933217,4.27069335746463,4.28822239164893
0.0713839229903738,4.13996699816391,4.27112698853993,4.28838838266188
0.0715089386173272,4.14069597615393,4.27220201817982,4.28901408948363
0.0716339542442805,4.14322924326447,4.27265317105529,4.29107764511373
0.0717589698712339,4.14364909085356,4.27322371629227,4.29162513003944
0.0718839854981873,4.14626235170164,4.27451330299829,4.29305226978041
0.0720090011251406,4.14848425925263,4.2751402399649,4.29436493978327
0.072134016752094,4.14852919982844,4.27754400097916,4.29507880541927
0.0722590323790474,4.14908550287327,4.27859853826715,4.29684187954837
0.0723840480060007,4.15179098320051,4.27922552720738,4.29826885224693
0.0725090636329541,4.15264699741069,4.27997433916451,4.29917291435704
0.0726340792599075,4.15302367844576,4.28023001825074,4.29988023870864
0.0727590948868609,4.15564655754672,4.28233171577865,4.3017381841568
0.0728841105138142,4.15591533278366,4.28237396881216,4.30193364773908
0.0730091261407676,4.15638048270468,4.28396401473028,4.30231779284631
0.073134141767721,4.15718196839946,4.28445517026535,4.30324495269669
0.0732591573946743,4.15776010078006,4.28519346169562,4.30665901930784
0.0733841730216277,4.15926507441513,4.2859820840025,4.30994140846831
0.0735091886485811,4.15943886382863,4.28712503593622,4.31095005739647
0.0736342042755344,4.15973352777361,4.2874089845652,4.31121039438048
0.0737592199024878,4.16109787487578,4.28747286871486,4.31147760166793
0.0738842355294412,4.16237765363663,4.28761952429915,4.31262450139934
0.0740092511563945,4.16605900370759,4.28775339000698,4.31426414746064
0.0741342667833479,4.166331180062,4.2881858353222,4.31677053345634
0.0742592824103013,4.16657281745375,4.28998841716771,4.3179976361926
0.0743842980372547,4.16754185203358,4.29698734184045,4.31863321241614
0.074509313664208,4.16883431394142,4.29732269821681,4.32176193232988
0.0746343292911614,4.16885684398342,4.29892029876472,4.32221053962789
0.0747593449181148,4.16900611964034,4.29949050571303,4.3223908387855
0.0748843605450681,4.17059399519649,4.3032357862698,4.32293873950908
0.0750093761720215,4.17176563084049,4.30375272597677,4.32860815440157
0.0751343917989749,4.17183740197629,4.3077634761784,4.32980216127587
0.0752594074259282,4.17448704575487,4.30798749950374,4.33043901084381
0.0753844230528816,4.17455004833146,4.30820252698941,4.33055555739391
0.075509438679835,4.17711443935835,4.30824896245356,4.33111637255399
0.0756344543067883,4.17995473752055,4.31385596026147,4.33455204736686
0.0757594699337417,4.1828820733299,4.31521659465853,4.33510890259695
0.0758844855606951,4.18328937422098,4.31659755945805,4.3358287550526
0.0760095011876485,4.18344891572029,4.31703849277147,4.33654959889213
0.0761345168146018,4.18425931872659,4.31763459627066,4.33673603694228
0.0762595324415552,4.18482278009698,4.31891865182625,4.33677116363455
0.0763845480685086,4.1848313457457,4.31975390770427,4.33717931476306
0.0765095636954619,4.18712844811935,4.32061832035868,4.33728665080905
0.0766345793224153,4.18746993940341,4.32151646618615,4.33806312466783
0.0767595949493687,4.18899939033048,4.32157325863254,4.33848096460151
0.076884610576322,4.19101304460368,4.32160928205072,4.33852413123727
0.0770096262032754,4.19292481516852,4.32174433259273,4.33872718674218
0.0771346418302288,4.19601259275637,4.32174617141097,4.33931515710499
0.0772596574571821,4.19601724819132,4.32249230779766,4.33968571819455
0.0773846730841355,4.19736866104526,4.32256853567914,4.34110160043156
0.0775096887110889,4.19935395030704,4.32267694237226,4.34206815130461
0.0776347043380423,4.20029702845777,4.32297367095474,4.34244475576032
0.0777597199649956,4.20111672443576,4.32298357364661,4.34370627209942
0.077884735591949,4.20150655877336,4.32388585292804,4.34464578392563
0.0780097512189024,4.20406448157222,4.32394089794401,4.34487510995052
0.0781347668458557,4.20437303145623,4.32463986517064,4.34592009668948
0.0782597824728091,4.2044240568719,4.32494910044149,4.34644834141455
0.0783847980997625,4.20485789319734,4.32503731792697,4.34895555460312
0.0785098137267158,4.20701277913708,4.32817267194944,4.3493266665768
0.0786348293536692,4.21071054952721,4.32818754448462,4.34947195490384
0.0787598449806226,4.21469505630844,4.32832545794414,4.35057434512372
0.0788848606075759,4.21514867781176,4.33043861299383,4.35110360792547
0.0790098762345293,4.21530818062542,4.33183414159303,4.3536306720161
0.0791348918614827,4.21730160532706,4.33198175039318,4.35404728426728
0.0792599074884361,4.2186801434997,4.3323740983284,4.35435734315404
0.0793849231153894,4.21877953015606,4.33524008811928,4.35534521594861
0.0795099387423428,4.22139724761976,4.33561426483642,4.35684982079183
0.0796349543692962,4.22152857452892,4.33566629016905,4.35693626452114
0.0797599699962495,4.22172966849329,4.3363748377657,4.35708331852309
0.0798849856232029,4.22253566553859,4.33879800778813,4.3575559750529
0.0800100012501563,4.22364653003304,4.3395107106494,4.35828892269932
0.0801350168771096,4.22601414982677,4.34039066233831,4.35994422298717
0.080260032504063,4.22664585508647,4.34188178829945,4.36112193909635
0.0803850481310164,4.22722239507644,4.34268440322687,4.36254090141327
0.0805100637579697,4.2282606752138,4.34281037686982,4.36444637649651
0.0806350793849231,4.22856823773373,4.34290046345277,4.36576105415991
0.0807600950118765,4.22913115502008,4.34294442657843,4.3680239408482
0.0808851106388299,4.22958238022572,4.34600692269846,4.36900934256485
0.0810101262657832,4.22981554234962,4.34934186885358,4.37066633049846
0.0811351418927366,4.22999723011996,4.35046249877747,4.37135113584395
0.08126015751969,4.2301510115498,4.35160399711924,4.37228228891162
0.0813851731466433,4.23226271430823,4.35189671649175,4.37289926509198
0.0815101887735967,4.23239608689876,4.35379321937521,4.37319300046649
0.0816352044005501,4.23405157411819,4.35477775098019,4.37331514044121
0.0817602200275034,4.23729852473732,4.35563369958037,4.37331828399699
0.0818852356544568,4.2411159254403,4.35569538083936,4.37377101458699
0.0820102512814102,4.24174921501523,4.35664521218254,4.37518537632126
0.0821352669083635,4.24268390232572,4.3581191443414,4.37520986877701
0.0822602825353169,4.24498742909252,4.35817334451438,4.37631491858456
0.0823852981622703,4.24517979104242,4.35846838969594,4.37669416801624
0.0825103137892236,4.24630551211026,4.35868058415193,4.37845257128797
0.082635329416177,4.24636677048206,4.35891507533441,4.38056590622867
0.0827603450431304,4.24746726480236,4.3595772827496,4.38080794841854
0.0828853606700838,4.24843937560829,4.36075576108774,4.38200867237443
0.0830103762970371,4.24957832039152,4.36097092208137,4.38370396794515
0.0831353919239905,4.25002305281929,4.36120547217549,4.38460849658733
0.0832604075509439,4.25060448847352,4.36226415993326,4.38530129787563
0.0833854231778972,4.25065185435194,4.36343937797614,4.38691381959998
0.0835104388048506,4.25169957381268,4.36401900477728,4.38784397046069
0.083635454431804,4.25375250137778,4.36567255698533,4.38930544298688
0.0837604700587573,4.25392887526985,4.36626576729925,4.38938955193771
0.0838854856857107,4.25400772066673,4.36796876596582,4.39144783407656
0.0840105013126641,4.25485535240859,4.36911307459474,4.3918384326454
0.0841355169396174,4.25607203858149,4.37149224626153,4.39201342438024
0.0842605325665708,4.25650741128996,4.37236481196103,4.39329840066437
0.0843855481935242,4.2568868519346,4.37257276990309,4.39479014458297
0.0845105638204776,4.25839226033205,4.37353204348267,4.39541271724355
0.0846355794474309,4.25926739661562,4.37481978068776,4.3958005121563
0.0847605950743843,4.25991504451413,4.37505031918169,4.39659415533116
0.0848856107013377,4.26087854241001,4.37875622858429,4.39832134309521
0.085010626328291,4.26120729657213,4.38150254132676,4.39972807350653
0.0851356419552444,4.26185969225754,4.38169200825314,4.39995329941568
0.0852606575821978,4.26265544035053,4.38357128090006,4.40055512648749
0.0853856732091511,4.26382006502207,4.3842454734854,4.4015747858654
0.0855106888361045,4.26404481300348,4.38438099925136,4.40277285058355
0.0856357044630579,4.26464567112682,4.38552486238418,4.4031192275276
0.0857607200900112,4.2650205615904,4.3857292096681,4.40414287137164
0.0858857357169646,4.26527937357457,4.38590671371215,4.40427195051561
0.086010751343918,4.26682114945912,4.38765341666152,4.40473020568055
0.0861357669708714,4.26864741661277,4.38780177716225,4.40528343143457
0.0862607825978247,4.26994244143814,4.38895170875597,4.40641376388566
0.0863857982247781,4.27126295598217,4.38904440456888,4.40654228846578
0.0865108138517315,4.27214553329627,4.38970591386484,4.40738726050784
0.0866358294786848,4.27314890843302,4.38971880675197,4.40769014352962
0.0867608451056382,4.27469748587159,4.39123001352066,4.40905656081789
0.0868858607325916,4.27489482099636,4.39212129132965,4.40995181831114
0.0870108763595449,4.27758060443533,4.39238253495315,4.41155523421367
0.0871358919864983,4.28048548841894,4.39241590195014,4.4117580213412
0.0872609076134517,4.28212836429343,4.39360053612174,4.41315199719069
0.087385923240405,4.28225690745922,4.39573406106648,4.41654204138982
0.0875109388673584,4.28337146934946,4.39645016407942,4.41679164348428
0.0876359544943118,4.28376757623839,4.39742144451355,4.41688202866996
0.0877609701212652,4.28559807199951,4.39757577866259,4.41790164845375
0.0878859857482185,4.2859184673885,4.40161867400877,4.42398987800257
0.0880110013751719,4.28598776633012,4.40203462913245,4.42478337138131
0.0881360170021253,4.28629846488659,4.40298042306235,4.42480243712573
0.0882610326290786,4.28703822667227,4.4036968181014,4.42765585690683
0.088386048256032,4.29057564416156,4.40938762179605,4.43019835653707
0.0885110638829854,4.29123816845843,4.40948114954534,4.43123806182626
0.0886360795099387,4.29213667138608,4.40994941069516,4.43137238067241
0.0887610951368921,4.29278371371398,4.41083294884501,4.43154521448638
0.0888861107638455,4.29303249962843,4.41572711646785,4.43732429202869
0.0890111263907988,4.29726855248785,4.41648511502034,4.43787373083335
0.0891361420177522,4.297775571342,4.41656928305567,4.43991679679215
0.0892611576447056,4.29873403396055,4.41663183408523,4.44227055940826
0.089386173271659,4.30074237958168,4.4168457561919,4.44233473119536
0.0895111888986123,4.30181567725459,4.41837125457214,4.44285184271275
0.0896362045255657,4.30319089006559,4.42094833788123,4.44449791360383
0.0897612201525191,4.30330474329094,4.42097958323085,4.44530003401208
0.0898862357794724,4.30492371268179,4.42216617923836,4.4461924946836
0.0900112514064258,4.30521881021387,4.42222760141435,4.44644361400519
0.0901362670333792,4.3069330422316,4.42381406280537,4.44833520055457
0.0902612826603325,4.30736771174766,4.42611108804647,4.44835185225226
0.0903862982872859,4.30773808430818,4.42645156449024,4.45014481042905
0.0905113139142393,4.30816397837184,4.42775843823632,4.45103962213876
0.0906363295411926,4.30849791502731,4.42807600434397,4.4520604254702
0.090761345168146,4.30926259977374,4.42870116759698,4.45347611874879
0.0908863607950994,4.31493141403715,4.42912994410906,4.45347729358244
0.0910113764220528,4.31495236321283,4.42921070530426,4.4543459427526
0.0911363920490061,4.31536073023534,4.43094408631205,4.45520787942423
0.0912614076759595,4.31598756173473,4.43151822506796,4.45547574803366
0.0913864233029129,4.31737738963197,4.43173467806049,4.45619336989919
0.0915114389298662,4.31822644029375,4.43180483266084,4.457190420487
0.0916364545568196,4.32056289333522,4.43232509123455,4.45741076301802
0.091761470183773,4.32141618463526,4.43457505399857,4.45880235972534
0.0918864858107263,4.32181992148434,4.43590594773754,4.45883107781583
0.0920115014376797,4.32221556899423,4.4373675982477,4.46159109101271
0.0921365170646331,4.32237637255426,4.43909715524623,4.46216894672042
0.0922615326915864,4.32306013483388,4.43952347783449,4.46401208427379
0.0923865483185398,4.3232501523912,4.44132945544972,4.46559759051283
0.0925115639454932,4.32327137842534,4.44149260435674,4.46683285932679
0.0926365795724466,4.32350956708728,4.44186603581055,4.46686221581969
0.0927615951993999,4.32520395958412,4.44233627068096,4.4670440683454
0.0928866108263533,4.32535593224216,4.44245508781839,4.46822481030696
0.0930116264533067,4.3263464300417,4.44298689366682,4.46888779446499
0.09313664208026,4.32743195221827,4.44312253933326,4.46908042717621
0.0932616577072134,4.3277210380339,4.44406548890239,4.46909456718353
0.0933866733341668,4.33024849169804,4.44454704583447,4.4700206561214
0.0935116889611201,4.33043558898867,4.44747267096339,4.47043903935591
0.0936367045880735,4.33161771055036,4.44768009802106,4.47168241046418
0.0937617202150269,4.33166961240727,4.44854242380709,4.47216907233581
0.0938867358419802,4.3316825029261,4.44933235273956,4.47218603112654
0.0940117514689336,4.33239125751532,4.44957139440196,4.47238233167616
0.094136767095887,4.33240926079082,4.44965398715531,4.47516073427881
0.0942617827228404,4.33335377352692,4.45196282622338,4.47584474793507
0.0943867983497937,4.33400661969519,4.45218553475408,4.47601970920057
0.0945118139767471,4.33484221630095,4.45276518663161,4.47618623082396
0.0946368296037005,4.33668530590813,4.4529166618012,4.47660019747024
0.0947618452306538,4.33781178978634,4.45486743770281,4.47844080284889
0.0948868608576072,4.33789582680992,4.45486789242804,4.48093048675893
0.0950118764845606,4.3401809263508,4.45490803714408,4.4820530108008
0.0951368921115139,4.34038900796751,4.45506375340597,4.48225304350076
0.0952619077384673,4.3410764928489,4.4558768583557,4.48243450933983
0.0953869233654207,4.34160456976015,4.4605965214998,4.48291110020857
0.095511938992374,4.3423843617069,4.4607848730321,4.48314323945713
0.0956369546193274,4.34272670598366,4.46160983837259,4.48481745635608
0.0957619702462808,4.34274513711223,4.46206656411615,4.48485985491123
0.0958869858732342,4.34404720007986,4.4629051901984,4.4849088065914
0.0960120015001875,4.34732134861969,4.46416393096712,4.48585617008335
0.0961370171271409,4.34755267949779,4.46442457778383,4.48637351495282
0.0962620327540943,4.347870124061,4.46636834751911,4.48886428132423
0.0963870483810476,4.34797664623862,4.46772152301983,4.48888507359685
0.096512064008001,4.34860573352038,4.46818122725806,4.4907203724607
0.0966370796349544,4.34981747054563,4.46832765386589,4.49136584761496
0.0967620952619077,4.35018286166006,4.46856947725437,4.49140147916251
0.0968871108888611,4.35062764073934,4.46967398440861,4.49324400642586
0.0970121265158145,4.35080695606705,4.46993092421613,4.4935201436619
0.0971371421427678,4.35165875421503,4.46995064962383,4.49426000844931
0.0972621577697212,4.35170013809624,4.47056899656067,4.49446579833123
0.0973871733966746,4.35297064574906,4.47178747991114,4.49464126412886
0.097512189023628,4.35340724825139,4.47258281697775,4.49527499310325
0.0976372046505813,4.3538444475187,4.47417493381743,4.49530515281425
0.0977622202775347,4.35631929599899,4.47490185502477,4.49590166569749
0.0978872359044881,4.35717466533521,4.47525613057228,4.49693487752527
0.0980122515314414,4.35730246071412,4.47651974660237,4.49708187103215
0.0981372671583948,4.35878594165099,4.47655809738953,4.49732566427975
0.0982622827853482,4.35914807551317,4.47883176977034,4.49734989013533
0.0983872984123015,4.36015807932969,4.47982056604655,4.50068930553134
0.0985123140392549,4.36041933249792,4.48054961874024,4.50114521793249
0.0986373296662083,4.36059067829359,4.48068128094949,4.50172510362917
0.0987623452931616,4.36126203356425,4.48181168479014,4.50197472481777
0.098887360920115,4.3620441469115,4.48284197966546,4.50197475707566
0.0990123765470684,4.36366481596685,4.48290575490129,4.50462531566525
0.0991373921740217,4.3646092262961,4.48412195041798,4.50511338889636
0.0992624078009751,4.36533219418323,4.4865496504775,4.50517395737289
0.0993874234279285,4.3653743440556,4.48724650767258,4.5052964286123
0.0995124390548819,4.36542469777671,4.4875288309666,4.50697135320862
0.0996374546818352,4.36629846382808,4.48951952101491,4.50825364352572
0.0997624703087886,4.36682393640688,4.48984381462965,4.50854265074181
0.099887485935742,4.36786638735729,4.49047040454146,4.51249830536333
0.100012501562695,4.368160581001,4.49057204283935,4.51395139057254
0.100137517189649,4.3695388678923,4.49232621876158,4.51465488657263
0.100262532816602,4.37254338511396,4.49241519715055,4.51483978386536
0.100387548443555,4.37332455767742,4.49350554309288,4.51806814811297
0.100512564070509,4.37350651660875,4.49354418487528,4.51838726765032
0.100637579697462,4.37465613008192,4.49561572664574,4.51840706032782
0.100762595324416,4.37501305477715,4.49799214516493,4.51957904357379
0.100887610951369,4.37604825316244,4.49845636723726,4.52010926380855
0.101012626578322,4.37783093446431,4.49864383445815,4.52061811404275
0.101137642205276,4.37967053105237,4.49996762416132,4.52131271595699
0.101262657832229,4.3803681397356,4.50066281053223,4.52232138293058
0.101387673459182,4.38045785661914,4.50368952714191,4.52246047839218
0.101512689086136,4.38093686373731,4.50391630512935,4.52318067700451
0.101637704713089,4.38216932289273,4.50407591039086,4.5249340929542
0.101762720340043,4.38369629027071,4.50550018392323,4.52512017223462
0.101887735966996,4.38461885391788,4.50570784546647,4.52670229082716
0.102012751593949,4.38514742771737,4.50641826661557,4.5269874514236
0.102137767220903,4.38522990196533,4.50696498826076,4.5283373873339
0.102262782847856,4.38533225694726,4.50723314051753,4.52875950363361
0.102387798474809,4.38534457699553,4.50971040897395,4.52928182670011
0.102512814101763,4.38564897670016,4.51032039247155,4.53120202828402
0.102637829728716,4.38697990820616,4.5104335340842,4.53204854588837
0.102762845355669,4.39000034390715,4.51123365303679,4.53256554898011
0.102887860982623,4.39008760341431,4.51233827717543,4.53299911149663
0.103012876609576,4.39060892437838,4.51375804774855,4.53467828867122
0.10313789223653,4.39067627643018,4.51404647212223,4.53540607239701
0.103262907863483,4.39109898603622,4.51523233506237,4.54182477408398
0.103387923490436,4.39150769834433,4.51706669173163,4.54235571522712
0.10351293911739,4.39182053616885,4.51792493636544,4.54441615898145
0.103637954744343,4.39182659304911,4.51872056946554,4.54447306631832
0.103762970371296,4.39185820737787,4.51966347418024,4.54503013157923
0.10388798599825,4.39456984564831,4.52072844185075,4.54572791563262
0.104013001625203,4.39742545925701,4.52110971196318,4.54611726806478
0.104138017252157,4.39883919634722,4.52345897020515,4.5469129301011
0.10426303287911,4.39949518756069,4.52417840422794,4.54691865797626
0.104388048506063,4.4000594801288,4.52688149150516,4.5478899284406
0.104513064133017,4.40099576671504,4.52704600245337,4.54891898380294
0.10463807975997,4.40235299223721,4.52950597747537,4.54925490383802
0.104763095386923,4.40267076200964,4.53024741451171,4.55014309686846
0.104888111013877,4.40298042616873,4.53036140497979,4.55131732350613
0.10501312664083,4.40311160262686,4.53087561789051,4.55202618801335
0.105138142267783,4.4033408056264,4.53153685351214,4.55232790248899
0.105263157894737,4.40490472972398,4.53157519490527,4.55532132705251
0.10538817352169,4.40557402474366,4.53183401713391,4.55539560484051
0.105513189148644,4.40788313795653,4.533721606912,4.55562862115295
0.105638204775597,4.40905188290895,4.53471711531707,4.55742215701848
0.10576322040255,4.41181594368424,4.53544416504208,4.55820694526367
0.105888236029504,4.41348606762795,4.53622915677806,4.55848196468205
0.106013251656457,4.4142156850527,4.54262453477332,4.55991440712834
0.10613826728341,4.41586799275016,4.54295593162585,4.56046841731786
0.106263282910364,4.41628257064414,4.54378944356464,4.56140168556408
0.106388298537317,4.41683648037466,4.5441618625052,4.56459346286585
0.106513314164271,4.41758346602716,4.54536259281683,4.56491801663353
0.106638329791224,4.41818863786951,4.54543279633158,4.56508493780896
0.106763345418177,4.41970087604473,4.54708607504364,4.5658822429924
0.106888361045131,4.423554666898,4.54784582924483,4.56649540968651
0.107013376672084,4.42456081994084,4.55014527931825,4.56991565385059
0.107138392299037,4.42477374770795,4.55030809349705,4.57174059222475
0.107263407925991,4.42484299561973,4.55057081730613,4.57192694378325
0.107388423552944,4.42591846235254,4.55450561639512,4.57467619286163
0.107513439179897,4.42621973308792,4.55483604629144,4.57529426827202
0.107638454806851,4.42687966393785,4.55492807987269,4.57730297315569
0.107763470433804,4.42737014402384,4.55641577405839,4.57798304863578
0.107888486060758,4.42771491759262,4.55647098553682,4.57813048714659
0.108013501687711,4.4277881966304,4.55937852798745,4.57878150887492
0.108138517314664,4.42969296608573,4.56262213181177,4.57894134350953
0.108263532941618,4.42985595040127,4.56262420281297,4.57928641642513
0.108388548568571,4.4326494899249,4.56318362043428,4.58020615242872
0.108513564195524,4.43401406470305,4.56331930815071,4.58075984054731
0.108638579822478,4.43406020435902,4.56460919869115,4.58102054253962
0.108763595449431,4.43409941911785,4.56468938236808,4.58222467943783
0.108888611076385,4.43551698920246,4.56628532864234,4.58251818482913
0.109013626703338,4.43621750325121,4.56669458045361,4.58338874229933
0.109138642330291,4.43827771263537,4.56752857902987,4.58384889267497
0.109263657957245,4.43923473789618,4.5676697555982,4.58445326872627
0.109388673584198,4.43932326132236,4.56796845509823,4.58458831298994
0.109513689211151,4.44044221870445,4.56807006500102,4.5858642427691
0.109638704838105,4.44046940004296,4.56950402635433,4.5859074067031
0.109763720465058,4.44049277848739,4.56969063903435,4.58657214092921
0.109888736092011,4.44062716588288,4.57050499926106,4.58672664502418
0.110013751718965,4.44082019648638,4.57107786130616,4.58722617159571
0.110138767345918,4.44139316740804,4.57169736661309,4.58851001874343
0.110263782972872,4.44146356256985,4.5717620052308,4.5890109810353
0.110388798599825,4.44222858565463,4.57208780951403,4.58983831849513
0.110513814226778,4.44264967650899,4.57331523985704,4.59027351808357
0.110638829853732,4.44272445509423,4.57380736839112,4.59107728648561
0.110763845480685,4.44444196567053,4.57404889215513,4.59116721234874
0.110888861107638,4.44447204639206,4.57457317379393,4.59154335346526
0.111013876734592,4.44671910779597,4.57549232170009,4.59196508076262
0.111138892361545,4.44983311657451,4.57645385973763,4.59221573787998
0.111263907988499,4.45172023092062,4.57684922013223,4.59379445855777
0.111388923615452,4.45244153141712,4.57756696536447,4.59516745684357
0.111513939242405,4.45259795529806,4.57756832618696,4.59548603386614
0.111638954869359,4.45331036638611,4.57784409446257,4.59582280828494
0.111763970496312,4.45369824485401,4.57894200661859,4.59648790865526
0.111888986123265,4.45375158145728,4.57911823291131,4.59728857908628
0.112014001750219,4.45414406867526,4.5792873486652,4.5973925142656
0.112139017377172,4.45493891030944,4.58048583925228,4.59929419813675
0.112264033004126,4.45524820991718,4.58110821350886,4.60049006585009
0.112389048631079,4.45573697992235,4.58128224859432,4.60055322917442
0.112514064258032,4.45616605598224,4.5816607852638,4.60224033232289
0.112639079884986,4.45817402080405,4.58169447975055,4.60315185403705
0.112764095511939,4.45853259226569,4.58249330587338,4.60358131193259
0.112889111138892,4.45941515705123,4.58270897491675,4.60375971766208
0.113014126765846,4.45958588509384,4.58585980142668,4.60400125391447
0.113139142392799,4.45990678589255,4.58648802786544,4.6041109550311
0.113264158019752,4.46140324787434,4.58727892481199,4.6042312373934
0.113389173646706,4.46349319424354,4.58845653364773,4.60431794300935
0.113514189273659,4.46397588274615,4.58926950700656,4.60450475549666
0.113639204900613,4.46594723238556,4.58938999838559,4.60750757590484
0.113764220527566,4.46740284692993,4.58998815709776,4.60757113141088
0.113889236154519,4.46770698202008,4.58999294413514,4.60896691749797
0.114014251781473,4.46915138031259,4.59207820382639,4.61137451421515
0.114139267408426,4.47020026121747,4.59286112339759,4.61314205869955
0.114264283035379,4.47024505292513,4.59303516028505,4.61720201252827
0.114389298662333,4.47226362341024,4.59354659148339,4.61738714863707
0.114514314289286,4.47366937892033,4.59675182964873,4.61814005292878
0.11463932991624,4.47397469205051,4.59820612358605,4.61900113018283
0.114764345543193,4.4750387660293,4.59866354590125,4.62013760865292
0.114889361170146,4.47512181758167,4.59976406013246,4.62140759121824
0.1150143767971,4.47533790174934,4.59980813302201,4.62266655408407
0.115139392424053,4.47592534697753,4.60062550620515,4.62278594623673
0.115264408051006,4.4765226908331,4.60139279271559,4.62464930234557
0.11538942367796,4.47684926932128,4.60286468329797,4.62473380798574
0.115514439304913,4.47728081397647,4.60325810329513,4.62504026351709
0.115639454931866,4.47808201025603,4.60363471695664,4.62533375293555
0.11576447055882,4.47815701473379,4.60649284666616,4.62612689013033
0.115889486185773,4.4782796255749,4.60709385646887,4.62614694706507
0.116014501812727,4.47964040087343,4.60770605160453,4.62619555643835
0.11613951743968,4.48039736055132,4.60810522404189,4.62740391355174
0.116264533066633,4.48083624146146,4.60835418754934,4.62989013418284
0.116389548693587,4.48094360758213,4.61002067416586,4.63130398112111
0.11651456432054,4.48105616629022,4.61035138739281,4.63192819189424
0.116639579947493,4.48113252948085,4.61065797644702,4.63218282501774
0.116764595574447,4.48196550148965,4.61215573481686,4.63440272604852
0.1168896112014,4.48456149730283,4.61235660097624,4.63456279592179
0.117014626828354,4.4853490840607,4.61287516191398,4.63569265532755
0.117139642455307,4.48668317119253,4.61322776958794,4.63571184368196
0.11726465808226,4.48699089305568,4.61681532134682,4.63668042338543
0.117389673709214,4.48960147632831,4.617208238913,4.63872192268509
0.117514689336167,4.49276393426561,4.619511515656,4.63990517441366
0.11763970496312,4.49526795856886,4.6206101595985,4.64037333874276
0.117764720590074,4.49731517496418,4.62149391282096,4.64041003566265
0.117889736217027,4.49786810502718,4.623853200723,4.64108611718584
0.11801475184398,4.49840696534986,4.62487282521935,4.64138268573321
0.118139767470934,4.50060467934842,4.62585997258337,4.64169992405597
0.118264783097887,4.50096413692254,4.62616415358961,4.64220899350083
0.118389798724841,4.5026147346359,4.62661317013847,4.64241569554361
0.118514814351794,4.50309865024059,4.62691707720773,4.64257753440486
0.118639829978747,4.5034981995151,4.6271157740826,4.64390079518058
0.118764845605701,4.50379550730448,4.62717506347363,4.6464299958131
0.118889861232654,4.50432094306612,4.62821612776585,4.64656375870901
0.119014876859607,4.50513540868953,4.62897719735883,4.64952354401906
0.119139892486561,4.50573698239165,4.63187554206434,4.65294597597206
0.119264908113514,4.50635892521484,4.63213868245174,4.65435598336428
0.119389923740468,4.50723999111784,4.6322138417705,4.65475977701711
0.119514939367421,4.50867743820848,4.63326842069698,4.65483059080571
0.119639954994374,4.50966712774089,4.63460027266449,4.65538988145133
0.119764970621328,4.51039243917982,4.63472747363909,4.65987440823039
0.119889986248281,4.51073018155409,4.63744824667209,4.66043438885878
0.120015001875234,4.51151361185019,4.63748527075893,4.66090559042709
0.120140017502188,4.5120657731179,4.63968259878266,4.66316210803555
0.120265033129141,4.51417308428653,4.64054277350992,4.66496089793885
0.120390048756095,4.51557809941931,4.64461807938899,4.66535171474413
0.120515064383048,4.51566764895379,4.64463598605236,4.66571374148418
0.120640080010001,4.51602186138015,4.64611667618709,4.66604874925235
0.120765095636955,4.51908467766443,4.64637190276614,4.66639904439263
0.120890111263908,4.51999725537568,4.64664045852307,4.66654013523587
0.121015126890861,4.52035637197422,4.64874633097919,4.66662611714433
0.121140142517815,4.52169600302885,4.65021165087406,4.6675921551841
0.121265158144768,4.52464481411865,4.65091033886278,4.66825184435677
0.121390173771721,4.52487054866371,4.65198917686068,4.66866312219655
0.121515189398675,4.52685580613075,4.65231948288255,4.6689295727297
0.121640205025628,4.52699487503288,4.65325207660092,4.6692807121706
0.121765220652582,4.52720715212718,4.65340231705513,4.66939804291294
0.121890236279535,4.52811832667564,4.65378544874369,4.66960816522776
0.122015251906488,4.52920052578661,4.65386755560742,4.67027794293781
0.122140267533442,4.52957894156068,4.65451434974971,4.67222899006275
0.122265283160395,4.52979716697934,4.65501345215645,4.67232024102212
0.122390298787348,4.53113233761313,4.65509548185399,4.67317983928385
0.122515314414302,4.53312615130238,4.6553152654664,4.67648551972013
0.122640330041255,4.53423429814748,4.65544916272765,4.67726121293628
0.122765345668209,4.53488300871772,4.65640223225735,4.67992267706276
0.122890361295162,4.53631681156033,4.65656088574837,4.68065390159102
0.123015376922115,4.53693788948634,4.65745618988292,4.6810081757909
0.123140392549069,4.53935841796091,4.65773876787583,4.68104718294713
0.123265408176022,4.53955512841839,4.65884902770764,4.681373229914
0.123390423802975,4.53968877781866,4.65933024515619,4.68139763182795
0.123515439429929,4.54078322051266,4.6598542796336,4.68142362488953
0.123640455056882,4.54092240454001,4.66110642884245,4.68189098870412
0.123765470683835,4.54177054532631,4.66213559363623,4.68190622462787
0.123890486310789,4.54365342082106,4.66234974679619,4.68222584713135
0.124015501937742,4.54377013886713,4.66271860103902,4.6829710129004
0.124140517564696,4.54395239974021,4.66323137808392,4.68332501073471
0.124265533191649,4.5443416102196,4.66353988912685,4.68389793909776
0.124390548818602,4.54524360640554,4.6644122988004,4.68397739052187
0.124515564445556,4.5467310211051,4.66530287295212,4.68517835545127
0.124640580072509,4.54680724362832,4.66606801082087,4.68627539276202
0.124765595699462,4.54725871667804,4.66679000738275,4.68664290152752
0.124890611326416,4.54790924221676,4.66689070896854,4.68762317597217
0.125015626953369,4.54828754114944,4.66705845616791,4.68803487492731
0.125140642580323,4.55091100460767,4.66778358270748,4.68824372323123
0.125265658207276,4.55191323811538,4.6682025658582,4.68844088473637
0.125390673834229,4.55234444571333,4.6684490464566,4.68922574073989
0.125515689461183,4.55289689089516,4.67106431854125,4.68982559141173
0.125640705088136,4.55412511459649,4.67135815307241,4.69003488309699
0.125765720715089,4.55725511121675,4.6721628705429,4.69071081286903
0.125890736342043,4.56113850020601,4.67286601022952,4.69368293365299
0.126015751968996,4.5629747541946,4.6728974654153,4.69371082430839
0.126140767595949,4.5631509992187,4.67332013980988,4.69389328812814
0.126265783222903,4.56316646161177,4.67504861585775,4.69408284235981
0.126390798849856,4.56388380222447,4.67526292317557,4.6941682506419
0.12651581447681,4.56582340255565,4.67530423704493,4.69426873323934
0.126640830103763,4.56591720454225,4.67615907582387,4.69594271424054
0.126765845730716,4.5662490000654,4.67732298721048,4.69623655680916
0.12689086135767,4.56637893319486,4.67771384720296,4.69626833538343
0.127015876984623,4.56690521458474,4.67809239998148,4.69630786034468
0.127140892611576,4.56804571157628,4.67871598758293,4.6967865327538
0.12726590823853,4.56894598690769,4.6788727752495,4.69681217262406
0.127390923865483,4.56951277170872,4.67927423978702,4.69902093814256
0.127515939492437,4.56964116929583,4.67949638508671,4.69925812918315
0.12764095511939,4.56997078426379,4.68088300244945,4.6997824544111
0.127765970746343,4.57015045847133,4.68141621262508,4.70020610563978
0.127890986373297,4.57102546441883,4.68143213550438,4.7021988775139
0.12801600200025,4.57174133330186,4.6827932362578,4.70226258878426
0.128141017627203,4.57327422733634,4.68352271489998,4.7023783894237
0.128266033254157,4.57373076992273,4.68436425234913,4.70425004655398
0.12839104888111,4.57432383521316,4.68515162764614,4.70819438822133
0.128516064508064,4.57538089760529,4.68552259641515,4.70828438895611
0.128641080135017,4.57613634380101,4.68569998555403,4.70829609101216
0.12876609576197,4.5764970222336,4.68660629966822,4.70945128458324
0.128891111388924,4.57741228688169,4.68678538746156,4.71084512233697
0.129016127015877,4.57885488115555,4.68938058258276,4.71085330970191
0.12914114264283,4.57898527056949,4.69285924371043,4.7108645418715
0.129266158269784,4.5789881182043,4.69351520992614,4.71120822855032
0.129391173896737,4.5814511625994,4.69369048336588,4.71205068783164
0.12951618952369,4.58150702054082,4.69480932216723,4.71237638116306
0.129641205150644,4.58231677084157,4.69515823608803,4.71517869250545
0.129766220777597,4.58299817431152,4.69613035252091,4.71544826430056
0.129891236404551,4.58401371166924,4.69632932677325,4.71655437483226
0.130016252031504,4.58426608051337,4.69751310938591,4.71724472396724
0.130141267658457,4.58673459408864,4.69798944735617,4.71877650096085
0.130266283285411,4.58681335242607,4.69867483570966,4.71924696649703
0.130391298912364,4.58783376111516,4.69934960700474,4.71948302943718
0.130516314539317,4.5878721632473,4.69987638130702,4.71984088261968
0.130641330166271,4.58811719005404,4.69996801868398,4.7207986207034
0.130766345793224,4.58897572183351,4.70070709380112,4.72091909186141
0.130891361420178,4.58970156130778,4.70154832754133,4.72231632178228
0.131016377047131,4.5901297219654,4.70191976849688,4.72251339123832
0.131141392674084,4.59077250713311,4.70203554876385,4.72270022460567
0.131266408301038,4.59280115238848,4.70581545825254,4.72355550009969
0.131391423927991,4.59303002328631,4.70661137544946,4.72373262922107
0.131516439554944,4.59347841878009,4.7066311032699,4.72412853803868
0.131641455181898,4.59504657569348,4.70788781629469,4.7247525863593
0.131766470808851,4.5977052536909,4.70886605209131,4.72501746040267
0.131891486435804,4.59973855447841,4.70892962385837,4.72648309530565
0.132016502062758,4.60213235214113,4.70960866420196,4.72657359822972
0.132141517689711,4.60218097285968,4.70999658591486,4.72909105748143
0.132266533316665,4.60243230074661,4.7101656054628,4.72990271573934
0.132391548943618,4.6027923708371,4.71192253980453,4.7309527330418
0.132516564570571,4.6056145237669,4.71289890910993,4.73282402955456
0.132641580197525,4.60623753615907,4.71404882975714,4.7348391701849
0.132766595824478,4.60662495452631,4.71676404182731,4.73555461682168
0.132891611451431,4.60689475172726,4.71734457162995,4.73581608697683
0.133016627078385,4.60781543984928,4.71774596747639,4.73605837440134
0.133141642705338,4.6080410046149,4.7187132451437,4.73652977551378
0.133266658332292,4.60838918261963,4.71929680038632,4.73748018730157
0.133391673959245,4.60847148203837,4.72011021707732,4.73880591077135
0.133516689586198,4.6095441541405,4.7204961525066,4.7392741889307
0.133641705213152,4.61003617942742,4.72062712414234,4.74054906319322
0.133766720840105,4.61152775665286,4.72092404221134,4.74087941486812
0.133891736467058,4.61201032966078,4.7215582061855,4.74127816992121
0.134016752094012,4.61298669800133,4.72158988463035,4.74217863735034
0.134141767720965,4.61423076218986,4.72183498898109,4.74311519837232
0.134266783347919,4.61455460292487,4.72355489060119,4.74361434664708
0.134391798974872,4.61583488850458,4.72476639931098,4.74363703111622
0.134516814601825,4.61674324331406,4.72568595001025,4.74493081037478
0.134641830228779,4.61687833046754,4.7264412662428,4.74541982518664
0.134766845855732,4.61701011032704,4.72663757579204,4.74677700017492
0.134891861482685,4.61774514506021,4.72726000794938,4.74736637979125
0.135016877109639,4.61785289810095,4.72868426827142,4.74767066343915
0.135141892736592,4.61910867317766,4.72901244972668,4.74839422169691
0.135266908363545,4.62179133698565,4.72957137562294,4.7486112023617
0.135391923990499,4.62266647191438,4.73146543389801,4.74940278404286
0.135516939617452,4.62276519193948,4.73162986859603,4.74954432953102
0.135641955244406,4.62349897841227,4.73165332285482,4.74960561289719
0.135766970871359,4.6242525100919,4.73257817686472,4.75083483223166
0.135891986498312,4.62508905217595,4.73323702422651,4.75227760616787
0.136017002125266,4.62512850833084,4.73328916251712,4.75322343723488
0.136142017752219,4.62577714959468,4.73351641087967,4.75528775372922
0.136267033379172,4.62804097268483,4.73399699212801,4.75543682579202
0.136392049006126,4.62896888796512,4.73776948588955,4.75545012816638
0.136517064633079,4.6301903887279,4.73869005468158,4.7565693167628
0.136642080260032,4.63021764828174,4.73885737393066,4.75694210660796
0.136767095886986,4.63031595038783,4.73886217182337,4.7569547346438
0.136892111513939,4.63113131649612,4.74024292599651,4.7576589476489
0.137017127140893,4.631472997292,4.74089584109316,4.75796749454706
0.137142142767846,4.63203733119655,4.74168162627154,4.75820961815658
0.137267158394799,4.63211084890172,4.74215358178994,4.75963812135311
0.137392174021753,4.63262857388445,4.74221033705461,4.76049807461086
0.137517189648706,4.63721156530312,4.74276932879513,4.76154258986374
0.137642205275659,4.63746483255702,4.7436596238751,4.76249003552704
0.137767220902613,4.63822989116519,4.74447108249544,4.7629006395376
0.137892236529566,4.63877710620726,4.74464106102976,4.76728861859427
0.13801725215652,4.63892957964178,4.74607428569927,4.76737498809675
0.138142267783473,4.64012467913293,4.74735238117541,4.76848393446818
0.138267283410426,4.64069365956809,4.74786892170039,4.77098819556772
0.13839229903738,4.64277524688386,4.74840361249775,4.77157719987643
0.138517314664333,4.64285576783292,4.74883095888694,4.77186507596625
0.138642330291286,4.6431108891708,4.74999073741517,4.77347630207648
0.13876734591824,4.64350217815642,4.75105434939797,4.77355363249527
0.138892361545193,4.64457252759692,4.75128269719661,4.77400395817203
0.139017377172147,4.64530869856158,4.75180762884678,4.77475482131763
0.1391423927991,4.64556395925447,4.75229053621165,4.77640910093184
0.139267408426053,4.64757315115308,4.75304285757563,4.77654820379451
0.139392424053007,4.64787572714464,4.75417271483459,4.77835214222114
0.13951743967996,4.64813846995745,4.75443142708131,4.77867176043855
0.139642455306913,4.64846193218403,4.75555804947063,4.77877461718658
0.139767470933867,4.64870912036005,4.75627909368247,4.77935284423102
0.13989248656082,4.65035463003245,4.75689241409618,4.78038419835133
0.140017502187773,4.6504578882218,4.7569518674147,4.78070529668822
0.140142517814727,4.65054074369653,4.75772823107396,4.78141296631833
0.14026753344168,4.65246730349074,4.75783951307548,4.7826365319221
0.140392549068634,4.65267275130199,4.75814332789092,4.78354033489327
0.140517564695587,4.65279556343152,4.7592058021454,4.78413001690765
0.14064258032254,4.65286841659477,4.75999808353767,4.78474258779636
0.140767595949494,4.65361319656723,4.76170212994749,4.78486802842442
0.140892611576447,4.65432845133109,4.76190686118044,4.78497034028242
0.1410176272034,4.6545715182749,4.76289701229439,4.78528536716874
0.141142642830354,4.65493213006522,4.7629442108154,4.78591079781148
0.141267658457307,4.65499994695894,4.76487488441652,4.7863119101176
0.141392674084261,4.65517695753759,4.76554548305544,4.78751086465704
0.141517689711214,4.65528608342655,4.76636141341775,4.78795102258804
0.141642705338167,4.6570330362828,4.76723752179448,4.78864407636952
0.141767720965121,4.65733581137784,4.76847143560227,4.78881960113374
0.141892736592074,4.65940994356687,4.76934688475186,4.78887200264843
0.142017752219027,4.65961505921801,4.76966114000814,4.79037190105384
0.142142767845981,4.65999109620056,4.76967694115902,4.79114438182211
0.142267783472934,4.66018632163969,4.76970376155772,4.79140112746276
0.142392799099887,4.66078068033457,4.77016789314224,4.79198031055064
0.142517814726841,4.66219837562661,4.77149999346621,4.79222775279625
0.142642830353794,4.66236759775032,4.77156633033051,4.7926647438042
0.142767845980748,4.66394190818877,4.77162380615047,4.79289752589087
0.142892861607701,4.66420621702142,4.77236717276812,4.79363382077397
0.143017877234654,4.6652744998176,4.77331524195044,4.79417351922357
0.143142892861608,4.66545316988608,4.77335546350135,4.79432103261892
0.143267908488561,4.66621860702003,4.77381877148335,4.79467609441571
0.143392924115514,4.66630983379453,4.77649148715713,4.79710464490111
0.143517939742468,4.66729849454913,4.77668764211456,4.79750567158021
0.143642955369421,4.66733444335171,4.77720797040944,4.79773733001792
0.143767970996375,4.66781957825444,4.77724023821201,4.79876110817228
0.143892986623328,4.66864757557672,4.77735601618035,4.80069581287048
0.144018002250281,4.66928100882621,4.77742250270384,4.8013262784077
0.144143017877235,4.67042454974152,4.77754163582495,4.80148497855125
0.144268033504188,4.67098827576027,4.77821064842191,4.80255313603457
0.144393049131141,4.67119427538423,4.77831919481479,4.80346411293891
0.144518064758095,4.67150047780821,4.77978282886857,4.80401937997553
0.144643080385048,4.67155362881454,4.77986710375476,4.80404948906635
0.144768096012001,4.67214929896333,4.78115305235872,4.80431577879117
0.144893111638955,4.67309146908501,4.78230346676054,4.80701730707283
0.145018127265908,4.67325623279544,4.78254781060203,4.80737986783748
0.145143142892862,4.67397965511091,4.7835471445512,4.80837863247402
0.145268158519815,4.67575726601446,4.78434458645375,4.80877866712381
0.145393174146768,4.67800873876667,4.78570789873302,4.80933733074978
0.145518189773722,4.67894665317804,4.78637732862583,4.81054639090772
0.145643205400675,4.67913811439506,4.78670191557334,4.81063894988349
0.145768221027628,4.6791939718415,4.78675005522285,4.81072313640204
0.145893236654582,4.67923176590189,4.7879260366521,4.81187642106225
0.146018252281535,4.68083447255624,4.78837061830245,4.81198697140666
0.146143267908489,4.68110769420614,4.78895880417801,4.81214647963698
0.146268283535442,4.68120726825422,4.78929143191279,4.8128351151874
0.146393299162395,4.68253776100627,4.79020076863446,4.81299639233161
0.146518314789349,4.68261360868874,4.7919232707029,4.81302942228475
0.146643330416302,4.68442431731945,4.79196979062183,4.81306467630733
0.146768346043255,4.68494211756086,4.79238991307709,4.81389811073957
0.146893361670209,4.68553173853271,4.79247670656357,4.81423131753782
0.147018377297162,4.68637952811369,4.7939449033931,4.8154992698581
0.147143392924116,4.68762579401577,4.79473227550387,4.81609605337248
0.147268408551069,4.69062916741958,4.79518934132541,4.81614351206002
0.147393424178022,4.69087233692544,4.79521414566304,4.81694372979636
0.147518439804976,4.69162986788362,4.79666077397517,4.81714436312302
0.147643455431929,4.69348475668431,4.79674921472786,4.8177127729971
0.147768471058882,4.69418340677939,4.79678273746816,4.81775964824647
0.147893486685836,4.69437571871961,4.79683808686459,4.8183889065689
0.148018502312789,4.69448910698899,4.79690954162528,4.81867780806783
0.148143517939742,4.69459431051019,4.79729968140616,4.819406398621
0.148268533566696,4.6959009007832,4.79780799830346,4.81965334084984
0.148393549193649,4.69660572449012,4.79814646670543,4.81990678533197
0.148518564820603,4.69767942180577,4.79841062977596,4.81999991037102
0.148643580447556,4.69783525233573,4.79841600387614,4.82008706846302
0.148768596074509,4.70008599140453,4.80001455863563,4.82009344789685
0.148893611701463,4.70060737901531,4.80039459820266,4.82053765222056
0.149018627328416,4.70072338217076,4.80058588173849,4.82098574914623
0.149143642955369,4.70139890264171,4.80102871920405,4.82123434741281
0.149268658582323,4.70174982078751,4.80150704247167,4.82125246434209
0.149393674209276,4.70520550410432,4.80178836545,4.82131707492031
0.14951868983623,4.70535183278141,4.80194851826992,4.82284843434621
0.149643705463183,4.70551473587878,4.8023636784487,4.82369285379968
0.149768721090136,4.70563968284242,4.80257228172249,4.82389435819263
0.14989373671709,4.70610869822945,4.80343842252182,4.82447362751234
0.150018752344043,4.7062269070947,4.80362958161084,4.82467914340494
0.150143767970996,4.70665553762535,4.80377003403771,4.82484719302114
0.15026878359795,4.7071004923108,4.80381031214175,4.82535596472727
0.150393799224903,4.70811520718303,4.80395065416057,4.82590586287114
0.150518814851856,4.70842716163674,4.80469022074614,4.82638193716926
0.15064383047881,4.70866574943954,4.8061804256828,4.82651078835492
0.150768846105763,4.70878768954323,4.80620802189221,4.8271257223656
0.150893861732717,4.70931401976554,4.80622160916887,4.82718951363955
0.15101887735967,4.70966380127991,4.80652128897002,4.82725466011118
0.151143892986623,4.70968867745213,4.80667917957533,4.82757947749801
0.151268908613577,4.71004515799741,4.80693316379103,4.82808407153456
0.15139392424053,4.71035756765762,4.80827517109016,4.82899304716481
0.151518939867483,4.7123517419455,4.80852873379258,4.82929605387616
0.151643955494437,4.71313210334212,4.80858514420267,4.82934681673667
0.15176897112139,4.71323219807428,4.80958987464516,4.83067132173929
0.151893986748344,4.71464711852482,4.81026256297764,4.83300568667627
0.152019002375297,4.71548216280265,4.81073153468996,4.83327080320601
0.15214401800225,4.71842926872286,4.81095755522017,4.83410013244109
0.152269033629204,4.71882618565022,4.81124712683124,4.83425101910571
0.152394049256157,4.71890731792764,4.81246479564572,4.83506085541185
0.15251906488311,4.71914436326032,4.81246537385528,4.83572704502768
0.152644080510064,4.7202120263549,4.81265551438802,4.83628460123773
0.152769096137017,4.72055517988357,4.8132823715211,4.8363415451425
0.15289411176397,4.72093311894488,4.81347714395084,4.83730334888384
0.153019127390924,4.72142405498067,4.81464827341749,4.83743821862569
0.153144143017877,4.72187463707057,4.81524965473934,4.83792450434802
0.153269158644831,4.72371324985225,4.81707699858748,4.83795235851702
0.153394174271784,4.72381451189088,4.81756650648335,4.83827030794003
0.153519189898737,4.72449018817926,4.8176599954226,4.83831330455846
0.153644205525691,4.7249515666202,4.81807700122118,4.83922722480061
0.153769221152644,4.72557012847926,4.81839234074454,4.84020347054809
0.153894236779597,4.72636268987089,4.8191582044536,4.84029790650837
0.154019252406551,4.72648238687868,4.81963421218657,4.84064916892986
0.154144268033504,4.72674830015682,4.82145606440578,4.84093443469977
0.154269283660458,4.72689979809871,4.82177877547463,4.84104678635141
0.154394299287411,4.72737852473292,4.82197872831847,4.84121999075663
0.154519314914364,4.72834423830127,4.82223504538482,4.84130719158528
0.154644330541318,4.72890776061805,4.8222783416353,4.84164404637378
0.154769346168271,4.72907555406337,4.8225951430306,4.84180718461243
0.154894361795224,4.72925541760288,4.82375589866951,4.84188824292697
0.155019377422178,4.73101486277946,4.82404640167316,4.84218116309067
0.155144393049131,4.73242617986375,4.8244091999766,4.8429793864816
0.155269408676085,4.73291061338528,4.82456322526361,4.84355630333732
0.155394424303038,4.7329794744956,4.82501840273676,4.84363137734245
0.155519439929991,4.73358822151036,4.82524413477648,4.84437795039044
0.155644455556945,4.73396140472379,4.82537880798881,4.84627762225363
0.155769471183898,4.73447661205442,4.82562412329161,4.84792414523847
0.155894486810851,4.73469200745921,4.82610822999853,4.8479601842737
0.156019502437805,4.73501024732259,4.82625964171427,4.84895756650426
0.156144518064758,4.73686376623869,4.82655270714255,4.84903014729942
0.156269533691711,4.73699810265694,4.82695477780473,4.85004022515779
0.156394549318665,4.73730463011933,4.82767284425431,4.85079574325206
0.156519564945618,4.73966196780402,4.82787580197804,4.85121850358949
0.156644580572572,4.73986046745056,4.82807745612962,4.85168270701172
0.156769596199525,4.73999871529045,4.82822833626345,4.85200501745891
0.156894611826478,4.74045749371339,4.82967719509772,4.85259131155449
0.157019627453432,4.74151129542953,4.83023544807458,4.85326053593023
0.157144643080385,4.74234497969773,4.83090367364682,4.85359371784731
0.157269658707338,4.74307998667436,4.83138212562041,4.85372775130393
0.157394674334292,4.74352786347391,4.83224902165195,4.85516210093283
0.157519689961245,4.74371868415514,4.83269693119761,4.85518562219096
0.157644705588199,4.74438749884263,4.83472824825602,4.8578057374005
0.157769721215152,4.74495137594454,4.83477786852989,4.85819601559324
0.157894736842105,4.74505355135745,4.83548710090349,4.85929779995464
0.158019752469059,4.74524951696638,4.83642281052367,4.85946478067926
0.158144768096012,4.7459461034597,4.83644081848715,4.8600161727185
0.158269783722965,4.74599644698378,4.83667614617103,4.8612638873731
0.158394799349919,4.74688252873771,4.83670502796977,4.86238943432538
0.158519814976872,4.74759307504078,4.83725925139206,4.86261065384751
0.158644830603825,4.74811795722991,4.83773301826856,4.86370520570414
0.158769846230779,4.74987886379679,4.83827475019962,4.86423154245113
0.158894861857732,4.74999159446516,4.84023369512185,4.8642840187075
0.159019877484686,4.75333029043053,4.84071215911042,4.86438933482443
0.159144893111639,4.75368312616817,4.8425228444156,4.86493632764751
0.159269908738592,4.75384888856662,4.84294352939561,4.86559884346853
0.159394924365546,4.7543658599036,4.84448573211151,4.86592892043065
0.159519939992499,4.75552729173414,4.84491599762058,4.86595521800382
0.159644955619452,4.75563887199552,4.84543600171473,4.86639986633401
0.159769971246406,4.75571671011384,4.84563826939476,4.86794153356578
0.159894986873359,4.75629755670396,4.84590186954757,4.86921487070773
0.160020002500313,4.75667167338774,4.84721955111904,4.86943477957209
0.160145018127266,4.75668154549651,4.84881220826248,4.86966685828743
0.160270033754219,4.75753617953469,4.85009977772776,4.86973004818922
0.160395049381173,4.75822298228025,4.85018130531714,4.87004774902323
0.160520065008126,4.75969330261441,4.85068670173021,4.87073648003532
0.160645080635079,4.760000580891,4.85116940299974,4.87118061665015
0.160770096262033,4.76013803817543,4.85154695240782,4.8717832907192
0.160895111888986,4.76048681536491,4.85238596182392,4.87202012298467
0.161020127515939,4.76165577217757,4.85359805519718,4.87216097820642
0.161145143142893,4.76170416306327,4.85363178240515,4.87292256755319
0.161270158769846,4.76182317358438,4.85414355137558,4.87407082450087
0.1613951743968,4.76243627557186,4.85444477333272,4.87628404379871
0.161520190023753,4.76263150236787,4.85575269399392,4.8763371620746
0.161645205650706,4.76276166429449,4.85633469546798,4.87735600973341
0.16177022127766,4.76389619068668,4.8565984056175,4.8782553849715
0.161895236904613,4.76426453388516,4.85714527916975,4.87828487351596
0.162020252531566,4.76429721549223,4.85844878346883,4.87850490475023
0.16214526815852,4.76466495083232,4.85935920405597,4.88076651861467
0.162270283785473,4.76497942194672,4.85974718353671,4.88118065581065
0.162395299412427,4.76529752507705,4.86033097088503,4.8816366735129
0.16252031503938,4.76563886211842,4.86048227826516,4.881640271237
0.162645330666333,4.76669588373749,4.86051636972631,4.88197926166339
0.162770346293287,4.76745529432755,4.86093278193217,4.88243569616264
0.16289536192024,4.76775720325218,4.86287771213485,4.88289809032211
0.163020377547193,4.76841336528693,4.86306776151549,4.88295791403213
0.163145393174147,4.76895809941001,4.86365947468826,4.8835479018826
0.1632704088011,4.76958528652338,4.86396238943166,4.88367175457875
0.163395424428053,4.77149795279524,4.86427044619446,4.88431358009415
0.163520440055007,4.77237593252777,4.86491054461553,4.88471469319727
0.16364545568196,4.77298339903344,4.86508446114397,4.88484262765484
0.163770471308914,4.77326108514969,4.86549792521013,4.88493720457804
0.163895486935867,4.77418948850144,4.86605296195701,4.8859264498931
0.16402050256282,4.77451113969153,4.86616485019463,4.88595345881444
0.164145518189774,4.77500023863185,4.86674311138112,4.88605948547986
0.164270533816727,4.77545824962363,4.86685681889773,4.88639274158979
0.16439554944368,4.77592632891262,4.86712028251464,4.88802996566596
0.164520565070634,4.77600746441716,4.86731297751196,4.88871562873447
0.164645580697587,4.77708626098036,4.86758567254045,4.89067711428813
0.164770596324541,4.77728621247297,4.86794120772343,4.89107651230743
0.164895611951494,4.77735468334134,4.86807483419254,4.89202749473768
0.165020627578447,4.77745942716212,4.86818507175633,4.89252068468777
0.165145643205401,4.77905566875854,4.86864821549355,4.89328302758072
0.165270658832354,4.78016210606257,4.86964468247813,4.89528175539939
0.165395674459307,4.78040284803038,4.86966469302422,4.89588537577222
0.165520690086261,4.78069235932564,4.86983317748374,4.8959346835762
0.165645705713214,4.78166310302062,4.87010703090969,4.89634999047931
0.165770721340168,4.78169773323865,4.87014657268555,4.89641103082315
0.165895736967121,4.78209869236722,4.87169126978756,4.89668229578046
0.166020752594074,4.7834535481804,4.87278764292949,4.89896194998556
0.166145768221028,4.78361691563591,4.8737827208084,4.90230067843576
0.166270783847981,4.78413071311393,4.87561319322634,4.90232087491719
0.166395799474934,4.78429040586526,4.876250485886,4.90235521999386
0.166520815101888,4.78693547196755,4.87910325783719,4.9028108747944
0.166645830728841,4.78735069033592,4.88022464098628,4.9032355008383
0.166770846355794,4.78834072001833,4.88024435345705,4.90373663256976
0.166895861982748,4.78878673221319,4.88098897576656,4.90463160282341
0.167020877609701,4.78923952962644,4.88125370518561,4.9050566109999
0.167145893236655,4.78934729944193,4.88137524040962,4.90533648901121
0.167270908863608,4.78960316918832,4.88138062824074,4.90667904590705
0.167395924490561,4.78967149161094,4.88400325484755,4.90694400576203
0.167520940117515,4.79040115817841,4.88417930946945,4.90790736981666
0.167645955744468,4.79111025994289,4.88421495526369,4.90834647426328
0.167770971371421,4.79125334684001,4.88526789062459,4.90852596082771
0.167895986998375,4.79283734409404,4.8856814344825,4.90884646477087
0.168021002625328,4.79312436401457,4.88680703543784,4.90891462281129
0.168146018252282,4.79347386657094,4.88718723375724,4.90944923900048
0.168271033879235,4.79383151714624,4.8880700414968,4.91054868756118
0.168396049506188,4.79420504615025,4.88814794019287,4.91085420139247
0.168521065133142,4.79529676186932,4.88838383095919,4.91097993904067
0.168646080760095,4.79582185727071,4.89014171573363,4.91225478739099
0.168771096387048,4.79584817760745,4.89030346392106,4.91250510308843
0.168896112014002,4.79618995285391,4.89141994263551,4.91270438158476
0.169021127640955,4.79638285835629,4.89168624039721,4.91376784253791
0.169146143267908,4.79733977200345,4.89218425679226,4.91400968464744
0.169271158894862,4.79768355470078,4.89255468028018,4.91491656789266
0.169396174521815,4.79863147839502,4.8925985501194,4.91524866888046
0.169521190148769,4.79996523522348,4.89323260883932,4.91586450212858
0.169646205775722,4.80070043535835,4.89377209270686,4.91629641917799
0.169771221402675,4.80087182778656,4.89391869960379,4.91709394236434
0.169896237029629,4.8012175551621,4.89535654282143,4.91823904157734
0.170021252656582,4.80317935443903,4.89690665206775,4.91853113888894
0.170146268283535,4.80444377857168,4.89764757856606,4.91879471059512
0.170271283910489,4.80490596047314,4.897706071738,4.91902200456913
0.170396299537442,4.80527309084878,4.8977915050089,4.91913970482215
0.170521315164396,4.80542159436289,4.89878222484781,4.91945762458134
0.170646330791349,4.80707724617952,4.89921583220432,4.91949935457213
0.170771346418302,4.80832279130775,4.90013883561689,4.92035830778806
0.170896362045256,4.80939249352994,4.90015360155183,4.92364411007978
0.171021377672209,4.81041312364828,4.9002745890317,4.92435092578475
0.171146393299162,4.81072366878487,4.90080694646092,4.92460344444369
0.171271408926116,4.81078119988637,4.90114145820609,4.92497370402893
0.171396424553069,4.81264456662242,4.90181239347865,4.92532820767283
0.171521440180022,4.81415572875222,4.90236339538154,4.92543000801211
0.171646455806976,4.81509526237696,4.90279657390124,4.92658144828464
0.171771471433929,4.81612114567565,4.90335448140258,4.92709751974451
0.171896487060883,4.81634138093068,4.90335937774121,4.928120027893
0.172021502687836,4.81703013416722,4.9033760037674,4.92813056468369
0.172146518314789,4.81915000841239,4.90343299429182,4.92897582811933
0.172271533941743,4.81992048326055,4.90380532425252,4.92923615959374
0.172396549568696,4.82017878741071,4.90438754721531,4.9293971821643
0.172521565195649,4.82116430852559,4.90514425236648,4.92964764314365
0.172646580822603,4.82269779008822,4.90560324190398,4.93033879783586
0.172771596449556,4.82368815291816,4.90740302678998,4.93041312658757
0.17289661207651,4.82379716077014,4.90810978703002,4.93059777339041
0.173021627703463,4.82461590218013,4.90914752800138,4.93068014991255
0.173146643330416,4.8249125715637,4.91008833341754,4.93095476114017
0.17327165895737,4.82511415780586,4.9110715545468,4.93146002921857
0.173396674584323,4.82516063520436,4.91127827386656,4.9331811263596
0.173521690211276,4.82521076608491,4.91257688696295,4.93347665763074
0.17364670583823,4.82640683160152,4.91337035293982,4.93394265541884
0.173771721465183,4.82663345783953,4.91367420630202,4.9347239811785
0.173896737092137,4.82749820476285,4.91378351773117,4.93492256039497
0.17402175271909,4.82750723950939,4.91383345306752,4.93512396473602
0.174146768346043,4.82756272333878,4.91406556493471,4.93522342594681
0.174271783972997,4.82854977598719,4.91451203982678,4.9352237558276
0.17439679959995,4.82884149115477,4.91610385571072,4.93554175212065
0.174521815226903,4.83009853999782,4.9168712798672,4.93585746218404
0.174646830853857,4.83017549488302,4.91704896246924,4.93608608132705
0.17477184648081,4.83137572691836,4.91708541025487,4.93647979697031
0.174896862107763,4.8329932809495,4.91755941050097,4.93673127799267
0.175021877734717,4.83318972045012,4.91764451374533,4.93681227321629
0.17514689336167,4.83323619489144,4.91865622938904,4.9385378216174
0.175271908988624,4.83345823916879,4.91868497542628,4.93914758977678
0.175396924615577,4.83374218236716,4.91934952672792,4.93922963288565
0.17552194024253,4.83397029729832,4.92048870001016,4.93976126940314
0.175646955869484,4.83405090045318,4.92092617454761,4.94028174329428
0.175771971496437,4.8345569351113,4.92125668770529,4.94058612149303
0.17589698712339,4.8346264371925,4.92133033016665,4.94062181268667
0.176022002750344,4.83476934055681,4.9215301079631,4.94155383573079
0.176147018377297,4.83633920731567,4.92161705466239,4.94155480935728
0.176272034004251,4.83639412267896,4.92202247977017,4.94179375309439
0.176397049631204,4.8380448759438,4.92340471805245,4.94233811310197
0.176522065258157,4.83882828115593,4.9234399271571,4.94241330142065
0.176647080885111,4.83885315617977,4.92413997592258,4.94325644138894
0.176772096512064,4.83899730870877,4.92416893877453,4.94347505997365
0.176897112139017,4.83935831621676,4.9243894246287,4.9441379102615
0.177022127765971,4.83967921283855,4.92450426378961,4.94580046028395
0.177147143392924,4.84023601567481,4.92569169798274,4.9480913034157
0.177272159019877,4.84093029321588,4.92622963697137,4.94856846266954
0.177397174646831,4.84252886176697,4.9266418518236,4.94902157432262
0.177522190273784,4.84352182526954,4.92767064495547,4.94950566440587
0.177647205900738,4.84375395304689,4.92773001429199,4.94991823651184
0.177772221527691,4.84408827541314,4.92866263690255,4.95006864325443
0.177897237154644,4.844877505973,4.92933043855903,4.9502423186512
0.178022252781598,4.84506103687248,4.93004396482502,4.95056675119744
0.178147268408551,4.84671816527696,4.93306103307843,4.95137896730583
0.178272284035504,4.84697547040885,4.93458517032337,4.95247015836003
0.178397299662458,4.84700956849847,4.93508393755263,4.95249414265306
0.178522315289411,4.84788533452348,4.93532300661171,4.95266742055888
0.178647330916365,4.84871457389651,4.93613231546103,4.95292989774001
0.178772346543318,4.84988217157698,4.93628925039432,4.95420718313837
0.178897362170271,4.85026424613777,4.93651318137819,4.95455239595936
0.179022377797225,4.8504242914583,4.93660778809965,4.95484700712896
0.179147393424178,4.85067072831229,4.93713879119037,4.95663752213839
0.179272409051131,4.85143500633718,4.93739464062748,4.95779265522304
0.179397424678085,4.85273849043398,4.93761379388802,4.95785154449401
0.179522440305038,4.85327313122423,4.93879847869112,4.95785449198313
0.179647455931991,4.85362791999338,4.93952392591458,4.95849158460048
0.179772471558945,4.85409564619096,4.94059989366469,4.95923631356901
0.179897487185898,4.85466885651295,4.94236660305442,4.95993638170417
0.180022502812852,4.85590176063265,4.94271715184785,4.96002209255393
0.180147518439805,4.85608992160693,4.94297270550842,4.96070748404711
0.180272534066758,4.85639739435328,4.94315815515199,4.9608547620172
0.180397549693712,4.85788767602605,4.94355357822992,4.96104400450984
0.180522565320665,4.85845921025226,4.94360438471096,4.96116494031429
0.180647580947618,4.85850698801403,4.94383452960699,4.96199406039218
0.180772596574572,4.85890407885077,4.94442333054248,4.96240767049781
0.180897612201525,4.8589211853692,4.94479571197786,4.96284240561093
0.181022627828479,4.86066282732653,4.94547424153094,4.96326105791578
0.181147643455432,4.86078459309832,4.94576525945088,4.96402531360434
0.181272659082385,4.86156749364678,4.94601775699386,4.96421100465824
0.181397674709339,4.86286216704427,4.94646211308397,4.96607265371199
0.181522690336292,4.86438199001212,4.9468718926709,4.96793373350768
0.181647705963245,4.86446701872373,4.94726970769038,4.96851175207965
0.181772721590199,4.86473983213569,4.94748649624359,4.96865061073574
0.181897737217152,4.86493577878868,4.9481993859865,4.96914884434599
0.182022752844106,4.86537802140129,4.94915786380858,4.96924537186581
0.182147768471059,4.86650201377764,4.95181364853157,4.9708115530998
0.182272784098012,4.86663620849517,4.95245375007744,4.97099176314862
0.182397799724966,4.86685680058665,4.95366591827167,4.97128389081705
0.182522815351919,4.86798528186971,4.95387606208251,4.97188749384529
0.182647830978872,4.86879915843384,4.95454079028645,4.97353108398203
0.182772846605826,4.8697514902398,4.95488179495583,4.97445957500899
0.182897862232779,4.87030653279574,4.95554215716418,4.97615282267739
0.183022877859732,4.87107194313094,4.95652867678544,4.97746857063662
0.183147893486686,4.87249595446595,4.95698839508962,4.9783239915811
0.183272909113639,4.87312822130565,4.95736155063762,4.97871876995062
0.183397924740593,4.87363941999967,4.95787750838801,4.97983548769391
0.183522940367546,4.87486925638265,4.95838553784036,4.9805539825154
0.183647955994499,4.87490990372147,4.95972460101668,4.98071867188381
0.183772971621453,4.87545800914654,4.96262344203493,4.98073391171096
0.183897987248406,4.87606341785841,4.96305304934373,4.98164635071057
0.184023002875359,4.87674310353476,4.96306174980906,4.98222840129996
0.184148018502313,4.8767817215558,4.9641019951827,4.98307345462125
0.184273034129266,4.87679127727253,4.96484323262957,4.98359878778986
0.18439804975622,4.87706071730538,4.96509463870493,4.98435538793824
0.184523065383173,4.87757107635029,4.96630190671345,4.9844682951113
0.184648081010126,4.87817283732099,4.9665575038321,4.98451608494284
0.18477309663708,4.87825670282857,4.96690706693068,4.98463820465964
0.184898112264033,4.87931026677498,4.96755786367061,4.98530040273152
0.185023127890986,4.87943125827301,4.96767681001885,4.98564622647083
0.18514814351794,4.87986436949371,4.96781391585824,4.98595898758864
0.185273159144893,4.88015934804777,4.96789011741099,4.98826020809173
0.185398174771846,4.88028049219559,4.96886323619903,4.98888277579315
0.1855231903988,4.88066521884095,4.96893937952642,4.98989587174599
0.185648206025753,4.88072666624057,4.97004523846192,4.99105004990768
0.185773221652707,4.88268819530795,4.97042947465994,4.99113038213251
0.18589823727966,4.88392044124668,4.97056283139954,4.99117146907067
0.186023252906613,4.88395027625339,4.97242476379597,4.99267172388149
0.186148268533567,4.88460473878672,4.97378782482194,4.99412220169797
0.18627328416052,4.88612942844635,4.9741670218304,4.99477070559756
0.186398299787473,4.88680022413937,4.97551672792479,4.99478214613049
0.186523315414427,4.88704953266369,4.97666773857149,4.99501032788472
0.18664833104138,4.8870498854194,4.9769252052991,4.9951086624494
0.186773346668334,4.8870550184613,4.97727447576681,4.99535894564606
0.186898362295287,4.88874905849658,4.97747023614641,4.99693669742677
0.18702337792224,4.88880613786093,4.97862400944374,4.99760332127587
0.187148393549194,4.88983364598803,4.97863817587381,4.99791010915245
0.187273409176147,4.89024276557724,4.97916396742063,4.99839059142557
0.1873984248031,4.89072685799466,4.97994345090339,4.99845808532042
0.187523440430054,4.89080372317914,4.98085863383602,4.99905166011217
0.187648456057007,4.89180083842563,4.98186543052837,4.99935328501515
0.18777347168396,4.89231523468913,4.98238094142956,4.9997675640319
0.187898487310914,4.89305076489339,4.98303449526111,4.99978240255577
0.188023502937867,4.89314042034558,4.98352432914993,5.00017228968989
0.188148518564821,4.89379347520207,4.98397986356921,5.00192559515304
0.188273534191774,4.89390929357463,4.98413731678917,5.00220259736694
0.188398549818727,4.89453936696514,4.98435003864226,5.00324297975216
0.188523565445681,4.89490336743275,4.98539307601179,5.00423425227805
0.188648581072634,4.89512798908167,4.98547585469699,5.00454971877955
0.188773596699587,4.89588857700758,4.98627480496995,5.0046145942576
0.188898612326541,4.89653434999324,4.98744532222932,5.00469851812176
0.189023627953494,4.89660548420466,4.98748694196901,5.00513457741826
0.189148643580448,4.89660845317258,4.98766046925099,5.00546368100775
0.189273659207401,4.89760328325796,4.98791445606589,5.00717863067278
0.189398674834354,4.90103807627978,4.98805288778407,5.00724521567271
0.189523690461308,4.90121501387271,4.98893861217717,5.00768840507449
0.189648706088261,4.9023946787572,4.98897796714205,5.00781760010761
0.189773721715214,4.90246348856127,4.98923259005236,5.00838768432076
0.189898737342168,4.90316154211681,4.98937479139238,5.00993423645538
0.190023752969121,4.90327819639264,4.98980972478937,5.01010651420226
0.190148768596075,4.90446067703877,4.99022858798204,5.0103414782012
0.190273784223028,4.90539870162477,4.99127846625341,5.01037177860349
0.190398799849981,4.90583990245776,4.99162163715082,5.01091125573606
0.190523815476935,4.90670613624308,4.99164976445498,5.01106833471453
0.190648831103888,4.90680289994301,4.99221800158356,5.01150005408218
0.190773846730841,4.90688298701656,4.99272136776436,5.01174132005461
0.190898862357795,4.9086334514529,4.9930295146435,5.0118335647702
0.191023877984748,4.90873686233003,4.99388597064384,5.01445829742712
0.191148893611701,4.90893721627374,4.9946776955549,5.01467202672866
0.191273909238655,4.90940578093445,4.99534507035117,5.01470351783754
0.191398924865608,4.9095314861071,4.99564106337698,5.01495931060272
0.191523940492562,4.90964529417932,4.9956959463141,5.01544637533033
0.191648956119515,4.90968213610192,4.99601819160077,5.01556064353834
0.191773971746468,4.91116712367325,4.99643640876637,5.01574620192307
0.191898987373422,4.91217497376798,4.99710647065068,5.01727971472826
0.192024003000375,4.91253055777967,4.99768622446518,5.01873834438478
0.192149018627328,4.91274097744429,4.99783924069132,5.01900415192517
0.192274034254282,4.91353684354728,4.99935716960885,5.01970444318147
0.192399049881235,4.91379485125484,4.99956329721278,5.0198117310498
0.192524065508189,4.91543890043375,4.99972575470373,5.02006893335243
0.192649081135142,4.915589515372,5.00004987613477,5.02033897934586
0.192774096762095,4.91560236983251,5.00007473604348,5.02044440002769
0.192899112389049,4.91598234803938,5.00114754247915,5.02074315829723
0.193024128016002,4.91609600716835,5.00207637532653,5.02185938733313
0.193149143642955,4.91619481939712,5.00314503883475,5.02191342998205
0.193274159269909,4.91673868479251,5.00317393819511,5.02211511531956
0.193399174896862,4.91746211156597,5.00409241392986,5.02227452587552
0.193524190523815,4.91784953704451,5.00451174301141,5.02232257852245
0.193649206150769,4.91865480059583,5.00468841878874,5.0230965521776
0.193774221777722,4.91886887094738,5.00486397817641,5.02390025823029
0.193899237404676,4.91899385782587,5.00507422030484,5.02473088548171
0.194024253031629,4.91981642308541,5.00532370732813,5.02519055592887
0.194149268658582,4.92017120777228,5.00649877132628,5.02611276158153
0.194274284285536,4.92086118522491,5.00712382593258,5.02685013845012
0.194399299912489,4.92106416835335,5.0073023906826,5.02705544594381
0.194524315539442,4.92279452568244,5.00731684619774,5.02773428249179
0.194649331166396,4.92412782211625,5.00746248573613,5.0287671596658
0.194774346793349,4.92472429999594,5.0075113768047,5.02888005556504
0.194899362420303,4.92480489274933,5.00824708710181,5.02894721854776
0.195024378047256,4.92600534322364,5.00870621342337,5.02913087272812
0.195149393674209,4.92624487698849,5.01008659438745,5.02919812937547
0.195274409301163,4.92663556203767,5.01106069184079,5.02929035270534
0.195399424928116,4.92769891931076,5.0120678481507,5.02971848093229
0.195524440555069,4.92828599820324,5.01216680665704,5.02986790165636
0.195649456182023,4.93018151262888,5.01222545709493,5.03012801977852
0.195774471808976,4.93047468318736,5.01262129641719,5.03046051708422
0.195899487435929,4.9307892826482,5.01297843143988,5.03139752258167
0.196024503062883,4.93209888930529,5.01348101112108,5.03149837065934
0.196149518689836,4.93275882842604,5.01373590988113,5.03246490669715
0.19627453431679,4.93276301027727,5.01410014086903,5.03299323661885
0.196399549943743,4.93276726952892,5.01426297779579,5.0332798686736
0.196524565570696,4.93354620954021,5.01451949660527,5.03338630588301
0.19664958119765,4.93358013209836,5.01496517890315,5.03348844670731
0.196774596824603,4.93372101748781,5.01597822271458,5.03365263476862
0.196899612451556,4.93466735281877,5.01600548965088,5.03477376903112
0.19702462807851,4.93473979887378,5.01607672489914,5.03497425197385
0.197149643705463,4.93686929620359,5.01636179115642,5.03553764241996
0.197274659332417,4.93695245573338,5.01636404301838,5.03654665591598
0.19739967495937,4.93715787359002,5.01659655879164,5.03748967028368
0.197524690586323,4.93727531761395,5.01767177748998,5.03845988397852
0.197649706213277,4.93734673799133,5.01842990027529,5.03848184739919
0.19777472184023,4.93833679698495,5.01885581186216,5.03889448310514
0.197899737467183,4.94059557375998,5.01907544087278,5.03935310901929
0.198024753094137,4.94091745336786,5.01914692344054,5.0402238800888
0.19814976872109,4.9412962003999,5.01946758526633,5.04050240694529
0.198274784348043,4.94143465849512,5.02068501311283,5.04141488581962
0.198399799974997,4.9419738347154,5.02123734675129,5.04145563399587
0.19852481560195,4.9422422690559,5.02183536216949,5.0434597672623
0.198649831228904,4.94284336864539,5.02241707631799,5.04356954416975
0.198774846855857,4.94405226863527,5.02269437634843,5.04433235318429
0.19889986248281,4.94409551144499,5.022828733152,5.0452334383232
0.199024878109764,4.94430419499193,5.02302706948909,5.04617599872158
0.199149893736717,4.94440328286909,5.02322604058838,5.0463832124391
0.19927490936367,4.9446067174748,5.02344914504234,5.04640068660007
0.199399924990624,4.94462542087257,5.02407576134254,5.04680010578127
0.199524940617577,4.94463993587159,5.02533253693366,5.04721192459482
0.199649956244531,4.94466162787683,5.02556158018294,5.04788205951127
0.199774971871484,4.9455117082964,5.02729890596633,5.04900549659243
0.199899987498437,4.94590358559299,5.02731675433398,5.04963462141408
0.200025003125391,4.94641864542095,5.02784612868241,5.05095582887948
0.200150018752344,4.94653219014966,5.02789071061544,5.05107345782388
0.200275034379297,4.94698152192021,5.02798091919743,5.05152652979185
0.200400050006251,4.94747923872043,5.03038168251226,5.05171757504547
0.200525065633204,4.94785981019414,5.03067375525058,5.05191216115187
0.200650081260158,4.94814433235574,5.03144391363584,5.05193986949586
0.200775096887111,4.94819454671142,5.03164114516075,5.05215298488995
0.200900112514064,4.94872180837992,5.03176858324783,5.052684329998
0.201025128141018,4.94903749601802,5.03256714271803,5.05307552459972
0.201150143767971,4.95013212128305,5.03265676455767,5.05307863526227
0.201275159394924,4.95023906147842,5.03293350357905,5.05320210880414
0.201400175021878,4.95158854095475,5.0338808425774,5.05476091127148
0.201525190648831,4.95219993067943,5.03395711692806,5.05610677283613
0.201650206275784,4.9525395097048,5.03499677096089,5.05623116376613
0.201775221902738,4.95388052619921,5.03527883046219,5.05650146190556
0.201900237529691,4.95613130569413,5.03667378746076,5.05713540937915
0.202025253156645,4.95630700287445,5.0369767232928,5.05714049030856
0.202150268783598,4.9564062828723,5.03700679556447,5.05728793595185
0.202275284410551,4.95665246175865,5.03725094277044,5.05734653984071
0.202400300037505,4.95775203469482,5.03745164566383,5.05764626758671
0.202525315664458,4.95816731477526,5.03750307673597,5.05767968062264
0.202650331291411,4.95866375554484,5.03815559966676,5.05815289437561
0.202775346918365,4.95906182051633,5.0388352076933,5.05820343722559
0.202900362545318,4.96060051433302,5.03885759891178,5.05846741567785
0.203025378172272,4.96069785817348,5.03976947080122,5.0589957667242
0.203150393799225,4.96111144867318,5.03994186210998,5.06110760289317
0.203275409426178,4.96163842667945,5.04003491454408,5.06169793891616
0.203400425053132,4.96170579347447,5.04165704960958,5.06172748403155
0.203525440680085,4.96188903921561,5.0418023638037,5.06203701247944
0.203650456307038,4.96205669604309,5.04233134522982,5.06252795868738
0.203775471933992,4.96317125981346,5.04258164073083,5.06319505979558
0.203900487560945,4.96323497358986,5.04277276932535,5.06366437807653
0.204025503187898,4.96396117079211,5.04321785494145,5.06369023406437
0.204150518814852,4.96548360033961,5.04354971092922,5.06380399500587
0.204275534441805,4.96644276124747,5.04365105902064,5.06426632128935
0.204400550068759,4.96756570690363,5.0437191833478,5.06480132030815
0.204525565695712,4.9675965115638,5.04613634283773,5.06566521402628
0.204650581322665,4.96807773971751,5.0462150771708,5.06576790689902
0.204775596949619,4.96875929417519,5.04722186128175,5.06624534708943
0.204900612576572,4.96934412598346,5.04812445871998,5.06677273909398
0.205025628203525,4.9698435777438,5.048482921104,5.06685762492981
0.205150643830479,4.97049603760199,5.04893003752093,5.06700959771606
0.205275659457432,4.97062053637523,5.0489919820839,5.06787566063792
0.205400675084386,4.97154052386559,5.05073303626752,5.06830020942164
0.205525690711339,4.97293603388256,5.05104470354108,5.06860339603277
0.205650706338292,4.97321717100316,5.05147696274484,5.07043406261247
0.205775721965246,4.97326781846429,5.05157239952837,5.07100117947746
0.205900737592199,4.97357441099533,5.05192483984418,5.07113424902352
0.206025753219152,4.97362152254341,5.05270475093699,5.07195975875516
0.206150768846106,4.97446890296473,5.05334014968162,5.07199854031801
0.206275784473059,4.97553970855542,5.05380892371415,5.07220245166397
0.206400800100012,4.97704136982029,5.05469206103701,5.07417495424204
0.206525815726966,4.97713168293519,5.05676322836117,5.07460767257089
0.206650831353919,4.97803244902118,5.05682642833272,5.07488846492247
0.206775846980873,4.97854222438929,5.05724024404889,5.07498194065393
0.206900862607826,4.97886455380849,5.05764454973938,5.07569753194116
0.207025878234779,4.97896846136297,5.05870863723947,5.07577927826721
0.207150893861733,4.97912262154391,5.05937784607117,5.07579687144856
0.207275909488686,4.97980807476833,5.05962718899689,5.07681559144514
0.207400925115639,4.98044387414037,5.05994373706227,5.07681840003834
0.207525940742593,4.98064342655394,5.06001055584741,5.07689414342902
0.207650956369546,4.98080396776332,5.06007272688772,5.07755723300435
0.2077759719965,4.98106956007348,5.06085697850348,5.07757528796677
0.207900987623453,4.98148262495898,5.06102240895464,5.07858769679863
0.208026003250406,4.98154021975678,5.06119683715143,5.078627678963
0.20815101887736,4.98179659065644,5.06191191422715,5.0787209325038
0.208276034504313,4.98219150975001,5.06227841543957,5.07926866709241
0.208401050131266,4.98251968565576,5.06260094909302,5.07955225634374
0.20852606575822,4.98278088915047,5.06265696669825,5.08072473543382
0.208651081385173,4.98279716476417,5.06354668964708,5.08079535080697
0.208776097012127,4.98283173113772,5.06371152113342,5.08256776240029
0.20890111263908,4.98532410027914,5.06412270128199,5.08430845996832
0.209026128266033,4.98672695422686,5.06545182987373,5.08595315037753
0.209151143892987,4.98696527142038,5.06577160407838,5.08601531889045
0.20927615951994,4.98732984613391,5.06633528210622,5.08605967024562
0.209401175146893,4.98789642120756,5.06856547011147,5.0860689315609
0.209526190773847,4.98925076312708,5.06977468422772,5.0864014511474
0.2096512064008,4.98943227683888,5.06988157210677,5.08660107326211
0.209776222027753,4.99019771445536,5.07013421243259,5.0868837603618
0.209901237654707,4.99099476815597,5.07071793996073,5.08695152526312
0.21002625328166,4.99166454119998,5.0711644317939,5.08769473365519
0.210151268908614,4.99205159249767,5.07153500299568,5.08812308829834
0.210276284535567,4.99241261792493,5.07164491654889,5.08850993890865
0.21040130016252,4.99272359169703,5.07178594186193,5.09173337060812
0.210526315789474,4.99279415555068,5.07181479016443,5.09263132075933
0.210651331416427,4.99323253559697,5.07198798977804,5.0930460285478
0.21077634704338,4.99356056385944,5.0723532965325,5.09425512366073
0.210901362670334,4.99492207816423,5.0758167502028,5.09449875121066
0.211026378297287,4.99567110356884,5.07586586956072,5.09455516512244
0.211151393924241,4.99662753556657,5.07651132530439,5.09531639585436
0.211276409551194,4.99664136729053,5.07703786888737,5.09571946741101
0.211401425178147,4.99672544363,5.07727029060058,5.09594880784888
0.211526440805101,4.99685202756632,5.07857363731182,5.09619622061142
0.211651456432054,4.99772978405563,5.07871948937533,5.096591863661
0.211776472059007,4.99785139373667,5.07872627041314,5.09778378395191
0.211901487685961,4.99837637370274,5.07883141299763,5.09788994676606
0.212026503312914,4.99898839502499,5.07893289288738,5.0981359404854
0.212151518939867,4.99917763825411,5.07929060896854,5.09896303810884
0.212276534566821,4.99985541948958,5.08014366139671,5.09902283960085
0.212401550193774,5.00021240872684,5.08049449159905,5.09965203113836
0.212526565820728,5.00047476547395,5.08054796113684,5.09986970369162
0.212651581447681,5.00099767230983,5.08071313304749,5.0999272659138
0.212776597074634,5.00112374957829,5.08074130190982,5.10020881795753
0.212901612701588,5.00128307647586,5.08089372277611,5.10033346702651
0.213026628328541,5.00176538360794,5.0809846794193,5.10064208711
0.213151643955494,5.00221948199965,5.08189230058661,5.1011986603327
0.213276659582448,5.00294427102033,5.08254121849124,5.10262823511392
0.213401675209401,5.00297903588125,5.08381535637727,5.10282411483415
0.213526690836355,5.00301521432254,5.08435827149875,5.10300708574038
0.213651706463308,5.00324692657709,5.08441924134756,5.1033972713061
0.213776722090261,5.00360495904745,5.08474779357163,5.10519863701554
0.213901737717215,5.00383706092204,5.08486033629075,5.10647711447284
0.214026753344168,5.00386298904425,5.08507401722441,5.10659093279206
0.214151768971121,5.00404107767208,5.08620968064752,5.10707921866182
0.214276784598075,5.00412643176483,5.08654383233229,5.10714928481013
0.214401800225028,5.00459037678394,5.08667971228565,5.10740541087275
0.214526815851981,5.00482313036133,5.08778446228987,5.10911726043289
0.214651831478935,5.00488795036424,5.08990308801543,5.10999290196209
0.214776847105888,5.00496493281114,5.0904561038553,5.11004732137986
0.214901862732842,5.0053969885993,5.09056447994007,5.1101235630192
0.215026878359795,5.0060748840106,5.09064769862038,5.11046107484222
0.215151893986748,5.00678514438481,5.09117800109348,5.11111079263819
0.215276909613702,5.00709467194131,5.09139549500564,5.11132431937275
0.215401925240655,5.00715000952181,5.09205354713921,5.11137293998692
0.215526940867608,5.00773405462986,5.09252221487956,5.11244949526967
0.215651956494562,5.00780057596144,5.09272868181645,5.11251486309205
0.215776972121515,5.00802975905161,5.09307489331782,5.11395165989029
0.215901987748469,5.00818275336921,5.09315115905339,5.1151281024417
0.216027003375422,5.00909732565251,5.09344192850996,5.11636061308474
0.216152019002375,5.01011018504998,5.09383018424093,5.11675585980089
0.216277034629329,5.01047224521032,5.09420407810738,5.11728900268082
0.216402050256282,5.01106606634953,5.09431514157003,5.11776884201517
0.216527065883235,5.01143928285738,5.09558237553127,5.11790309510437
0.216652081510189,5.01183243255467,5.09570318113299,5.11823559705805
0.216777097137142,5.01209405283849,5.09578793422667,5.11827331531842
0.216902112764096,5.01228149540154,5.09726005176594,5.1199693652103
0.217027128391049,5.01288596495857,5.09760394429598,5.12018097206266
0.217152144018002,5.01345644562813,5.09766394417664,5.12084491747514
0.217277159644956,5.01367821603032,5.09776739765035,5.12094044035204
0.217402175271909,5.01485967231909,5.09846157805635,5.12198668635423
0.217527190898862,5.01526558573072,5.09955733174506,5.12288769241924
0.217652206525816,5.01536487069573,5.10085404223865,5.12407614139115
0.217777222152769,5.01544779024422,5.10136487853188,5.12478982308748
0.217902237779722,5.01606777066326,5.10209098489392,5.12497083117288
0.218027253406676,5.01620865185498,5.10288220263473,5.12656039088309
0.218152269033629,5.01621596786167,5.10332904549411,5.1266588934664
0.218277284660583,5.01791089563205,5.10340676404625,5.12755400610529
0.218402300287536,5.01900336667447,5.10383647531659,5.12761806400597
0.218527315914489,5.01931339926663,5.10423867861995,5.12798217864634
0.218652331541443,5.0201485690771,5.10441146734763,5.12829439649338
0.218777347168396,5.02053480507694,5.10521298227816,5.12831584465733
0.218902362795349,5.02072413075734,5.10526086569778,5.12838431839762
0.219027378422303,5.02076218717889,5.10558330570485,5.12913524700962
0.219152394049256,5.02094832863031,5.10559317828726,5.12927838518439
0.21927740967621,5.02123374918239,5.10787048029271,5.12952744162548
0.219402425303163,5.02168503522442,5.10923014379085,5.13024882511763
0.219527440930116,5.02201848332531,5.10929656532669,5.13065365525295
0.21965245655707,5.02223949691956,5.1100263405044,5.13259460435068
0.219777472184023,5.02235123724069,5.11064325682707,5.13315740530056
0.219902487810976,5.02248729424487,5.11120355193503,5.13333374297194
0.22002750343793,5.02391473226308,5.11126043001301,5.13339796852122
0.220152519064883,5.02460824582047,5.11163078557779,5.13359127055524
0.220277534691836,5.02478812614823,5.11192688089173,5.13382296141659
0.22040255031879,5.02730717523649,5.11211029364116,5.13405582792774
0.220527565945743,5.02794804555067,5.11219150401238,5.13423069628952
0.220652581572697,5.02854669972077,5.11281328619801,5.13555858403063
0.22077759719965,5.02920040804216,5.11297103076985,5.13599012386269
0.220902612826603,5.0294051282102,5.11377149994174,5.1373986073133
0.221027628453557,5.02961788721605,5.11417978638195,5.13762520158652
0.22115264408051,5.03021325615587,5.1147367088914,5.13768532965588
0.221277659707463,5.0303571216042,5.11573011772468,5.13794521044992
0.221402675334417,5.033361249639,5.11593917347112,5.13846835727178
0.22152769096137,5.0346650852242,5.1167393034535,5.13923357945091
0.221652706588324,5.03550613936658,5.11679292809067,5.14000170330622
0.221777722215277,5.0355581983077,5.11750549688089,5.14046024886807
0.22190273784223,5.035595373061,5.11766180855891,5.14087136512925
0.222027753469184,5.03598396350791,5.11791023409984,5.14093329308571
0.222152769096137,5.03736361783391,5.11908682642549,5.14113078119863
0.22227778472309,5.03785622360399,5.11935565534429,5.14190930709279
0.222402800350044,5.03814976636189,5.1198048141484,5.14219623603548
0.222527815976997,5.03878562123835,5.11994938196569,5.14225150772866
0.22265283160395,5.0393087778297,5.12022100650551,5.14235045518828
0.222777847230904,5.04009529982852,5.12032377639716,5.14248566561919
0.222902862857857,5.0410463677328,5.12169106505451,5.1436323413709
0.223027878484811,5.04109733857887,5.12276398784193,5.14421611873998
0.223152894111764,5.04112399635441,5.12325878304057,5.14437745234284
0.223277909738717,5.04127480587636,5.12334368590651,5.14470780673313
0.223402925365671,5.04139975125902,5.12342823788963,5.14480481949025
0.223527940992624,5.04140463795975,5.1235737915102,5.14510405217882
0.223652956619577,5.04174534845069,5.12415629141578,5.14650208699585
0.223777972246531,5.04182467361163,5.1241636484709,5.14670966975376
0.223902987873484,5.04237633727334,5.12459604284968,5.14699790893574
0.224028003500438,5.044949502022,5.12562301633311,5.14723051448529
0.224153019127391,5.04619021739343,5.1258835543255,5.14740322174847
0.224278034754344,5.04648024642049,5.12628307528091,5.14845307070823
0.224403050381298,5.0475243350898,5.12655781972105,5.14872510585851
0.224528066008251,5.04885958014847,5.12732403916412,5.14873564665607
0.224653081635204,5.0499307381993,5.12830054963919,5.14921070792527
0.224778097262158,5.05143056332748,5.12845412228338,5.14938164110119
0.224903112889111,5.05145152229698,5.13021079324818,5.14976672250723
0.225028128516065,5.05266202618202,5.13029531145836,5.14987945432895
0.225153144143018,5.05366382313559,5.13044415992088,5.15005867120828
0.225278159769971,5.05389998213031,5.13072656435688,5.15058762335963
0.225403175396925,5.05436373597971,5.13126298551312,5.15099537530506
0.225528191023878,5.05578187232356,5.13129687899341,5.15103841698124
0.225653206650831,5.0558193750673,5.13142265732139,5.15152274672309
0.225778222277785,5.0560059362308,5.13298136600985,5.15255754752133
0.225903237904738,5.05665419199303,5.13299101182435,5.15262047636798
0.226028253531691,5.05742715955329,5.13343721131907,5.15262153510252
0.226153269158645,5.05779935701726,5.13361159747539,5.15442876751312
0.226278284785598,5.05867711358876,5.13405870116019,5.15488479828326
0.226403300412552,5.05897005912276,5.13426553820269,5.15488704605456
0.226528316039505,5.05921344826077,5.13471510075902,5.1556225210041
0.226653331666458,5.05924272796696,5.13507588988095,5.15576994417553
0.226778347293412,5.05943154986539,5.1364267296384,5.15577510003197
0.226903362920365,5.05982289118208,5.13650658846556,5.15587805307195
0.227028378547318,5.0603092300676,5.13651003481675,5.15597667291923
0.227153394174272,5.0612802143355,5.13811769259599,5.15612294298573
0.227278409801225,5.06149674014057,5.13856950256792,5.15612969986529
0.227403425428179,5.06152707140502,5.13914664128667,5.1562933711989
0.227528441055132,5.06207636208787,5.13949852058974,5.15629502631207
0.227653456682085,5.06291653076605,5.1399154497245,5.15648220247494
0.227778472309039,5.06293335790227,5.14034649142338,5.15668313132359
0.227903487935992,5.06408465626147,5.14041896765451,5.15697577172551
0.228028503562945,5.06440432400872,5.14045158161038,5.15778849731198
0.228153519189899,5.06455432676443,5.14051282307198,5.15785407461136
0.228278534816852,5.06483149196038,5.1408977698145,5.15792831073238
0.228403550443805,5.06588024502328,5.1411435093805,5.15853673615704
0.228528566070759,5.06618584008133,5.14114771385945,5.15888018592003
0.228653581697712,5.06712747127941,5.14121131547985,5.15950200512627
0.228778597324666,5.06725155450234,5.14136634237178,5.16059513647227
0.228903612951619,5.06762108249466,5.14170547709461,5.16152425817457
0.229028628578572,5.06828444221288,5.14243234157841,5.16245318150627
0.229153644205526,5.06843014484609,5.14269535711394,5.1624748428782
0.229278659832479,5.06847242448648,5.14359892734974,5.16266269411654
0.229403675459432,5.06889007000545,5.14386881378301,5.16529068659702
0.229528691086386,5.06896682214046,5.14514721965677,5.16597525966725
0.229653706713339,5.07002358255307,5.14582268302738,5.16616273218252
0.229778722340293,5.07034485661236,5.14582515117126,5.16760461165153
0.229903737967246,5.07100798297384,5.14650542966871,5.16823856556935
0.230028753594199,5.07151563543241,5.14681299363322,5.16930324658772
0.230153769221153,5.07157504013801,5.14824907069324,5.1701861562846
0.230278784848106,5.07184856485262,5.14847793506149,5.17037412014971
0.230403800475059,5.07200618630649,5.14888567619868,5.17089207945956
0.230528816102013,5.0735211962909,5.1496917065724,5.1711924999453
0.230653831728966,5.07365719133594,5.15292890469662,5.17150521441082
0.230778847355919,5.0745653172646,5.15365062077038,5.17261654805674
0.230903862982873,5.07473982268402,5.15390522890561,5.17267022791266
0.231028878609826,5.07526566523104,5.15410296491036,5.17293636970894
0.23115389423678,5.0753703011096,5.15460241546007,5.17329678968095
0.231278909863733,5.07708820874976,5.15535681087997,5.17346971424564
0.231403925490686,5.07716411789443,5.15576586936971,5.17380276457156
0.23152894111764,5.0781045255724,5.15601749008719,5.17412249878734
0.231653956744593,5.07869576742596,5.15605985618189,5.17443112094203
0.231778972371546,5.07888103751032,5.15637227131164,5.17446458171912
0.2319039879985,5.07965376025709,5.15637601005943,5.17513908654757
0.232029003625453,5.07994624339015,5.15647595501199,5.17515501562218
0.232154019252407,5.08072206061748,5.15686493884148,5.17529935539905
0.23227903487936,5.08484903734517,5.15702026331476,5.1776228921314
0.232404050506313,5.08486098121353,5.15747783592109,5.17782184263936
0.232529066133267,5.08489920534656,5.15784891940484,5.1786303526843
0.23265408176022,5.0850221084066,5.15815841075432,5.17976349463762
0.232779097387173,5.08677670128289,5.15865707957107,5.18075310141892
0.232904113014127,5.08811640207451,5.15884085554092,5.18075695865217
0.23302912864108,5.08922673727321,5.15907606526715,5.18133107664215
0.233154144268033,5.08975426514797,5.15961290443866,5.18163294062581
0.233279159894987,5.08977277866812,5.15993679742691,5.18203973242956
0.23340417552194,5.09069823073375,5.15995296765948,5.18211981986031
0.233529191148894,5.09114917761641,5.16136509416634,5.18238832718725
0.233654206775847,5.09125001842761,5.16183133251567,5.18244110545106
0.2337792224028,5.09147801516536,5.16203041551694,5.18318846896085
0.233904238029754,5.09238154044898,5.16483646946237,5.18324277261957
0.234029253656707,5.09259870154243,5.16493427602347,5.18369164424879
0.23415426928366,5.09323122155331,5.16537330594659,5.18374510113389
0.234279284910614,5.09413767348859,5.16626107916063,5.18395750170496
0.234404300537567,5.09419435839751,5.16673392441343,5.18459617519459
0.234529316164521,5.09478722539767,5.16712446144951,5.1856517607626
0.234654331791474,5.09498442557307,5.16788582635749,5.18629986188023
0.234779347418427,5.09518623205734,5.16790658466859,5.18640322596074
0.234904363045381,5.09524907269678,5.16791630618235,5.18683720537818
0.235029378672334,5.09587740409789,5.16862776904199,5.1879124895768
0.235154394299287,5.09639270122511,5.16954231360276,5.18832689160778
0.235279409926241,5.09667483392754,5.17083169183335,5.18864104684659
0.235404425553194,5.09673970102089,5.17100591139509,5.18901755159829
0.235529441180148,5.09736169859517,5.17166375383969,5.18912481225346
0.235654456807101,5.09761557750189,5.17192545139911,5.19005974004883
0.235779472434054,5.09825656600985,5.17194548205339,5.19029160198006
0.235904488061008,5.09913671604363,5.17269259227914,5.19100184741812
0.236029503687961,5.09975696392348,5.17275453186115,5.19139231390382
0.236154519314914,5.10034637742604,5.17291358784757,5.19155457574465
0.236279534941868,5.1007249325537,5.17297730709944,5.1919864231461
0.236404550568821,5.10219999772072,5.17309785366481,5.19274135856448
0.236529566195774,5.10255229520766,5.17389772078521,5.19275007929983
0.236654581822728,5.10333108253798,5.17403836804003,5.19301071685787
0.236779597449681,5.10390159421148,5.17459214261733,5.1933970342753
0.236904613076635,5.10465913101055,5.17550630462495,5.19459444051458
0.237029628703588,5.105132582311,5.1755372460843,5.1950354932928
0.237154644330541,5.10520981347968,5.1763819898489,5.19513368114562
0.237279659957495,5.10521376085928,5.17663267499394,5.19532209700835
0.237404675584448,5.1053867374931,5.1768487036853,5.19594498072554
0.237529691211401,5.10557073394061,5.17712938194972,5.19615816749972
0.237654706838355,5.10746995848036,5.17731256815655,5.19649295421082
0.237779722465308,5.10755939797578,5.17787700554962,5.19735189921052
0.237904738092262,5.10762791210694,5.17872258378577,5.19759826097464
0.238029753719215,5.10915499532806,5.17880249428638,5.1976003954805
0.238154769346168,5.10985361728823,5.17928082330677,5.19853452226589
0.238279784973122,5.11111077912742,5.17938323394832,5.19884400373106
0.238404800600075,5.11244332089392,5.1793965881626,5.19887527417071
0.238529816227028,5.11293576042537,5.1801245701988,5.19942271525176
0.238654831853982,5.1130548035863,5.18026282587596,5.19946279560079
0.238779847480935,5.11371553966988,5.18057224833076,5.19958571158979
0.238904863107888,5.11486600013621,5.18073379646966,5.19970107886647
0.239029878734842,5.11575271750605,5.18161823990496,5.19972020388374
0.239154894361795,5.11585384999475,5.18203582144831,5.19980161408146
0.239279909988749,5.11642456453602,5.18219052362911,5.20018750882379
0.239404925615702,5.11732952947621,5.18241402176863,5.20040175585705
0.239529941242655,5.11746386782852,5.18260301219262,5.20068743161047
0.239654956869609,5.11783019069263,5.18277556320055,5.20210629993292
0.239779972496562,5.11903185227888,5.18329472271142,5.20217770397235
0.239904988123515,5.11921253452462,5.18331289146964,5.20256421826009
0.240030003750469,5.11933269710129,5.18340874862486,5.20259224852735
0.240155019377422,5.11952123000402,5.18377571780254,5.20279666243363
0.240280035004376,5.1200947873148,5.18386979194326,5.20352170377555
0.240405050631329,5.12009555135204,5.18438119478052,5.2036678758958
0.240530066258282,5.1201115831389,5.18465687367169,5.203886038558
0.240655081885236,5.12022627178157,5.18497305476139,5.20396190001521
0.240780097512189,5.12039945867554,5.18544575504338,5.20409616140152
0.240905113139142,5.12066695982951,5.18557260351644,5.20456602927905
0.241030128766096,5.12164332205937,5.18668034971928,5.20508245062201
0.241155144393049,5.12169807944477,5.18690930371819,5.20517779016379
0.241280160020002,5.12271738628024,5.18719743091368,5.20566438479214
0.241405175646956,5.12293237378308,5.18764362491086,5.20572083013153
0.241530191273909,5.12296170171111,5.18813943278491,5.20580432318359
0.241655206900863,5.12321940639928,5.18850407486977,5.20609486098903
0.241780222527816,5.12340908029489,5.18879658282012,5.20626690709987
0.241905238154769,5.12345657621691,5.18887426022178,5.20641647485807
0.242030253781723,5.12463385759885,5.18946360992912,5.206933819869
0.242155269408676,5.12546215028658,5.1895647523591,5.20702282001427
0.242280285035629,5.12547469819834,5.18962118264258,5.20704499997239
0.242405300662583,5.12580427826965,5.19005034852324,5.20825817678876
0.242530316289536,5.1260685741104,5.1906627545895,5.20919047592354
0.24265533191649,5.12628724031078,5.19122875756831,5.20930888925831
0.242780347543443,5.12658473639299,5.1918318773376,5.20941462069623
0.242905363170396,5.12718161607916,5.19184116193938,5.20945908078363
0.24303037879735,5.12884780205285,5.19196019014281,5.20951260336692
0.243155394424303,5.12936268959915,5.19211992615503,5.2099718777068
0.243280410051256,5.12984607168556,5.19220445010585,5.21012858761284
0.24340542567821,5.13029891944181,5.19412510345625,5.21031589966389
0.243530441305163,5.13080918268959,5.19417584056931,5.21036318715221
0.243655456932117,5.13088950713809,5.19429331028082,5.21127334255576
0.24378047255907,5.13096354270866,5.19448463176573,5.21266723685787
0.243905488186023,5.13159819626405,5.19469178288896,5.21332958634967
0.244030503812977,5.1316152009993,5.19473364020983,5.21350795605353
0.24415551943993,5.13273443696054,5.19528279975398,5.21387649689183
0.244280535066883,5.13310047017909,5.19610956054465,5.21517179412951
0.244405550693837,5.1339528775476,5.19621226811753,5.21527166308108
0.24453056632079,5.13413989003901,5.19640501190069,5.21562602334811
0.244655581947743,5.13462646760286,5.1967189568429,5.21589887309718
0.244780597574697,5.13505516136789,5.19698757403769,5.21592479279771
0.24490561320165,5.1362020784326,5.19789240051661,5.21605137871952
0.245030628828604,5.13627037380806,5.19921003366854,5.21655753029181
0.245155644455557,5.13627653558745,5.19922784243468,5.21669506012588
0.24528066008251,5.13709858644678,5.19935361082697,5.21685094826444
0.245405675709464,5.1383649816351,5.1998317526279,5.21701723601198
0.245530691336417,5.13843280836081,5.19989379085575,5.21797559536621
0.24565570696337,5.13859875397029,5.20085389020797,5.21837318253019
0.245780722590324,5.13885055748159,5.20105681529578,5.21845160616886
0.245905738217277,5.13914593471667,5.20141806063726,5.21920441878765
0.246030753844231,5.13957046077329,5.20181477554305,5.21971223798482
0.246155769471184,5.14038729664857,5.20207977469573,5.21993864368788
0.246280785098137,5.14115916796051,5.20249865481799,5.22053036114147
0.246405800725091,5.14178518562104,5.20272497704363,5.22075430627622
0.246530816352044,5.14195296665661,5.20300653678733,5.22080093523241
0.246655831978997,5.1422144442634,5.20464176255043,5.22190475112745
0.246780847605951,5.14417287532525,5.20481822573487,5.22253046888502
0.246905863232904,5.14472683656069,5.20514070878148,5.2230180185414
0.247030878859857,5.14567946698903,5.20579396551751,5.22488636152068
0.247155894486811,5.1495517871788,5.20631891129338,5.22561627061435
0.247280910113764,5.15159692674649,5.20678762347806,5.22572726306092
0.247405925740718,5.15209883175651,5.20706309475643,5.22578314493397
0.247530941367671,5.15223231255698,5.20782725958628,5.2258874801354
0.247655956994624,5.1529488751122,5.20882383892013,5.22613249097553
0.247780972621578,5.15298979779904,5.20897217984971,5.22615637001697
0.247905988248531,5.15382402114964,5.20903827959484,5.22633031782851
0.248031003875484,5.1542253735789,5.20987911565152,5.22676898236581
0.248156019502438,5.15437651227873,5.20999841429213,5.22697903639668
0.248281035129391,5.1547452327981,5.21037946568404,5.22704682224723
0.248406050756345,5.15478082268911,5.21048555235217,5.22738598891484
0.248531066383298,5.15498718616857,5.21085823632201,5.22741481404624
0.248656082010251,5.15544182758406,5.21100384920211,5.22752129607041
0.248781097637205,5.15644119636069,5.21149207890539,5.22811414983338
0.248906113264158,5.15673056674745,5.2115161278123,5.22871127816517
0.249031128891111,5.15689274176405,5.21164828333723,5.22911355260859
0.249156144518065,5.1576032647402,5.21167138651432,5.22942582319275
0.249281160145018,5.15777601181862,5.2118185814199,5.22954065501411
0.249406175771971,5.15803411727695,5.21190905315769,5.22994903111359
0.249531191398925,5.15834389474966,5.21218469685534,5.23028899986419
0.249656207025878,5.15859649925626,5.21221121733632,5.23057103262334
0.249781222652832,5.15909548398884,5.21277060351023,5.23058838551813
0.249906238279785,5.15985049616243,5.21336334967635,5.23064953809281
0.250031253906738,5.16013374643726,5.21398526169736,5.23087627206182
0.250156269533692,5.16055818987703,5.21404127091043,5.23088143762409
0.250281285160645,5.1612481085967,5.21421101809467,5.23131965038171
0.250406300787598,5.1616244334195,5.21506824319852,5.23208048605934
0.250531316414552,5.16230938075614,5.21508061366933,5.23374509792215
0.250656332041505,5.16235563389466,5.21598350534408,5.23509310636112
0.250781347668459,5.16255232070308,5.21629749860442,5.23589537633409
0.250906363295412,5.1628093617996,5.2178974407013,5.23589691016428
0.251031378922365,5.1628365354714,5.21886811016283,5.23621969093074
0.251156394549319,5.16326121479867,5.21897033844137,5.23676123091963
0.251281410176272,5.16382026259881,5.21908735746874,5.23690270959792
0.251406425803225,5.1638284476696,5.21927538394316,5.23725516299679
0.251531441430179,5.16395354018603,5.2198387198675,5.23856267999874
0.251656457057132,5.16436735552842,5.22056001312262,5.23861124366819
0.251781472684086,5.16482141748592,5.22080984917209,5.23961765147526
0.251906488311039,5.16519915319117,5.22170860276615,5.23965068503575
0.252031503937992,5.16524019091786,5.22251776915284,5.23983215864958
0.252156519564946,5.16536612738884,5.22263479098119,5.24008354960919
0.252281535191899,5.16553310238101,5.22355447735572,5.24018611580746
0.252406550818852,5.16554263942647,5.22391325238268,5.24203137777012
0.252531566445806,5.16600002096943,5.22428537641372,5.24243530334585
0.252656582072759,5.16720075078147,5.22440207251026,5.24286365090896
0.252781597699712,5.16762041662783,5.22452753615558,5.24294408280808
0.252906613326666,5.16811449482978,5.22504304477792,5.24407805334495
0.253031628953619,5.16935298720812,5.225507316406,5.24419655554079
0.253156644580573,5.1694010907466,5.22559017268354,5.24480832518725
0.253281660207526,5.17010798615824,5.2261187456,5.24481669127156
0.253406675834479,5.17041985847396,5.2262527131759,5.24500329966186
0.253531691461433,5.17069006121366,5.22675144933586,5.24531825453975
0.253656707088386,5.17115172024073,5.2269203360568,5.24711086964467
0.253781722715339,5.17120370923079,5.22720480148214,5.2475712259636
0.253906738342293,5.17162296413341,5.22762193486102,5.24821609072019
0.254031753969246,5.17217460034181,5.22814986691792,5.2482494654008
0.2541567695962,5.17229210279465,5.22969094308933,5.24825127963503
0.254281785223153,5.17241720743002,5.23009937743539,5.24862913953954
0.254406800850106,5.17241991903223,5.23101559436978,5.24878822059946
0.25453181647706,5.17351831920781,5.23104727737285,5.24960859729009
0.254656832104013,5.17451514302095,5.23131638241066,5.24964827192538
0.254781847730966,5.1745366808156,5.23147956799059,5.2499023788507
0.25490686335792,5.17477276323901,5.23196026183249,5.25006320458501
0.255031878984873,5.17515181187663,5.23213664326646,5.25043819006083
0.255156894611827,5.17547729008843,5.23262281101057,5.25059367478479
0.25528191023878,5.17559482333032,5.23266178669781,5.25075159754602
0.255406925865733,5.17583182257254,5.23303570110887,5.2508948307717
0.255531941492687,5.17603882955318,5.23343491615743,5.25207138083026
0.25565695711964,5.17607238618804,5.23391153167131,5.25209273652296
0.255781972746593,5.17611862086823,5.23508053668571,5.25349816304029
0.255906988373547,5.17635204347717,5.23552544349556,5.25468899588877
0.2560320040005,5.17670648500069,5.23557209849064,5.25562159938515
0.256157019627453,5.17718141690706,5.23608101044994,5.25570026894848
0.256282035254407,5.17758527207741,5.23636025474448,5.25605136618977
0.25640705088136,5.17767245804447,5.23637273593865,5.25619140388754
0.256532066508314,5.17804210409699,5.23685866483075,5.2573822658439
0.256657082135267,5.17836182652983,5.23766975286582,5.25749246992763
0.25678209776222,5.17873624350718,5.238930730093,5.25783238726591
0.256907113389174,5.17922776285614,5.23951966703015,5.2589344815603
0.257032129016127,5.17956316281731,5.24139931647332,5.25902156622212
0.25715714464308,5.17958248686682,5.24150521045235,5.25923955850142
0.257282160270034,5.17976702810217,5.24157654880419,5.26014789212893
0.257407175896987,5.18025807930253,5.24167215994444,5.2602263249175
0.25753219152394,5.18035779956388,5.24204379181372,5.26087310629171
0.257657207150894,5.18038718993858,5.24354145017838,5.26096756582869
0.257782222777847,5.18042150463212,5.24371557957263,5.26121661161845
0.257907238404801,5.18063100345251,5.24434337560588,5.26141049684488
0.258032254031754,5.18098382210985,5.24449231466751,5.26162866353294
0.258157269658707,5.1816703156429,5.24462026911276,5.26256388792705
0.258282285285661,5.18254295194263,5.24462602672005,5.26350232815873
0.258407300912614,5.18364525656887,5.24501576768484,5.26424705224263
0.258532316539567,5.18432075593674,5.24554953973484,5.26444373366124
0.258657332166521,5.18433889386863,5.2459101361727,5.26461525928791
0.258782347793474,5.18462146406228,5.24610534819607,5.26495053193195
0.258907363420428,5.18475311226705,5.24615679547165,5.26572518246051
0.259032379047381,5.18492176760072,5.24646958169893,5.26581555926095
0.259157394674334,5.18812297323434,5.24647718289169,5.26671837859237
0.259282410301288,5.18838421263426,5.24650855546954,5.26747680362331
0.259407425928241,5.18838426116986,5.24749420714496,5.26785636591589
0.259532441555194,5.18875911271865,5.24825747920803,5.26897575798896
0.259657457182148,5.18902977970328,5.2493651411359,5.26899408803474
0.259782472809101,5.1891914785804,5.24960753049628,5.26919812473894
0.259907488436054,5.18982914816521,5.2499396543737,5.26963096664031
0.260032504063008,5.19059048532285,5.25020763380976,5.26972311015575
0.260157519689961,5.19062755242772,5.25127741577929,5.26990686292443
0.260282535316915,5.19069151980029,5.25205007400674,5.27013293999387
0.260407550943868,5.19112555615792,5.25249595357815,5.27026058050878
0.260532566570821,5.19130272698802,5.25396176111546,5.27047965578072
0.260657582197775,5.19161536130172,5.2541477893239,5.27076147746765
0.260782597824728,5.19176481799338,5.25424459941678,5.27096545154412
0.260907613451681,5.19223196863455,5.25466598526391,5.27105872404562
0.261032629078635,5.19228442309368,5.25489018109609,5.27151971411151
0.261157644705588,5.19375071473633,5.25506459805478,5.2717540922142
0.261282660332542,5.19487183504471,5.25516599597392,5.27199362871679
0.261407675959495,5.19490954363681,5.25524199734707,5.27231825591311
0.261532691586448,5.19499352513262,5.25628045558342,5.27255045996466
0.261657707213402,5.19507367029744,5.2563036801675,5.2727967479907
0.261782722840355,5.19507707296667,5.25637057176128,5.27472585035009
0.261907738467308,5.19538490756015,5.25646467003069,5.27491291359638
0.262032754094262,5.19609288642978,5.25648928311819,5.27504727270415
0.262157769721215,5.1961204620365,5.25664661262813,5.27517561542478
0.262282785348169,5.19669132460917,5.25807688777177,5.27521522096972
0.262407800975122,5.19743961584223,5.25837268639784,5.2756452526007
0.262532816602075,5.19850015274354,5.25877750180612,5.2758707486003
0.262657832229029,5.19896957442244,5.25879968558276,5.27604889369846
0.262782847855982,5.19897051730012,5.25934077486457,5.27627932411709
0.262907863482935,5.1991315135931,5.26005043047519,5.27699113238309
0.263032879109889,5.19923408672057,5.26018492596746,5.27726549528091
0.263157894736842,5.20075467168852,5.26103767559633,5.27729959968995
0.263282910363795,5.20084359101798,5.2611470614913,5.27740762481907
0.263407925990749,5.20086225826968,5.26118515143946,5.27772717401915
0.263532941617702,5.20098404369891,5.26165882506163,5.27860297755696
0.263657957244656,5.20174262488842,5.2617558464491,5.27906659408724
0.263782972871609,5.20176423316651,5.26200466598892,5.28139330043568
0.263907988498562,5.20187583316108,5.26209887682901,5.28167872356293
0.264033004125516,5.20189461402077,5.26230088191928,5.28172086054711
0.264158019752469,5.20192567671391,5.2626814910012,5.28224877643809
0.264283035379422,5.20238478875361,5.26288469798068,5.28268739441863
0.264408051006376,5.20242857267247,5.26383559684619,5.28307001048982
0.264533066633329,5.20251593036992,5.2644357509746,5.28335979871773
0.264658082260283,5.20315506456445,5.26655917760977,5.28369881932589
0.264783097887236,5.20369647329175,5.26668480744305,5.2846501537371
0.264908113514189,5.20453706576147,5.26704054141934,5.28485967925514
0.265033129141143,5.20456360062013,5.26759693027527,5.28516331170071
0.265158144768096,5.20490585258347,5.2679710765438,5.28594027658438
0.265283160395049,5.20497224424591,5.26906320903751,5.28753906802506
0.265408176022003,5.2050452046539,5.26935734019482,5.28987264248643
0.265533191648956,5.20589236272822,5.26948298849943,5.29034562435578
0.265658207275909,5.20667925928204,5.26986779214775,5.29089135401094
0.265783222902863,5.20671155281031,5.27107509607732,5.29202755779107
0.265908238529816,5.20724837703167,5.27117352273317,5.29247582303001
0.26603325415677,5.20737336733645,5.27152772826689,5.29270994397544
0.266158269783723,5.20746069826829,5.2725043714372,5.29285357079677
0.266283285410676,5.20827473983692,5.27291927941659,5.29293046153581
0.26640830103763,5.20864087918127,5.27362636862552,5.29307163501067
0.266533316664583,5.20957610710377,5.27377467482976,5.29346039021414
0.266658332291536,5.21015264424903,5.27424923793473,5.29390990101096
0.26678334791849,5.21046692707213,5.27469357252968,5.29524148648336
0.266908363545443,5.21084993059255,5.27536407708558,5.29527952680863
0.267033379172397,5.21116308339192,5.27545495013191,5.2956120993865
0.26715839479935,5.21142318309414,5.2756647332986,5.29605523730088
0.267283410426303,5.21159818024455,5.27905709411515,5.29664644330865
0.267408426053257,5.21225218026729,5.27988899261592,5.29700734262275
0.26753344168021,5.21299417820252,5.27998422134884,5.29712954409607
0.267658457307163,5.21309405333344,5.28029373283028,5.29752203041344
0.267783472934117,5.21342642984937,5.28064314955638,5.29779756476949
0.26790848856107,5.2138050758992,5.28112300396659,5.29975379863269
0.268033504188024,5.21437682819763,5.28179821973618,5.30047746901015
0.268158519814977,5.21469301620731,5.28254535641943,5.30049097127112
0.26828353544193,5.21488751941594,5.28351986979276,5.30114800001318
0.268408551068884,5.2149209441688,5.28360624810687,5.30166348134287
0.268533566695837,5.21499088305388,5.28380378947893,5.30198771172597
0.26865858232279,5.21689479228182,5.28487478063317,5.3023892614868
0.268783597949744,5.21725684765857,5.28531627623256,5.30268656778393
0.268908613576697,5.2179293617386,5.28545560943531,5.30298787128069
0.26903362920365,5.21863010800447,5.28571679471768,5.30329504041284
0.269158644830604,5.21864285809368,5.28655594247686,5.30403193937608
0.269283660457557,5.21909531115384,5.28656315315916,5.30445006274237
0.269408676084511,5.22045967060859,5.28671017053165,5.30451185235121
0.269533691711464,5.22117340233823,5.28684660391444,5.30555803569585
0.269658707338417,5.22142594147303,5.28718614193733,5.30620226911852
0.269783722965371,5.22171107308445,5.28781145131245,5.30624629906132
0.269908738592324,5.22267934846831,5.28824330045013,5.30652365241011
0.270033754219277,5.22277540349931,5.28826125772841,5.30687669840599
0.270158769846231,5.22348449124558,5.28850281498015,5.30846088036304
0.270283785473184,5.2240854975163,5.28861530011592,5.30919113674497
0.270408801100138,5.22475310135252,5.2891617576726,5.30994223137628
0.270533816727091,5.22513714715045,5.29095117941698,5.31008407265307
0.270658832354044,5.22518954038085,5.29148313689166,5.31047728832271
0.270783847980998,5.22538701464793,5.29165655144812,5.31091908684883
0.270908863607951,5.22594904974248,5.29281238455104,5.31157839379746
0.271033879234904,5.22597841867038,5.29332086315357,5.311828202791
0.271158894861858,5.22646612188089,5.29360546032315,5.31249909508939
0.271283910488811,5.22703136771247,5.29392465605135,5.31272705261542
0.271408926115764,5.22743589814665,5.2946180318583,5.31305535136139
0.271533941742718,5.227634085299,5.29489888816683,5.31349227259181
0.271658957369671,5.22797811309727,5.29495429412154,5.31360995655563
0.271783972996625,5.22871564346601,5.2951108003971,5.31514975665278
0.271908988623578,5.23007754048697,5.29530744600301,5.31544721599293
0.272034004250531,5.23033233386015,5.29596278353193,5.3172630707773
0.272159019877485,5.23058830863406,5.29600687243164,5.31757756510898
0.272284035504438,5.23119034843302,5.29628064634436,5.31854856322504
0.272409051131391,5.23124167857867,5.2962908804317,5.31876818024083
0.272534066758345,5.2323431324594,5.2966663143118,5.31948492863016
0.272659082385298,5.23259324300722,5.29748106060679,5.31950720807203
0.272784098012252,5.23371995584219,5.29772570806611,5.31970304920721
0.272909113639205,5.23423777805814,5.29797177703613,5.3203966607
0.273034129266158,5.23540883247453,5.29817991937336,5.32076703405365
0.273159144893112,5.23547478234264,5.29834944497282,5.32154118397618
0.273284160520065,5.23575946648709,5.30011317156111,5.32170177901566
0.273409176147018,5.23700794381406,5.30028444963814,5.32218445533595
0.273534191773972,5.23718043424322,5.30068162245149,5.32276952758625
0.273659207400925,5.23736889779788,5.30091211249235,5.32355690611934
0.273784223027878,5.23880738444294,5.30143760801557,5.32359432942149
0.273909238654832,5.23925179444208,5.30178040492338,5.32368100526607
0.274034254281785,5.2414191220839,5.30186237471816,5.32511612483197
0.274159269908739,5.24156356801026,5.30188826304777,5.3251835734301
0.274284285535692,5.24165793734554,5.30213218941796,5.32538268994737
0.274409301162645,5.24171069845919,5.30269877660453,5.32575176380222
0.274534316789599,5.24205136906892,5.30358069200466,5.32618277047284
0.274659332416552,5.24208522744561,5.30380560613136,5.32662519544209
0.274784348043505,5.24316896636334,5.30455568929551,5.32696288108857
0.274909363670459,5.24430820540049,5.30532050457156,5.32754750572716
0.275034379297412,5.24457120586449,5.30539267827447,5.32769155692765
0.275159394924366,5.24550112522742,5.30614917183374,5.32783978365838
0.275284410551319,5.24594076448164,5.30653558570221,5.32813062992912
0.275409426178272,5.2459804358458,5.30653691053828,5.32840408271804
0.275534441805226,5.24640243637474,5.30713030359753,5.32843020872825
0.275659457432179,5.2465247746724,5.30900375914273,5.32847582634724
0.275784473059132,5.24705792686088,5.30918250953754,5.32877252807919
0.275909488686086,5.24727949015742,5.31030408718494,5.3288263403252
0.276034504313039,5.24762122430896,5.31055377113881,5.3291753440129
0.276159519939992,5.24788464796706,5.31109835971696,5.32936897036372
0.276284535566946,5.24798042868962,5.31165208904621,5.32939357831065
0.276409551193899,5.24868948757707,5.3119638910289,5.32961222273906
0.276534566820853,5.24884370282395,5.31200529853555,5.33003630043658
0.276659582447806,5.24910130517157,5.31211971607462,5.33051133580625
0.276784598074759,5.24912801892589,5.31216280810755,5.33107081446112
0.276909613701713,5.24937754295315,5.31219039292787,5.33141173174534
0.277034629328666,5.25032004298825,5.31269615517583,5.33149138387092
0.277159644955619,5.25048600799147,5.31269658266692,5.33215560089666
0.277284660582573,5.25090104830592,5.31279094862858,5.33218863104187
0.277409676209526,5.25141501013681,5.31283518696644,5.33221079150461
0.27753469183648,5.2517357950755,5.3132537582368,5.33325708845727
0.277659707463433,5.25231758662384,5.31351660024718,5.33369004356976
0.277784723090386,5.25292376550948,5.31366244315646,5.3338626994712
0.27790973871734,5.25297259243195,5.31367523156811,5.33435188428909
0.278034754344293,5.25309113588782,5.31395246272908,5.33452315691806
0.278159769971246,5.25384542504295,5.31448465109978,5.33459741768569
0.2782847855982,5.25437557600622,5.31499023610225,5.33487440444408
0.278409801225153,5.2546020949505,5.31640300758419,5.33527700280238
0.278534816852107,5.25512044922854,5.31647891261377,5.33547528592857
0.27865983247906,5.25524319109666,5.31695159897769,5.33609148053391
0.278784848106013,5.2557290560028,5.31712217346255,5.3368825429825
0.278909863732967,5.25586922354606,5.31739540337068,5.33765301133506
0.27903487935992,5.25635700728573,5.31780408300869,5.33827771190666
0.279159894986873,5.25641688115878,5.31880341619361,5.33920492285785
0.279284910613827,5.25790108944096,5.31909625184665,5.33941808481441
0.27940992624078,5.25832393776374,5.31916629518159,5.33991852409433
0.279534941867733,5.25838806197192,5.31974065260414,5.34001751915982
0.279659957494687,5.25859730823409,5.31975534219758,5.34004694334841
0.27978497312164,5.25862547902139,5.31981444714215,5.34126854441783
0.279909988748594,5.25916056214907,5.32010223778567,5.34220993183933
0.280035004375547,5.26000506543459,5.3213738316352,5.34277589413274
0.2801600200025,5.26051085320719,5.32151874914726,5.34306052414954
0.280285035629454,5.26089856832323,5.32207255395159,5.34334974424702
0.280410051256407,5.26112546065883,5.32339715497662,5.34364594751983
0.28053506688336,5.26136682399688,5.32351914664437,5.34375102046804
0.280660082510314,5.26173949131296,5.32383783533245,5.34492337679039
0.280785098137267,5.26190636256295,5.32437234987281,5.34524189633525
0.280910113764221,5.26273872711957,5.3247353212972,5.3452971432169
0.281035129391174,5.2628588576565,5.32613516141441,5.34603610601644
0.281160145018127,5.26408395433912,5.32668020405674,5.34815371037648
0.281285160645081,5.26453434422815,5.32706740025336,5.34870719198246
0.281410176272034,5.26459876770376,5.32746069818271,5.34877832475208
0.281535191898987,5.26507140087216,5.32753293234857,5.34894581626226
0.281660207525941,5.26541731058449,5.32832137861056,5.34896928243642
0.281785223152894,5.26671952520659,5.32893512718217,5.34911163099942
0.281910238779847,5.26690547636374,5.32999524643776,5.34981260268048
0.282035254406801,5.26807138502107,5.33005286582267,5.35029770392919
0.282160270033754,5.27078509088583,5.33013500425165,5.35120238140599
0.282285285660708,5.27209699399025,5.33209952531928,5.35286168562044
0.282410301287661,5.27210626198425,5.33254347252768,5.3532001591122
0.282535316914614,5.27225835675264,5.33262303868946,5.353322472515
0.282660332541568,5.27314260519124,5.33336390334575,5.35440292460775
0.282785348168521,5.27335755339039,5.33507508751892,5.35456781554055
0.282910363795474,5.27433370302294,5.33560901495351,5.35533153104294
0.283035379422428,5.2754303350236,5.33638721904626,5.35558337428114
0.283160395049381,5.27660631079955,5.33684620883093,5.3563823189785
0.283285410676335,5.27670464390307,5.33684966135503,5.35677451676155
0.283410426303288,5.2772394063972,5.33858845173209,5.35702215894482
0.283535441930241,5.27777054587558,5.33910280342863,5.3571762225918
0.283660457557195,5.27785274094738,5.33996833281971,5.35808962831138
0.283785473184148,5.27827894787675,5.3399742120819,5.35848269622993
0.283910488811101,5.27882507705284,5.34085433238766,5.35852719428619
0.284035504438055,5.27887711846836,5.34183118577659,5.35857708492881
0.284160520065008,5.2794485107033,5.34239476135356,5.35870070633912
0.284285535691962,5.27948668376173,5.34279620745278,5.35884816882885
0.284410551318915,5.27960537889081,5.34299472357327,5.35937858845525
0.284535566945868,5.27969012464929,5.34352760466107,5.3594986408233
0.284660582572822,5.2804839307917,5.34354475229984,5.35966932545916
0.284785598199775,5.28082586789478,5.34364984081372,5.35968999200764
0.284910613826728,5.2813785341754,5.34392306083887,5.35999513673131
0.285035629453682,5.28428930562135,5.34394596809039,5.36016729188658
0.285160645080635,5.28524656464195,5.34426867358125,5.36127654355743
0.285285660707588,5.28536316184597,5.34436469409452,5.36159865360209
0.285410676334542,5.28544053314685,5.3444218598575,5.36170211890744
0.285535691961495,5.2864153300209,5.34606687140315,5.36283437994322
0.285660707588449,5.28692902382911,5.34629033540887,5.36402298481619
0.285785723215402,5.28718370403368,5.34657500158661,5.36440695334862
0.285910738842355,5.28840494733515,5.34670056814841,5.36553587472706
0.286035754469309,5.28854396461411,5.34786851342262,5.36554568771002
0.286160770096262,5.28893075004091,5.34802926826796,5.36582340710561
0.286285785723215,5.28968013524566,5.34814051144249,5.36582720980571
0.286410801350169,5.28983176108019,5.3490858959115,5.36745130992163
0.286535816977122,5.29002366638673,5.34925080423401,5.36922065947186
0.286660832604075,5.29038664105856,5.3496366722985,5.36962438250039
0.286785848231029,5.29052892530858,5.35007443661286,5.37041245616116
0.286910863857982,5.29080405402416,5.35035972029729,5.37143947722714
0.287035879484936,5.29189491451824,5.35199949300529,5.37161755191508
0.287160895111889,5.29198520339324,5.35225999241016,5.37188270667497
0.287285910738842,5.29263932065051,5.35230566252424,5.37212875227597
0.287410926365796,5.29338432055117,5.35370163788693,5.37309984194022
0.287535941992749,5.29451254055734,5.35403135834664,5.37314122724196
0.287660957619702,5.29581569485568,5.35459594602114,5.37314308968689
0.287785973246656,5.29589576993395,5.35465484856358,5.37318316575287
0.287910988873609,5.29592487665974,5.35497747120041,5.37383552912021
0.288036004500563,5.29687746224355,5.35529661542456,5.37423514525045
0.288161020127516,5.29742988200454,5.35544599481479,5.37429980601615
0.288286035754469,5.29785753213103,5.35567968195674,5.37445298772816
0.288411051381423,5.29795540691464,5.35659651688534,5.37476233154241
0.288536067008376,5.29807129438893,5.3567734474885,5.37533058150597
0.288661082635329,5.29817850568053,5.3573081345793,5.37570439079641
0.288786098262283,5.29822117046507,5.35800854779608,5.37593596364764
0.288911113889236,5.29936047106798,5.35815063517897,5.37602597068835
0.28903612951619,5.29998804460243,5.35912611306199,5.37645938905581
0.289161145143143,5.30206557201704,5.35924216852434,5.37654181818078
0.289286160770096,5.30228287174591,5.35949963093883,5.37654970471234
0.28941117639705,5.30260702718511,5.35965095300345,5.37723321503404
0.289536192024003,5.30349706194044,5.35966852313175,5.3774856603103
0.289661207650956,5.30393470437534,5.35976846639069,5.37767791052529
0.28978622327791,5.30434895739093,5.36012150835569,5.37835235834526
0.289911238904863,5.30455004335302,5.36061247666443,5.37887597013542
0.290036254531816,5.30471657861842,5.3608681368785,5.37930679795744
0.29016127015877,5.30513014877316,5.36118248596112,5.3794265671483
0.290286285785723,5.30543163486777,5.36143001672765,5.38002665470491
0.290411301412677,5.30545066391432,5.36155007744253,5.3805306134119
0.29053631703963,5.30608677165734,5.3620375679675,5.38085304313473
0.290661332666583,5.30618118623975,5.36285650519289,5.38139626537551
0.290786348293537,5.30647058360343,5.36305995917865,5.38206154941875
0.29091136392049,5.30677723113664,5.36383196598593,5.38243102872552
0.291036379547443,5.30717888006065,5.36443252994827,5.38294672045201
0.291161395174397,5.30752100368514,5.36447896021461,5.38305398623832
0.29128641080135,5.3084171412703,5.36452115317464,5.38324713084306
0.291411426428304,5.30865607173706,5.36590331909978,5.38334300451786
0.291536442055257,5.30894981687992,5.36670283125265,5.38389882003018
0.29166145768221,5.31005732180207,5.36720969246261,5.38402745690628
0.291786473309164,5.31057311971247,5.36721847592379,5.38462944257123
0.291911488936117,5.31062636333443,5.3672733827544,5.38471011444692
0.29203650456307,5.31146302720787,5.36736996547391,5.38489142128472
0.292161520190024,5.31149277371538,5.36743155107707,5.38498968727712
0.292286535816977,5.31176984806257,5.36747474928536,5.38509788591897
0.29241155144393,5.31183216978689,5.36754642607105,5.38534658272405
0.292536567070884,5.31201077354119,5.36777406095713,5.38552021558609
0.292661582697837,5.31339175364335,5.36881701343868,5.38626718904378
0.292786598324791,5.31344554578247,5.36904949850332,5.38670225079589
0.292911613951744,5.31351414890214,5.36905391728497,5.38843150988579
0.293036629578697,5.31356579142435,5.36963883962297,5.3891525366468
0.293161645205651,5.31374005235326,5.37001612140224,5.38948035263145
0.293286660832604,5.3148838715435,5.37078470839731,5.38993666376629
0.293411676459557,5.31514361615586,5.37124421223794,5.38994288799174
0.293536692086511,5.3157134640862,5.37165474573336,5.39021211893843
0.293661707713464,5.31640033166741,5.37166904047135,5.39048387903261
0.293786723340418,5.316503451025,5.37177820911052,5.39062926954545
0.293911738967371,5.31661648764592,5.37351100028324,5.39063106211874
0.294036754594324,5.31741505760219,5.37412623174065,5.3908525017544
0.294161770221278,5.31745048512626,5.37431174989174,5.39089181364862
0.294286785848231,5.31767103427127,5.37444774613146,5.39317123446347
0.294411801475184,5.31801513075852,5.37452267814967,5.39337481883363
0.294536817102138,5.31817411776944,5.37482709971299,5.39357859178544
0.294661832729091,5.31895582331803,5.37484282608815,5.39375008474343
0.294786848356045,5.31896698447532,5.37515044010671,5.39424927072401
0.294911863982998,5.31925323902699,5.37526203272185,5.3945214160771
0.295036879609951,5.31939922443312,5.37534836921593,5.39476948649962
0.295161895236905,5.31940139241772,5.37550594063203,5.39516236324928
0.295286910863858,5.31948550658695,5.37568384910821,5.39538003123917
0.295411926490811,5.31959122860852,5.37612735425997,5.395803295035
0.295536942117765,5.31969736766369,5.37699726680451,5.39596163069837
0.295661957744718,5.3198033702365,5.37787246275113,5.39620819554619
0.295786973371671,5.32086183512122,5.3786727200001,5.39639123568782
0.295911988998625,5.3230446569912,5.37869613905481,5.39644851834522
0.296037004625578,5.32320308415011,5.37885269730382,5.39751927804668
0.296162020252532,5.32336912058916,5.37909044107014,5.39794294320103
0.296287035879485,5.32399953963509,5.37922048538261,5.39843875882627
0.296412051506438,5.32493220959117,5.37933424813137,5.39844230300574
0.296537067133392,5.32540906049034,5.37945372713827,5.39951591793125
0.296662082760345,5.32551991532709,5.38009341488641,5.39970509838628
0.296787098387298,5.32576237851259,5.38100572735992,5.39972784252356
0.296912114014252,5.32614972140388,5.38110295130246,5.4001444118609
0.297037129641205,5.32648194945088,5.38117033761632,5.40055955716417
0.297162145268159,5.32685922566002,5.38131325140603,5.4019776349487
0.297287160895112,5.32731621314207,5.38212027425273,5.40231943671056
0.297412176522065,5.32844679565563,5.38240971867445,5.40233042016871
0.297537192149019,5.32850476695469,5.38253440435615,5.40264721217652
0.297662207775972,5.32907742628305,5.38298256879347,5.4030925665993
0.297787223402925,5.32931806457731,5.38395194496354,5.4031756619217
0.297912239029879,5.33097703642459,5.38441499540347,5.4034655285055
0.298037254656832,5.33113508182918,5.38511442315552,5.4041399659061
0.298162270283785,5.33173130702375,5.38519563974991,5.40431638044862
0.298287285910739,5.33188800047284,5.38552732985377,5.40446323025544
0.298412301537692,5.33213950176095,5.38555770351916,5.40451865065349
0.298537317164646,5.33424400683516,5.38576203123341,5.4050168717514
0.298662332791599,5.33452055123418,5.3866174241514,5.40511778696946
0.298787348418552,5.33556868668587,5.38669994895708,5.40529207515397
0.298912364045506,5.33582375021085,5.38705415928272,5.40556054370092
0.299037379672459,5.33632977520563,5.38773136106677,5.40600527138424
0.299162395299412,5.33690657882034,5.38785912821228,5.40638099953357
0.299287410926366,5.33729620544793,5.38809827057991,5.4084963373991
0.299412426553319,5.33812790513437,5.3883213923954,5.40973637804399
0.299537442180273,5.33825639201089,5.38922518872792,5.41048763950581
0.299662457807226,5.33832503609743,5.3900735390898,5.41072247616134
0.299787473434179,5.33839068135078,5.39035886884766,5.41123584243348
0.299912489061133,5.33854178004616,5.39071743532787,5.41132137031312
0.300037504688086,5.33887843671021,5.39423291028984,5.41171363613604
0.300162520315039,5.33989045681637,5.39456531490555,5.41227599348267
0.300287535941993,5.34045684388834,5.39512699809994,5.41242012637741
0.300412551568946,5.34065805078811,5.395331439408,5.41354752492231
0.300537567195899,5.34073434547072,5.39615009460222,5.41391756501639
0.300662582822853,5.34102809253953,5.39650812725671,5.41477022598745
0.300787598449806,5.34152953476196,5.39678239471236,5.41512062163923
0.30091261407676,5.34179746830573,5.39705872852784,5.4155727413725
0.301037629703713,5.342261648881,5.39719147854104,5.41557786913839
0.301162645330666,5.3424554514196,5.39730340751359,5.41670515273982
0.30128766095762,5.34259961810525,5.39818469014001,5.41766634137296
0.301412676584573,5.34274662648301,5.39857207116293,5.41849915365408
0.301537692211526,5.34280368404057,5.39865936900585,5.41850175511168
0.30166270783848,5.34313930503335,5.39947639315129,5.4195576757991
0.301787723465433,5.3434287001331,5.40020933573912,5.42002264909937
0.301912739092387,5.34356809878241,5.40098547048001,5.42083360692422
0.30203775471934,5.34399965846892,5.40163299167729,5.42226333741503
0.302162770346293,5.34488788633895,5.40181258023082,5.42320642548956
0.302287785973247,5.34512501955744,5.40318881252225,5.42384271876038
0.3024128016002,5.34597407833908,5.40356424284385,5.42401431578485
0.302537817227153,5.34626545373767,5.40380570725775,5.42438119619584
0.302662832854107,5.34627576799108,5.40498541877157,5.42455496958898
0.30278784848106,5.34645289025034,5.40533985764447,5.42485964059966
0.302912864108013,5.34681072772036,5.40622276241727,5.42549629446583
0.303037879734967,5.34754061275738,5.40726764040453,5.42576238445977
0.30316289536192,5.34778287115575,5.40758078778786,5.42612749328574
0.303287910988874,5.34795101232573,5.4077492641035,5.42618391024906
0.303412926615827,5.34916305233203,5.40811605143088,5.42659389807729
0.30353794224278,5.34971995444112,5.40828553142018,5.42662750956851
0.303662957869734,5.35171764024375,5.40851015108971,5.42692752550313
0.303787973496687,5.351958034121,5.40873272061495,5.42742984472139
0.30391298912364,5.35248938807712,5.40881450795385,5.42799414624944
0.304038004750594,5.35296997138818,5.40935484504629,5.42898539618635
0.304163020377547,5.35324497317534,5.40936821871485,5.43023967762772
0.304288036004501,5.35325075475464,5.40945975483324,5.43127803018458
0.304413051631454,5.35373049440552,5.40994187264068,5.43248738694824
0.304538067258407,5.3538332105974,5.41015869643484,5.43253966830093
0.304663082885361,5.35441668177495,5.41043690682254,5.43263781598926
0.304788098512314,5.35501973026869,5.41061136184949,5.43297487686644
0.304913114139267,5.35579726146634,5.41062947084139,5.43351907404551
0.305038129766221,5.3568537996455,5.41112711175255,5.43404554812312
0.305163145393174,5.35693573732988,5.41244841262402,5.43427069501953
0.305288161020128,5.35747322070165,5.41276812989042,5.43453015748742
0.305413176647081,5.35797804416347,5.41309449303761,5.4346293274987
0.305538192274034,5.35843749821726,5.41363149667175,5.43575429109309
0.305663207900988,5.35875752397989,5.41556543172033,5.43638348801969
0.305788223527941,5.35897283066551,5.41630913250909,5.43646818071821
0.305913239154894,5.35968384685754,5.41702848215207,5.43696472947712
0.306038254781848,5.35981742365529,5.41720330961331,5.43751158747227
0.306163270408801,5.35990765109004,5.41773324365816,5.43804962326619
0.306288286035754,5.36043926752676,5.41808456850872,5.4381773035195
0.306413301662708,5.36091798066119,5.41822253495941,5.43839984804427
0.306538317289661,5.36111464590681,5.41960222628687,5.43882166631879
0.306663332916615,5.36135668471641,5.41978519383619,5.43994865062031
0.306788348543568,5.36166222596267,5.41999063792703,5.44015193866929
0.306913364170521,5.36192931485933,5.42092221036907,5.44121117667324
0.307038379797475,5.3627236209995,5.4212311443976,5.44156884635423
0.307163395424428,5.36308795937974,5.42129334346002,5.44203167436572
0.307288411051381,5.36346828286751,5.42178162284173,5.44254413375045
0.307413426678335,5.36365091674789,5.42179342724012,5.44264233568059
0.307538442305288,5.36407007477507,5.42288639952255,5.44362469860513
0.307663457932242,5.36487191062583,5.4236161899017,5.44455976550677
0.307788473559195,5.36628180154618,5.42484912005826,5.44499916206737
0.307913489186148,5.36649478026209,5.42514682155818,5.44546213412464
0.308038504813102,5.36653654183798,5.42665468267421,5.44563522194156
0.308163520440055,5.36676992046143,5.42672133659001,5.44571319809267
0.308288536067008,5.36703671180678,5.42746261660646,5.44671103550878
0.308413551693962,5.36707712384528,5.42751689395872,5.44679546668307
0.308538567320915,5.36736853675481,5.42816175636568,5.44687237910566
0.308663582947868,5.36797395055506,5.42848547567415,5.44766226032444
0.308788598574822,5.3683769691448,5.42870817671924,5.44834264300065
0.308913614201775,5.36895102105605,5.42979723420016,5.44842524413376
0.309038629828729,5.36928500813109,5.43061689773527,5.44861477800265
0.309163645455682,5.369618983338,5.4318949851298,5.44890223328854
0.309288661082635,5.36980719335676,5.43191421149056,5.44926714064416
0.309413676709589,5.3699528469812,5.43197261538928,5.45033182048656
0.309538692336542,5.37070378385493,5.43301141911252,5.4509077999055
0.309663707963495,5.371014115738,5.4339999354926,5.45100579678141
0.309788723590449,5.37107413554119,5.43406973702037,5.45151068193372
0.309913739217402,5.37135875125849,5.43502819897322,5.45207913399928
0.310038754844356,5.37176470029511,5.43507807256202,5.45343369441434
0.310163770471309,5.37327115862334,5.43518830474553,5.45408772920429
0.310288786098262,5.37425375123584,5.43702996412591,5.45472275604078
0.310413801725216,5.37517520306097,5.43711943542525,5.45509927714311
0.310538817352169,5.37527598849044,5.43823197823493,5.4552323186669
0.310663832979122,5.376746091523,5.43958545400584,5.45564052283874
0.310788848606076,5.37679053480062,5.43990356490599,5.45600448224557
0.310913864233029,5.37692016869966,5.44043127376827,5.45612214141369
0.311038879859983,5.37742321814805,5.44056350767901,5.45695064471561
0.311163895486936,5.37822157574287,5.44123412366295,5.45749876023752
0.311288911113889,5.378270158246,5.44136840142298,5.457548514278
0.311413926740843,5.38083028482,5.44229646787741,5.45838228303055
0.311538942367796,5.38089257452008,5.44285386395332,5.45871168600175
0.311663957994749,5.38118322892783,5.44286752321838,5.45902684083226
0.311788973621703,5.38126222214302,5.44310021076415,5.45952518014748
0.311913989248656,5.38206055395845,5.44428749497679,5.46003235941914
0.312039004875609,5.38265454498171,5.44531330378898,5.46092875412868
0.312164020502563,5.38486877784048,5.44535930407304,5.46152606669301
0.312289036129516,5.38488438690852,5.44539997605137,5.4616715983196
0.31241405175647,5.38494094560956,5.44614518404952,5.46241154893579
0.312539067383423,5.3850263135666,5.44634753184716,5.46280690007809
0.312664083010376,5.38541865250621,5.44676993933144,5.4628972490774
0.31278909863733,5.386136842501,5.44687369725638,5.46298461562825
0.312914114264283,5.38622073117261,5.44701305200979,5.46310812481528
0.313039129891236,5.38645957251165,5.44711433351564,5.46317660824224
0.31316414551819,5.38670568353092,5.44733234545354,5.46393837966774
0.313289161145143,5.38673311372093,5.44737358626714,5.46448848214238
0.313414176772096,5.38714976625523,5.44751457364169,5.46586531506844
0.31353919239905,5.38744752702691,5.44793825781243,5.46596922448136
0.313664208026003,5.38790038826503,5.44832667929201,5.46617803656015
0.313789223652957,5.38823101414203,5.4485219721463,5.46644203936946
0.31391423927991,5.38888834821343,5.44878171196838,5.46781500189737
0.314039254906863,5.39004213032221,5.44960938500607,5.46825888418814
0.314164270533817,5.39195484245754,5.44991261091757,5.46866669771327
0.31428928616077,5.39289919396122,5.4507858295407,5.47014579585024
0.314414301787723,5.39322512287978,5.45165858701026,5.47039160652031
0.314539317414677,5.39406120733594,5.45211837384513,5.47084635732722
0.31466433304163,5.39406299778283,5.45270344534167,5.47124429260274
0.314789348668584,5.39565570378519,5.45302507255234,5.47208610388871
0.314914364295537,5.39645791751382,5.45361238982944,5.47210691876519
0.31503937992249,5.39653025256028,5.4541667997511,5.47236347421687
0.315164395549444,5.39656132661883,5.45445305502696,5.47254432374583
0.315289411176397,5.39697256978915,5.45486812262406,5.47344424086628
0.31541442680335,5.39708043068626,5.45514399477683,5.47384674732326
0.315539442430304,5.39726402490694,5.45579754755045,5.47411591293861
0.315664458057257,5.39727373842725,5.4561940800923,5.47433976017367
0.315789473684211,5.39808048799117,5.45630961488396,5.47483728110029
0.315914489311164,5.39857958497232,5.45699858240639,5.47582607078011
0.316039504938117,5.39868588110011,5.4574107153485,5.47592313570775
0.316164520565071,5.39905355459331,5.45759870402694,5.47595683098289
0.316289536192024,5.39922130664107,5.45782069383246,5.47605049443883
0.316414551818977,5.39992266684452,5.45799387413144,5.47634717317927
0.316539567445931,5.40000036418748,5.45802804218436,5.47696502375673
0.316664583072884,5.40012383527642,5.45859707927747,5.47722290737021
0.316789598699837,5.40049844316764,5.45893616923131,5.47900121008874
0.316914614326791,5.40090062379247,5.45921330309603,5.47900860316485
0.317039629953744,5.40252371185573,5.45921725635885,5.48002702362354
0.317164645580698,5.40289886687525,5.45927530634172,5.48034641390701
0.317289661207651,5.40295985257031,5.45996050968616,5.4803811242875
0.317414676834604,5.40361348591684,5.46011144277441,5.48149654768171
0.317539692461558,5.40408595129389,5.4606473955335,5.48212466267019
0.317664708088511,5.40539037986796,5.46129815112775,5.48296587040946
0.317789723715464,5.40633327724275,5.46399056565181,5.4831011179369
0.317914739342418,5.40685076197113,5.46401954378422,5.48370506230034
0.318039754969371,5.40690176877754,5.46412612351275,5.48374611118506
0.318164770596325,5.40759163571088,5.46456670392174,5.48430893111067
0.318289786223278,5.40759832653654,5.46462893905177,5.48445459540213
0.318414801850231,5.40849097881823,5.46525253231728,5.48666252240417
0.318539817477185,5.40878959975189,5.46623425250359,5.48666633307597
0.318664833104138,5.41183723814841,5.46680925621148,5.4872928852637
0.318789848731091,5.41218857341326,5.46805904855839,5.48783878990639
0.318914864358045,5.41432403588037,5.46828763966046,5.48812222295426
0.319039879984998,5.41487180455957,5.46872007345587,5.48864831566071
0.319164895611951,5.41511515137229,5.46920616895383,5.48949165277528
0.319289911238905,5.41667997101702,5.47077920603257,5.48963922331625
0.319414926865858,5.41722752182053,5.47107301061683,5.49015739744977
0.319539942492812,5.41742762749346,5.47212862448109,5.49093441028726
0.319664958119765,5.41976180884274,5.4723541264842,5.49095405335869
0.319789973746718,5.42103598742241,5.47246154497514,5.49147700792399
0.319914989373672,5.42121592174804,5.47363094568071,5.49272085810662
0.320040005000625,5.42185192301368,5.47463730736158,5.49308778528388
0.320165020627578,5.42287974497153,5.47466260838097,5.49315375400668
0.320290036254532,5.42354014060541,5.47492086915959,5.49317942782262
0.320415051881485,5.42370105523116,5.47504433819314,5.49327767186313
0.320540067508439,5.42393930718087,5.47579234406691,5.49459270657688
0.320665083135392,5.42528565683518,5.47605708364482,5.49565852206321
0.320790098762345,5.42552900485072,5.47652302614906,5.496469734729
0.320915114389299,5.42589697984791,5.47670555936456,5.49657159184762
0.321040130016252,5.4262596604145,5.47684039833503,5.49703789777291
0.321165145643205,5.42680204280446,5.47865440518716,5.49730094000791
0.321290161270159,5.42695319902555,5.47870119657543,5.49744488619186
0.321415176897112,5.42746064618642,5.4791949076011,5.49867383602545
0.321540192524066,5.4278760165644,5.48025015366275,5.49872770455075
0.321665208151019,5.42789279637396,5.48136133396992,5.49924043962585
0.321790223777972,5.42793553901787,5.48147697181428,5.49928254476291
0.321915239404926,5.42818453886305,5.48157671280813,5.49964444064343
0.322040255031879,5.42875207942338,5.48192021318984,5.49987572643079
0.322165270658832,5.4287716557011,5.4830521946325,5.50002866213322
0.322290286285786,5.42892770555389,5.48315029795812,5.50107223759161
0.322415301912739,5.42936035717439,5.48333622594179,5.50113672457401
0.322540317539692,5.4305087163659,5.48348733275922,5.50114448386643
0.322665333166646,5.43055737068065,5.4840075860737,5.50171494709179
0.322790348793599,5.4313942763889,5.48414383970643,5.50208473655726
0.322915364420553,5.43156305655902,5.48439811633797,5.50236772755605
0.323040380047506,5.43183699256943,5.48441284154469,5.50253835083114
0.323165395674459,5.43334484611765,5.48448152287006,5.50283567721393
0.323290411301413,5.43349939604052,5.48513600753113,5.50310560578215
0.323415426928366,5.43369302097836,5.4863971720568,5.50397947032536
0.323540442555319,5.43468018212723,5.48682016851445,5.50459709566725
0.323665458182273,5.43473651011954,5.48683615140613,5.5048132670378
0.323790473809226,5.43589188885089,5.48713244658969,5.5048488073302
0.32391548943618,5.43602160047638,5.48721343443978,5.50488106969021
0.324040505063133,5.43668299814008,5.48785732912253,5.5050812524214
0.324165520690086,5.43672215118756,5.48802615828705,5.50528181412042
0.32429053631704,5.43793049989685,5.48874155897994,5.50538720991546
0.324415551943993,5.43930510024225,5.48877489994455,5.50656843486783
0.324540567570946,5.43947722732726,5.48999510814313,5.50671407956949
0.3246655831979,5.44049647371252,5.48999518429744,5.50679440500205
0.324790598824853,5.44050162085,5.4900758035236,5.50711257396561
0.324915614451807,5.44058928283842,5.49030436483309,5.50750379187336
0.32504063007876,5.4407570598885,5.490445134161,5.5096114226854
0.325165645705713,5.44085114204675,5.49094410765569,5.50990711397838
0.325290661332667,5.44088769110062,5.49208639187254,5.51041331975622
0.32541567695962,5.4415316114141,5.49227616514544,5.51049211955351
0.325540692586573,5.44221318972728,5.49247435204486,5.51145365427834
0.325665708213527,5.44243846187293,5.49248204313506,5.51246477056049
0.32579072384048,5.44280437045185,5.49295749105911,5.51290591535841
0.325915739467433,5.4436480281981,5.49308104045086,5.51291765728531
0.326040755094387,5.44403956816723,5.49485732596717,5.51296810039226
0.32616577072134,5.44422341125661,5.4949854474795,5.5132608532853
0.326290786348294,5.44447471173986,5.49557264607786,5.51399452282384
0.326415801975247,5.44505645995536,5.49559700210368,5.51401065503702
0.3265408176022,5.44523112766228,5.49578348815243,5.51436251476518
0.326665833229154,5.44579642429297,5.49583532372616,5.51437278842826
0.326790848856107,5.44627308302004,5.49649429497062,5.5166761074566
0.32691586448306,5.44640718849147,5.49694016324855,5.51756773910852
0.327040880110014,5.44683316475047,5.49727611181069,5.51765760481193
0.327165895736967,5.44694352367453,5.49822422586901,5.51885179496096
0.32729091136392,5.4478129759948,5.4988805138362,5.51916361401875
0.327415926990874,5.44918085950887,5.49903060000953,5.51926141862773
0.327540942617827,5.45051455249553,5.4996532688272,5.51978756784307
0.327665958244781,5.45071254383845,5.50012421488346,5.52002152888143
0.327790973871734,5.45194701701659,5.50156454483351,5.52025539780236
0.327915989498687,5.45249825437952,5.50183374601867,5.52066278702923
0.328041005125641,5.45258419171757,5.5019915109405,5.52130989638997
0.328166020752594,5.45307266005143,5.50199218532759,5.52185788332556
0.328291036379547,5.45367286606136,5.50266520798221,5.5224657898025
0.328416052006501,5.455297181228,5.50373661268593,5.52264072397321
0.328541067633454,5.45537710653589,5.50444878149447,5.52272776514253
0.328666083260408,5.45555571023669,5.50457409209379,5.52308177850311
0.328791098887361,5.45569485423091,5.50465537292899,5.52315561495387
0.328916114514314,5.4567620062635,5.50465868927479,5.52325074316191
0.329041130141268,5.45677883078291,5.50565540812218,5.52373504015464
0.329166145768221,5.45684753211686,5.50590247266135,5.52509788311615
0.329291161395174,5.45691476321943,5.50624108677167,5.52561037728754
0.329416177022128,5.45735117761241,5.50661932851091,5.52607248001367
0.329541192649081,5.45746460210172,5.50674339782072,5.52679329836813
0.329666208276034,5.45752630500618,5.50675398363476,5.527418017146
0.329791223902988,5.45792156705236,5.50764291712488,5.52755589402484
0.329916239529941,5.45850296861315,5.50827938550816,5.52790633048229
0.330041255156895,5.45971988421816,5.50835827873911,5.52886835534052
0.330166270783848,5.45982889616031,5.50882417055655,5.52927610790006
0.330291286410801,5.46000234311746,5.50943162617577,5.52952943352923
0.330416302037755,5.46054772795375,5.50963805905989,5.53005360948546
0.330541317664708,5.46112012221692,5.51009105375734,5.53057983881099
0.330666333291661,5.46117919489274,5.51016641852333,5.53178220356716
0.330791348918615,5.46162261330998,5.51059638253932,5.53222292776472
0.330916364545568,5.46269431307923,5.51105434515795,5.53248337485292
0.331041380172522,5.46388627076986,5.51174167344347,5.53256028890856
0.331166395799475,5.46390104541986,5.51203291748344,5.53381251108535
0.331291411426428,5.46390256703824,5.5127637943781,5.53397504981676
0.331416427053382,5.46445679111729,5.51285703530166,5.53397539743751
0.331541442680335,5.46525277209313,5.51306596422671,5.53413294326347
0.331666458307288,5.46590000908851,5.51453876319715,5.53652735737093
0.331791473934242,5.46695549341181,5.5148527399939,5.53715705672965
0.331916489561195,5.4675934030947,5.51497774278915,5.53751751863345
0.332041505188149,5.46787540823646,5.51537243053216,5.53786658118714
0.332166520815102,5.46809949996604,5.51760074183822,5.53809315574895
0.332291536442055,5.46822254815993,5.51776161761422,5.53828891164923
0.332416552069009,5.46953158428579,5.51870094848505,5.53880974562001
0.332541567695962,5.4702201902953,5.5193622242088,5.53895443498294
0.332666583322915,5.47115091824899,5.5195325320071,5.53905343035701
0.332791598949869,5.47134268952524,5.51953891547079,5.53961664085911
0.332916614576822,5.47211501606497,5.51970031721251,5.53967427370721
0.333041630203775,5.47221023944923,5.52021265392315,5.54123500845323
0.333166645830729,5.47285492711118,5.52099431737255,5.54162809293758
0.333291661457682,5.47286851866044,5.52125153842635,5.54189455229972
0.333416677084636,5.47302838441731,5.5212584337967,5.5421052877176
0.333541692711589,5.47338606790415,5.52205061477643,5.54270355395652
0.333666708338542,5.47343742096928,5.5222977854585,5.54275257158438
0.333791723965496,5.4736421855816,5.52251338275542,5.54279803173676
0.333916739592449,5.47436803247538,5.524418524635,5.54386679355207
0.334041755219402,5.4743836104709,5.52691648480086,5.54389467822314
0.334166770846356,5.47484951825937,5.52717377868736,5.5442137952941
0.334291786473309,5.47500176457088,5.52729944870983,5.54526219668995
0.334416802100263,5.4760839660373,5.52754212738308,5.54575067379331
0.334541817727216,5.47620435544296,5.52755480756247,5.54675945394698
0.334666833354169,5.47635742678399,5.52773210926748,5.54712508480307
0.334791848981123,5.47668012295336,5.5282330965447,5.54729784501126
0.334916864608076,5.47688376736673,5.52870030686861,5.54784022598359
0.335041880235029,5.47792242152886,5.52892598457979,5.54814330681127
0.335166895861983,5.47798405974415,5.52922496309476,5.54830260173473
0.335291911488936,5.47925181149031,5.5293561856184,5.54859000695732
0.335416927115889,5.47930325733431,5.52999793661251,5.54903231612391
0.335541942742843,5.47994022962967,5.53011275889841,5.54920431912047
0.335666958369796,5.48010390341069,5.53063038382999,5.54952728709761
0.33579197399675,5.48047405107912,5.53086162639776,5.54981562088245
0.335916989623703,5.481380565088,5.53086535111391,5.55067785540371
0.336042005250656,5.48173968118061,5.53186535848465,5.55170686771072
0.33616702087761,5.4819800499665,5.53196257017118,5.55214922744328
0.336292036504563,5.4822759137369,5.53230038859225,5.55257821955839
0.336417052131516,5.48287066918695,5.53365186321535,5.5526957575782
0.33654206775847,5.48616110897076,5.53396310302595,5.55308435299227
0.336667083385423,5.48647247276242,5.53455618947782,5.55347115447891
0.336792099012377,5.48680533034081,5.53465250175695,5.55366907162742
0.33691711463933,5.48689879917826,5.53554902329386,5.55480516365267
0.337042130266283,5.48709431646711,5.53584035229706,5.55530720936138
0.337167145893237,5.48717385397106,5.53599065688411,5.55610102030844
0.33729216152019,5.48792483513914,5.53629891926561,5.5561376099968
0.337417177147143,5.48799067298795,5.53724726015217,5.55639498260257
0.337542192774097,5.48832326583875,5.53752654259269,5.55667896675741
0.33766720840105,5.48845243104138,5.53768642448628,5.55711598513195
0.337792224028004,5.48868418377585,5.53808815447747,5.55737859954622
0.337917239654957,5.48889814346927,5.53861884911588,5.55748726451717
0.33804225528191,5.48952452879052,5.53920017217968,5.55827301843344
0.338167270908864,5.48974553188124,5.53957928899989,5.55888490252403
0.338292286535817,5.49082046806952,5.54014368918057,5.5603860507949
0.33841730216277,5.49176027642403,5.54044425046463,5.56087053719806
0.338542317789724,5.49287973964502,5.54059215728028,5.56137081961127
0.338667333416677,5.49390702760558,5.54113523726263,5.56180513723263
0.33879234904363,5.49401093925642,5.5411757651442,5.56193056002774
0.338917364670584,5.49474390902127,5.54139655091685,5.56227811868162
0.339042380297537,5.49561178446584,5.54183600852657,5.56264752216419
0.339167395924491,5.4959206571002,5.5432161338419,5.56274429587035
0.339292411551444,5.49605081052532,5.54437654402473,5.5627740023286
0.339417427178397,5.49644129425399,5.54470551108757,5.56409573415793
0.339542442805351,5.49681661632413,5.54472782381736,5.56437451375551
0.339667458432304,5.49738010508279,5.54477671771076,5.56497242573935
0.339792474059257,5.49773444824574,5.54504461020749,5.56497984478131
0.339917489686211,5.49844213045797,5.54614868819166,5.56566611704499
0.340042505313164,5.49879256904981,5.54617369176158,5.56568942042636
0.340167520940118,5.49911516633478,5.54712012306754,5.56606242194971
0.340292536567071,5.49959973396553,5.54718993740374,5.56613556373939
0.340417552194024,5.50047230025793,5.5474728680054,5.56758902004257
0.340542567820978,5.50054618741071,5.54848004837689,5.56830266338241
0.340667583447931,5.50147236725052,5.54877035746864,5.56849399339333
0.340792599074884,5.50165362249547,5.55009846921928,5.56858150613849
0.340917614701838,5.50307087355872,5.55013615936768,5.56941946175948
0.341042630328791,5.50347968565045,5.5511337010596,5.57011933213875
0.341167645955744,5.50370681079685,5.55144969405393,5.57077495975049
0.341292661582698,5.50382799998004,5.5530708035446,5.57159243926688
0.341417677209651,5.50478012290247,5.55311727113965,5.57164095108316
0.341542692836605,5.50577636847545,5.55313274789502,5.57361866815755
0.341667708463558,5.50646291342236,5.55386278722161,5.57395985281494
0.341792724090511,5.50758352323763,5.55697759476409,5.57429489757135
0.341917739717465,5.50814448973112,5.55706148904311,5.57435944121308
0.342042755344418,5.50825698099988,5.55745530773556,5.5743906711698
0.342167770971371,5.50863908164581,5.55763224920715,5.57451519085325
0.342292786598325,5.50896883194733,5.55848599761489,5.57458695224194
0.342417802225278,5.5090102228848,5.55877753891898,5.57483896818179
0.342542817852232,5.50925244537664,5.55894490629944,5.57512559912547
0.342667833479185,5.50977417189857,5.55921270290619,5.57591744539476
0.342792849106138,5.51049315351407,5.55988232453253,5.57617400027843
0.342917864733092,5.51207803240748,5.55991799515219,5.57767215088086
0.343042880360045,5.5124418536068,5.55998999691609,5.5784550275181
0.343167895986998,5.51275594019967,5.56038185803649,5.57849723529244
0.343292911613952,5.51294060133748,5.56076198135215,5.57876053601518
0.343417927240905,5.51368764020326,5.56110170314359,5.57895468384445
0.343542942867858,5.51421023578011,5.56132756434158,5.57907642692148
0.343667958494812,5.51456982255716,5.56169341319927,5.57910477768854
0.343792974121765,5.51459061445005,5.56183310256729,5.57970199261958
0.343917989748719,5.5147291591488,5.56190985684464,5.58021725838474
0.344043005375672,5.51565598842959,5.56203894840343,5.58082514048613
0.344168021002625,5.51567752564244,5.56268233391831,5.58121179018625
0.344293036629579,5.51800087924956,5.56280911952219,5.58165892643007
0.344418052256532,5.51812763942361,5.56284211188439,5.5817584994093
0.344543067883485,5.51885112797752,5.56381859037996,5.58199648530189
0.344668083510439,5.51899409589474,5.56490210655792,5.58247745002841
0.344793099137392,5.51920780279699,5.56548522579228,5.58310734190001
0.344918114764346,5.51930942906335,5.5659255725495,5.58405910959298
0.345043130391299,5.51978220407958,5.56631984122396,5.58417858450067
0.345168146018252,5.52079167494325,5.56654139065285,5.58486448580672
0.345293161645206,5.52119617978386,5.56741259595049,5.58512260593902
0.345418177272159,5.52233685537844,5.56755455454397,5.58533918828319
0.345543192899112,5.52244127284519,5.56799461116472,5.58536369200994
0.345668208526066,5.52367994366857,5.56931839139066,5.58720925590574
0.345793224153019,5.52493420269738,5.56958310753477,5.58746579802275
0.345918239779972,5.52531898922533,5.56969467356264,5.58757389292155
0.346043255406926,5.52535673200947,5.57016978670983,5.58804805969531
0.346168271033879,5.52545446516662,5.57072541547041,5.58841828510644
0.346293286660833,5.52611342425896,5.57125767439753,5.58908421413933
0.346418302287786,5.52672710866841,5.57220290888644,5.589101901391
0.346543317914739,5.52817419804748,5.57288636608743,5.59011204286363
0.346668333541693,5.5282479095048,5.57392320391664,5.59027975267293
0.346793349168646,5.52832481231532,5.57409328120722,5.59094015675367
0.346918364795599,5.52835040424922,5.5744502645325,5.59209235265227
0.347043380422553,5.52850464961323,5.57487482351702,5.59213112661871
0.347168396049506,5.52919551023953,5.57518112769326,5.59224404449456
0.34729341167646,5.5295909424661,5.57576013182591,5.5925055168459
0.347418427303413,5.52992477440619,5.57580385825766,5.59283215861928
0.347543442930366,5.53101818039792,5.57666859618143,5.59521991606978
0.34766845855732,5.53109673191071,5.57719996800454,5.59575787196273
0.347793474184273,5.53136503880474,5.57893413309106,5.59631589377709
0.347918489811226,5.53346435940904,5.57907207130077,5.59706561062277
0.34804350543818,5.53351014672208,5.57949232578062,5.59716780724498
0.348168521065133,5.53355989486339,5.58079634329769,5.59770102166565
0.348293536692087,5.53373403164256,5.58155315409204,5.59936334888239
0.34841855231904,5.53427722877681,5.58222977881732,5.60003326537207
0.348543567945993,5.53449528473675,5.58253628628943,5.60009250102127
0.348668583572947,5.53460176866534,5.58256799693737,5.60055413187381
0.3487935991999,5.53506337084045,5.58324403675513,5.60199877072957
0.348918614826853,5.53585539442481,5.58335367572482,5.603739746156
0.349043630453807,5.53640887729546,5.58538909110454,5.60392992665641
0.34916864608076,5.53723461294617,5.58618798551822,5.60606233737552
0.349293661707713,5.53842168816418,5.58769945164099,5.60630956269941
0.349418677334667,5.53856600229019,5.58779505517399,5.60684429121182
0.34954369296162,5.53951741039768,5.59033310123702,5.60694966900301
0.349668708588574,5.5401989335089,5.59081440714105,5.60774723436087
0.349793724215527,5.54038608362756,5.59211676071167,5.60915137723411
0.34991873984248,5.54044417595017,5.5925054788031,5.6097363494061
0.350043755469434,5.54110020686441,5.59297855414284,5.61018212377376
0.350168771096387,5.54129449331318,5.59335799346283,5.61045060379802
0.35029378672334,5.54257258409765,5.59350127904961,5.61050501045442
0.350418802350294,5.54485752774956,5.59375603995513,5.61099134198247
0.350543817977247,5.546017964614,5.59398105179832,5.6127245920521
0.350668833604201,5.54745090233102,5.59411072411398,5.61526659619632
0.350793849231154,5.5476976624116,5.59412697205744,5.61546723534002
0.350918864858107,5.54797579975824,5.59414787725023,5.61550022846222
0.351043880485061,5.54902200721844,5.59432031599968,5.61615318687194
0.351168896112014,5.55068447449633,5.59642640366827,5.61709964935023
0.351293911738967,5.55078862276124,5.59690766930887,5.61754101460449
0.351418927365921,5.55137689476105,5.59860778213955,5.61799271434677
0.351543942992874,5.55184030345811,5.59965888000541,5.61805162774844
0.351668958619827,5.55186754872046,5.59973868653866,5.61826413863766
0.351793974246781,5.55240983185176,5.60004370136014,5.61841386391843
0.351918989873734,5.55255571624952,5.60054326711061,5.61899931114981
0.352044005500688,5.55297694106201,5.6007135271568,5.61902428511827
0.352169021127641,5.5532955438655,5.60129479157099,5.61984871828825
0.352294036754594,5.55445484500401,5.60140157048138,5.62000253739443
0.352419052381548,5.55551181511166,5.60176844651618,5.62060903965855
0.352544068008501,5.55559702382488,5.6018362684179,5.62064804608732
0.352669083635454,5.55617922885241,5.60228102532535,5.62083001461861
0.352794099262408,5.55657096044374,5.60317494557505,5.62182225105425
0.352919114889361,5.55659930445888,5.60319371199241,5.62199610667577
0.353044130516315,5.55671864792274,5.60487428085809,5.62211663373509
0.353169146143268,5.55700186207068,5.60539125093576,5.62245492909581
0.353294161770221,5.55714007896468,5.6059291399792,5.62412850239451
0.353419177397175,5.55783755297036,5.60692133250816,5.62480062366924
0.353544193024128,5.55825523434421,5.60708759550801,5.62508562986933
0.353669208651081,5.55858387933275,5.60715698681488,5.62540730864293
0.353794224278035,5.55870632953471,5.60745940751185,5.62615717875261
0.353919239904988,5.55897208247333,5.60854384764055,5.62620894590849
0.354044255531941,5.55904493758813,5.60862270702096,5.6264705852152
0.354169271158895,5.55905609037242,5.60868849251234,5.6268875490633
0.354294286785848,5.55914610597858,5.61006771334675,5.6272593559689
0.354419302412802,5.5592584781767,5.6101125771652,5.62770458221137
0.354544318039755,5.55941384847467,5.61064446217095,5.62782372043985
0.354669333666708,5.55961567724426,5.61069929686481,5.62876830854494
0.354794349293662,5.55990532857943,5.61096587986105,5.62907766035092
0.354919364920615,5.56033610938058,5.61152174795455,5.62918442955236
0.355044380547568,5.56127304251931,5.61186286801274,5.629563452512
0.355169396174522,5.56154097990557,5.61217223896735,5.63013700979835
0.355294411801475,5.56163820687812,5.61249149606293,5.63029886607567
0.355419427428429,5.56226712805448,5.61319175023547,5.63169999840388
0.355544443055382,5.5623705702392,5.61375731489429,5.63201688988215
0.355669458682335,5.56278964660087,5.61479544394287,5.63230954309086
0.355794474309289,5.56311720152646,5.61491664262814,5.63250598225391
0.355919489936242,5.56359080885921,5.61497169148254,5.63259532939356
0.356044505563195,5.56459205690603,5.61563525304731,5.63347762535718
0.356169521190149,5.5648309519489,5.61582812593333,5.63461551162452
0.356294536817102,5.56528592431045,5.61640562190006,5.6346452451266
0.356419552444055,5.56614103663351,5.61678507065517,5.63492179490206
0.356544568071009,5.56632595011622,5.61694761975804,5.63513974821793
0.356669583697962,5.56632736782325,5.61712851647304,5.6352082778446
0.356794599324916,5.56650136880861,5.61786607442527,5.63566383951656
0.356919614951869,5.56879081625701,5.61852505371788,5.63579037011483
0.357044630578822,5.5691724279507,5.6197870059773,5.63686556577754
0.357169646205776,5.56940577435949,5.62007162856478,5.63741125108161
0.357294661832729,5.56972506297815,5.62022554643187,5.6377439462457
0.357419677459682,5.57030502971609,5.62038293339964,5.6383149240319
0.357544693086636,5.57061643932801,5.62039570901713,5.63856620400241
0.357669708713589,5.5710041534712,5.62092547942927,5.63860004334325
0.357794724340543,5.57222520718239,5.62105692160604,5.63949624978329
0.357919739967496,5.57239988568162,5.62192309180399,5.6400999555285
0.358044755594449,5.57372614736845,5.6222630079602,5.64061095786477
0.358169771221403,5.57385409381917,5.62250354464412,5.64120723157549
0.358294786848356,5.57425301661077,5.62258952166204,5.64132150692559
0.358419802475309,5.57442771013646,5.62331198791866,5.64244087412585
0.358544818102263,5.57514535681678,5.62333832921943,5.64280234319791
0.358669833729216,5.57664972678665,5.62393741170172,5.64281495796227
0.35879484935617,5.57748308246456,5.6244213686648,5.64313693823207
0.358919864983123,5.5788481589469,5.62463600739376,5.64327437127336
0.359044880610076,5.58020301531611,5.62497527120294,5.64338369625748
0.35916989623703,5.58068802989581,5.62517998348057,5.64456954542593
0.359294911863983,5.58091999631318,5.62604029031771,5.64486712174545
0.359419927490936,5.58132229448001,5.62626879631123,5.64557632386398
0.35954494311789,5.5814896045189,5.62760016425635,5.64574550945848
0.359669958744843,5.58300616017516,5.62770103402227,5.6459105324416
0.359794974371796,5.58307066147752,5.62784920646317,5.64597992729798
0.35991998999875,5.58314769682231,5.62787291308497,5.64650902510107
0.360045005625703,5.58316719851463,5.6281727003576,5.64659954163582
0.360170021252657,5.58358115573125,5.62913108497834,5.6470474783882
0.36029503687961,5.58400857913994,5.62974735225487,5.64707960573615
0.360420052506563,5.58441111919891,5.62996304120801,5.64807077955238
0.360545068133517,5.58506811166417,5.63032274747326,5.64924621750989
0.36067008376047,5.58549251532618,5.63112076999055,5.64959958237037
0.360795099387423,5.58559010569823,5.63133318663473,5.6504275553098
0.360920115014377,5.58561376517344,5.63148881407473,5.65076861827658
0.36104513064133,5.58708050587084,5.63171893841444,5.65091139269777
0.361170146268284,5.58816374210293,5.63250330660566,5.65212441834505
0.361295161895237,5.58897909280835,5.63255956652106,5.65214661296391
0.36142017752219,5.59020984122051,5.63273316955118,5.65295853085691
0.361545193149144,5.59044255592634,5.63385071844965,5.65314659533601
0.361670208776097,5.59075920299802,5.63401820195807,5.65345196061257
0.36179522440305,5.59174423605065,5.63479392398702,5.65357268170517
0.361920240030004,5.591759532806,5.63479468966594,5.65359342030395
0.362045255656957,5.59208097934658,5.63493718579985,5.65398129454314
0.36217027128391,5.592218343959,5.63521671135274,5.65492241398337
0.362295286910864,5.59315673050278,5.63536015295849,5.65538802615656
0.362420302537817,5.59422724918214,5.63626418214616,5.65559193140353
0.362545318164771,5.59435342789653,5.63698590872832,5.65678164737039
0.362670333791724,5.59528993433517,5.63799011904661,5.65698115112286
0.362795349418677,5.59665304415732,5.6380653459753,5.65777681025885
0.362920365045631,5.59694925145984,5.63852417316491,5.65815282525158
0.363045380672584,5.59904219192786,5.63862884366861,5.65816876134867
0.363170396299537,5.60005846623882,5.63873276211656,5.65821894278375
0.363295411926491,5.60046053801053,5.63953581846657,5.65923584543937
0.363420427553444,5.60054304143249,5.64002412110481,5.65983506211397
0.363545443180398,5.60104430406216,5.64004491554571,5.66012960985714
0.363670458807351,5.60105094711121,5.64061275249016,5.66077449652984
0.363795474434304,5.6013309408871,5.64137234070922,5.66097873088887
0.363920490061258,5.60187454797759,5.64251486438842,5.66149538886292
0.364045505688211,5.60190555956145,5.64344981791773,5.66186325374706
0.364170521315164,5.60201141098284,5.64351586973962,5.66227786579406
0.364295536942118,5.60212124367741,5.64386977271266,5.66244922762736
0.364420552569071,5.60249191560617,5.64475233554803,5.66264073912841
0.364545568196025,5.60285448473428,5.64494833725611,5.66288377709205
0.364670583822978,5.60453588197306,5.64495448049738,5.66310160598032
0.364795599449931,5.60462052419145,5.64497244331289,5.66406898267654
0.364920615076885,5.60473313019102,5.64586919484482,5.66483358910631
0.365045630703838,5.60492123278151,5.64602422547306,5.6652286623084
0.365170646330791,5.60520214528372,5.64613029233629,5.66570023111206
0.365295661957745,5.60535476458852,5.64694263272049,5.66574865513684
0.365420677584698,5.60582024892285,5.64703333284226,5.665774545775
0.365545693211651,5.60582405755588,5.6473198933304,5.66696378841623
0.365670708838605,5.60586425000516,5.64836118726743,5.66738954228434
0.365795724465558,5.60611202212365,5.64922670963044,5.66855932017916
0.365920740092512,5.60665000167642,5.6493209917156,5.66873835540349
0.366045755719465,5.60671147321417,5.65006159723038,5.66897615092299
0.366170771346418,5.60688048757011,5.65018076907666,5.67007840029595
0.366295786973372,5.60815439332117,5.65030476997033,5.67023411173188
0.366420802600325,5.60841285672689,5.65047071186014,5.67104913778587
0.366545818227278,5.60860238106867,5.65116302797117,5.67147857274203
0.366670833854232,5.60981028678917,5.65128405002145,5.67254192105847
0.366795849481185,5.60982020877521,5.65148118336314,5.67326549314046
0.366920865108139,5.61036214126873,5.65240435454648,5.67337626459804
0.367045880735092,5.61168342708896,5.65409239295615,5.67373390537394
0.367170896362045,5.61204874982082,5.65519086822337,5.67436162880364
0.367295911988999,5.61217066023776,5.65758625333473,5.67444561655066
0.367420927615952,5.61252554987434,5.65761231671263,5.67534732745946
0.367545943242905,5.61278098803799,5.65823604673571,5.67669777132842
0.367670958869859,5.61316418957988,5.65845701470156,5.677241780972
0.367795974496812,5.61346754393419,5.65932688930585,5.67797324769041
0.367920990123765,5.61391723239926,5.65939200967518,5.67884945426295
0.368046005750719,5.61406905464591,5.65997032085293,5.67958273208823
0.368171021377672,5.61449056181028,5.66013439935032,5.67978794085718
0.368296037004626,5.61453002738646,5.66115956609761,5.68041799305191
0.368421052631579,5.61519048465941,5.66188746306017,5.68119281448286
0.368546068258532,5.61568933644122,5.6645623401489,5.68194945995628
0.368671083885486,5.61633246027703,5.66469767143613,5.68235949106384
0.368796099512439,5.61647789762382,5.66530577243662,5.68247669667204
0.368921115139392,5.61704437561816,5.66573761687581,5.68325884785518
0.369046130766346,5.61724280345485,5.66589199503649,5.68388413103151
0.369171146393299,5.61822113076707,5.66670509178324,5.68393520452586
0.369296162020253,5.61888736290373,5.6673753734712,5.68526547391417
0.369421177647206,5.61912967294833,5.66742547344812,5.68527550251737
0.369546193274159,5.61938128378868,5.66779794293287,5.68557357376566
0.369671208901113,5.61947680558001,5.66791913776523,5.68581881944326
0.369796224528066,5.62026163949304,5.66816445771326,5.68583027169521
0.369921240155019,5.62055758576317,5.66857807060539,5.68588585485678
0.370046255781973,5.62061242753657,5.66863390038637,5.6861413185809
0.370171271408926,5.62114788355879,5.66941441798582,5.68627202527163
0.370296287035879,5.62167867711985,5.66965939734677,5.68905062005157
0.370421302662833,5.62215704740066,5.66995161727079,5.68907440197011
0.370546318289786,5.62227027236148,5.67020087619193,5.68915910350491
0.37067133391674,5.62323307534399,5.67040801053127,5.69038563982705
0.370796349543693,5.62413612230211,5.67108868067441,5.69080281386653
0.370921365170646,5.62444316859216,5.67331685195925,5.69104075286058
0.3710463807976,5.62450781803934,5.67420996901209,5.6917401582874
0.371171396424553,5.62460179295468,5.67450395184403,5.69311615824644
0.371296412051506,5.62474714825788,5.67567375435429,5.69355749925178
0.37142142767846,5.62489316354993,5.67575144199658,5.69384025494014
0.371546443305413,5.62506134168112,5.67596875523189,5.69402293179416
0.371671458932367,5.6252771327936,5.67652065990517,5.6947043845134
0.37179647455932,5.62534125861258,5.67652583784949,5.6951377885865
0.371921490186273,5.62536408961978,5.67818162361866,5.69584874902763
0.372046505813227,5.62557361980919,5.67923647037035,5.69585839353007
0.37217152144018,5.62565302418314,5.67955028256917,5.69836912256762
0.372296537067133,5.62569870117879,5.68013754134651,5.69888692777606
0.372421552694087,5.62666072130358,5.68082278424008,5.69912568088429
0.37254656832104,5.62679119419165,5.68093235534921,5.69945995165092
0.372671583947993,5.62731039265255,5.6825191599249,5.70074280971714
0.372796599574947,5.627487068214,5.68261737307079,5.70118188459855
0.3729216152019,5.62832712605673,5.68291370945928,5.7012662986593
0.373046630828854,5.62947028557244,5.68299604219564,5.70144200459496
0.373171646455807,5.6300198878896,5.68403698453886,5.70148325217407
0.37329666208276,5.63137100974172,5.68515022220717,5.70182951983041
0.373421677709714,5.63275317305577,5.68538139292962,5.70194518645657
0.373546693336667,5.63365011491193,5.68547075467699,5.70203852029106
0.37367170896362,5.63398305322106,5.68574712476172,5.70402660506024
0.373796724590574,5.63408343069184,5.68580788129851,5.70471852308921
0.373921740217527,5.63411115465313,5.6859228275659,5.7048127107339
0.374046755844481,5.63484920526068,5.68679515206265,5.70558058716946
0.374171771471434,5.63514167407451,5.68854867573573,5.70803013271207
0.374296787098387,5.63585292196564,5.68978687531548,5.70815131085814
0.374421802725341,5.63589529856568,5.68999528233741,5.70926413769588
0.374546818352294,5.63629776925968,5.69046494517639,5.70974217311961
0.374671833979247,5.63790448281868,5.69093345160654,5.71084489479833
0.374796849606201,5.63835298460625,5.69176051166965,5.71090131753068
0.374921865233154,5.63944223257462,5.6918914748538,5.71100595861728
0.375046880860108,5.63959795494428,5.6922736268675,5.71105800025389
0.375171896487061,5.63976479448189,5.69309238641719,5.71157476388617
0.375296912114014,5.64063309486856,5.69314758290295,5.71194475695309
0.375421927740968,5.64070409666274,5.69335894436398,5.71216816787252
0.375546943367921,5.64109477579268,5.69351927441609,5.71236173465833
0.375671958994874,5.642061309497,5.69414731126924,5.71245745202092
0.375796974621828,5.64218809716176,5.69424898525751,5.7131426210216
0.375921990248781,5.64270683171299,5.69432147783854,5.71359986467286
0.376047005875734,5.64328848902024,5.69444103121258,5.71363831091146
0.376172021502688,5.64344003016282,5.69541298554845,5.71401422179952
0.376297037129641,5.64389741667305,5.69602113611971,5.71584026650047
0.376422052756595,5.64484545592298,5.69634554739321,5.71601724361117
0.376547068383548,5.64564077413375,5.69660738028805,5.71613606380612
0.376672084010501,5.64586133830367,5.69718816667048,5.71703937195252
0.376797099637455,5.64593276566283,5.69727007792881,5.71805241317668
0.376922115264408,5.64709200145369,5.69729262575125,5.71905732484752
0.377047130891361,5.64717142746828,5.6978725667435,5.71929587406314
0.377172146518315,5.6474956025282,5.69872696484319,5.71940881181947
0.377297162145268,5.64765965979423,5.69935516107076,5.72132788753509
0.377422177772222,5.64824916128602,5.69945050749554,5.72165797827467
0.377547193399175,5.64897915543082,5.70172282535458,5.72275789838619
0.377672209026128,5.6492640120025,5.70200972228653,5.7233521782877
0.377797224653082,5.64947361845782,5.70230376935534,5.72360506408424
0.377922240280035,5.6500329514667,5.70430353837956,5.7242105708177
0.378047255906988,5.65007184310792,5.7061706580218,5.72455052565173
0.378172271533942,5.65084826852622,5.7065031490807,5.72472193692938
0.378297287160895,5.65150878203802,5.70650945439029,5.7250767457621
0.378422302787848,5.65343177526931,5.70660408573899,5.72578783527788
0.378547318414802,5.6535260276793,5.70665954625331,5.72665690741861
0.378672334041755,5.65446482516096,5.70826400322372,5.72703075550546
0.378797349668709,5.65569329178527,5.70899374622638,5.72725240259439
0.378922365295662,5.65641780683761,5.70946784429514,5.7275743315571
0.379047380922615,5.65693565394282,5.70967992644435,5.72767551415602
0.379172396549569,5.65751389948244,5.71050875069594,5.72793749010215
0.379297412176522,5.65773869801076,5.71085904790143,5.72923473724612
0.379422427803475,5.65813345592769,5.71117789434798,5.73016892917195
0.379547443430429,5.65853573962825,5.71303126369597,5.73078305944369
0.379672459057382,5.65909686906966,5.71377708270126,5.73145822446838
0.379797474684336,5.65922892587853,5.71405016083787,5.73164447888729
0.379922490311289,5.65932121361694,5.71425306118669,5.73198779846886
0.380047505938242,5.6596594332535,5.71429705894443,5.73230621107472
0.380172521565196,5.66010882664632,5.71432031767769,5.7328544373143
0.380297537192149,5.66043052563458,5.71524471810831,5.73290709112216
0.380422552819102,5.6610523780057,5.71533237554935,5.73347971408423
0.380547568446056,5.66161951520293,5.71539229641935,5.73425506074659
0.380672584073009,5.66312006456611,5.71604654006253,5.73503563043973
0.380797599699963,5.66388205166996,5.71620761517064,5.73514368564916
0.380922615326916,5.66415816323546,5.71633740403845,5.73527912884822
0.381047630953869,5.66432739650687,5.71634559271143,5.73602632209238
0.381172646580823,5.66556555677718,5.71685649371357,5.73655175953096
0.381297662207776,5.66590308199383,5.716983351737,5.73658745215458
0.381422677834729,5.66666161057805,5.71736970203915,5.73685210068568
0.381547693461683,5.6674368584272,5.71894576914098,5.73742514235761
0.381672709088636,5.66788292686735,5.71894870365304,5.73804620766397
0.381797724715589,5.66852349784746,5.71981058465398,5.73897631399258
0.381922740342543,5.66853972154277,5.71990108543605,5.73936890574947
0.382047755969496,5.66872511321552,5.72029726394091,5.73952389616629
0.38217277159645,5.66995135100063,5.72030323189044,5.74045753471879
0.382297787223403,5.66998561176528,5.7203287686014,5.74149380530627
0.382422802850356,5.67005856591289,5.72097300691164,5.74155022996532
0.38254781847731,5.67035903804063,5.72127019233122,5.74157666265873
0.382672834104263,5.67144152892325,5.7221497773774,5.74165585107497
0.382797849731216,5.67184029355747,5.72246120256868,5.74178470283403
0.38292286535817,5.67185431451025,5.72251489153622,5.74188582110549
0.383047880985123,5.67207451208663,5.7226341266344,5.74209883984606
0.383172896612076,5.67274384830336,5.7233827417283,5.74255619640165
0.38329791223903,5.67311762723838,5.72471051055388,5.74263507719017
0.383422927865983,5.67324363453059,5.72474513586648,5.7434166623559
0.383547943492937,5.67388343096029,5.72502406805134,5.74362278997585
0.38367295911989,5.67408463107228,5.72535592254343,5.74406633699204
0.383797974746843,5.67519083115691,5.72555445331489,5.7450949068387
0.383922990373797,5.67545405869773,5.72607528652365,5.7453468878992
0.38404800600075,5.67554479650619,5.72627441665682,5.74603221669014
0.384173021627703,5.67561240717467,5.72653802012448,5.74634280722763
0.384298037254657,5.67709470006075,5.726764837676,5.74662776379944
0.38442305288161,5.67795959431543,5.72685430147297,5.74697672731071
0.384548068508564,5.67805217766451,5.72725281217078,5.74817219062079
0.384673084135517,5.67896681795152,5.72806717351698,5.7486993771639
0.38479809976247,5.67921853726765,5.72833262792034,5.74873953144549
0.384923115389424,5.6793869574564,5.72856584634143,5.74875542848403
0.385048131016377,5.67970651452653,5.72882077322005,5.74884373508118
0.38517314664333,5.67973440646958,5.72970617094674,5.74901289679035
0.385298162270284,5.68028356134799,5.73059719948281,5.74964016334929
0.385423177897237,5.68057029133095,5.73097390313904,5.74979468533953
0.385548193524191,5.68211648646867,5.73134638253847,5.75004471249286
0.385673209151144,5.68276651883713,5.73196191770066,5.75109687934749
0.385798224778097,5.68393289348668,5.73214143081505,5.75139879917922
0.385923240405051,5.68430978144708,5.73311342647578,5.75194561171603
0.386048256032004,5.68438517891766,5.73321880588562,5.75197049867663
0.386173271658957,5.68472311663505,5.73378265470933,5.75218453576849
0.386298287285911,5.68487705887125,5.73384442962323,5.75244695722501
0.386423302912864,5.68504930303151,5.73483583229229,5.75336270745134
0.386548318539817,5.68758021197478,5.73531193679895,5.75409956765104
0.386673334166771,5.68778230142858,5.7365564671447,5.75414706990943
0.386798349793724,5.68852150492384,5.73714603906961,5.75453863444382
0.386923365420678,5.68944744518133,5.73726731408183,5.75466607384492
0.387048381047631,5.69019295432642,5.73738037604163,5.75540883783098
0.387173396674584,5.69118137892964,5.73771556986507,5.75670258901382
0.387298412301538,5.6915009265098,5.73867885884842,5.75690608665169
0.387423427928491,5.69200708249283,5.73895504682579,5.75785200854334
0.387548443555444,5.69327978544609,5.73901344596891,5.75833344743469
0.387673459182398,5.6953923029445,5.73907394404783,5.76052662321542
0.387798474809351,5.69581957116824,5.73958924333284,5.76120426749072
0.387923490436305,5.6963034121481,5.73966027393599,5.76168794479288
0.388048506063258,5.69651906994822,5.73977897211175,5.76179242730436
0.388173521690211,5.69690911513782,5.74004937960737,5.76187218021684
0.388298537317165,5.69716086915425,5.74168533504993,5.76242133829179
0.388423552944118,5.69753593825832,5.74339816112282,5.76346813745364
0.388548568571071,5.69803657544282,5.74355454884462,5.76374731270293
0.388673584198025,5.69804945354968,5.74424571613692,5.76424189841862
0.388798599824978,5.69834024244597,5.74668530830147,5.76432876901063
0.388923615451931,5.69858126556327,5.74687158356326,5.76444780306271
0.389048631078885,5.69871846720603,5.74691653051842,5.76445385412391
0.389173646705838,5.69946871012644,5.74702140302241,5.76612813720359
0.389298662332792,5.70021657125905,5.7473566904213,5.76634289394659
0.389423677959745,5.70078061731184,5.74772747562112,5.76655298451679
0.389548693586698,5.7013084057011,5.74817251671173,5.76688911260032
0.389673709213652,5.70184952437848,5.74847546150271,5.76707518795259
0.389798724840605,5.70247339245637,5.74850205799005,5.76715378674377
0.389923740467558,5.70315914432053,5.74905982569809,5.76862701130823
0.390048756094512,5.70396776326024,5.74937982461884,5.76877545911857
0.390173771721465,5.70493988460878,5.74939586302814,5.76902236635164
0.390298787348419,5.70550886093709,5.74960161356736,5.76975785119814
0.390423802975372,5.70571538249415,5.74963137359037,5.76993089718088
0.390548818602325,5.70579833556064,5.75064523775123,5.77031279191179
0.390673834229279,5.70610513545056,5.75088602816346,5.77051243885268
0.390798849856232,5.70622550425282,5.75158738631128,5.77088735393515
0.390923865483185,5.70632124839275,5.75163549661566,5.77108024721914
0.391048881110139,5.70656275216946,5.75204986367087,5.77146780218202
0.391173896737092,5.70711871971472,5.75206856395908,5.77155124483261
0.391298912364046,5.70725288034347,5.75261994714172,5.77303006505874
0.391423927990999,5.70899533331202,5.7530405657279,5.7734350567948
0.391548943617952,5.71013028242057,5.75358922714226,5.77534935562276
0.391673959244906,5.71043711054415,5.75395335508777,5.77551295544713
0.391798974871859,5.71135365370266,5.75445780369461,5.77565910588865
0.391923990498812,5.71169058826211,5.75480990531473,5.77647067072659
0.392049006125766,5.71239587586112,5.75509295312333,5.77728332472328
0.392174021752719,5.71335034863739,5.75549262670998,5.7779617776147
0.392299037379672,5.71359991150743,5.75673067228488,5.77804299452492
0.392424053006626,5.71405902395087,5.75794845330137,5.77804866540414
0.392549068633579,5.7140671821094,5.75888937839834,5.7783772308537
0.392674084260533,5.71417342870162,5.75942117661061,5.7790772545547
0.392799099887486,5.71420510919912,5.76041914592715,5.77962709526548
0.392924115514439,5.71428726153467,5.76109596864936,5.78021787000188
0.393049131141393,5.71473643974483,5.76118395999823,5.78056344049708
0.393174146768346,5.71541830958883,5.76183902823533,5.78090001623926
0.393299162395299,5.71586007845211,5.76234139677151,5.78136705411431
0.393424178022253,5.7168962489207,5.76335209076926,5.78145244418199
0.393549193649206,5.7170155189731,5.76340502626716,5.78213195895127
0.39367420927616,5.71751880248799,5.76357331180949,5.7822049266116
0.393799224903113,5.71761430155966,5.7639361602174,5.78233367258662
0.393924240530066,5.71826838698702,5.76468421987695,5.78347664212703
0.39404925615702,5.71830898174892,5.76479906430685,5.78496928909179
0.394174271783973,5.71835620655147,5.76550078534405,5.7857576532708
0.394299287410926,5.71875442862411,5.7665204137584,5.78589281678336
0.39442430303788,5.71999604822164,5.76708774985358,5.78601011858638
0.394549318664833,5.7200273039868,5.76712940415146,5.78634551670247
0.394674334291786,5.72029494028183,5.7671535833425,5.78672754709202
0.39479934991874,5.72071612300489,5.76757093904473,5.78732498105892
0.394924365545693,5.72080481793807,5.76767878750121,5.78738820509239
0.395049381172647,5.72088191062733,5.76823076222793,5.78782165021597
0.3951743967996,5.72129791645215,5.76851763848528,5.78826344976421
0.395299412426553,5.72150360190147,5.76929830855133,5.78851115898183
0.395424428053507,5.72158882732789,5.76943651537867,5.78899676258742
0.39554944368046,5.72172548917232,5.76979728770805,5.78972845733186
0.395674459307413,5.72187686901945,5.77033135136886,5.79029521252043
0.395799474934367,5.72197021231339,5.77159569230775,5.79047549398423
0.39592449056132,5.72198809090036,5.77165005284511,5.79053757389643
0.396049506188274,5.72258590129248,5.77201820567606,5.79059999735958
0.396174521815227,5.72261613900059,5.77282946420667,5.7908659822977
0.39629953744218,5.72288330840337,5.77288378449261,5.79112907163004
0.396424553069134,5.72289468832242,5.77309885978928,5.79267520381571
0.396549568696087,5.72319212518109,5.773102092031,5.79323110169982
0.39667458432304,5.72377542191524,5.77331337889982,5.79329990670659
0.396799599949994,5.72393509861729,5.77365881928504,5.79344859195612
0.396924615576947,5.72393609126367,5.77408406725692,5.79460924642906
0.3970496312039,5.72466090744901,5.77455778294449,5.79507738260836
0.397174646830854,5.72507341562231,5.77462598584544,5.79561822813967
0.397299662457807,5.72596347259502,5.77511994937273,5.79582767554292
0.397424678084761,5.72598430272289,5.77563788681859,5.79586264593906
0.397549693711714,5.72635069841823,5.77615901949764,5.79635753010735
0.397674709338667,5.72636447878538,5.77710917861076,5.79662183135092
0.397799724965621,5.72701417411643,5.7774045053967,5.79775985595485
0.397924740592574,5.72719168157256,5.77783073199936,5.79778301210132
0.398049756219527,5.72726165047516,5.77790628514202,5.79905358471993
0.398174771846481,5.72741232484532,5.77794234787457,5.79913847054498
0.398299787473434,5.72824046367893,5.7783941893159,5.79960056240429
0.398424803100388,5.72898373820192,5.77970385229329,5.79996015724493
0.398549818727341,5.72928608095675,5.78015378424007,5.80036812052325
0.398674834354294,5.72972406959033,5.780696833856,5.80058141840903
0.398799849981248,5.72976273500478,5.78085110025583,5.80194797503345
0.398924865608201,5.73054338726435,5.78089240828932,5.80207276255772
0.399049881235154,5.73083784038003,5.7815364263868,5.80255869751417
0.399174896862108,5.73113921671936,5.78208048007696,5.80307711924184
0.399299912489061,5.73119885067417,5.78257880538659,5.80330664397225
0.399424928116014,5.73172426924042,5.78410619854049,5.80342766463075
0.399549943742968,5.73234698246851,5.78473971732661,5.80362904277825
0.399674959369921,5.73240556431835,5.78481807840907,5.80430484497557
0.399799974996875,5.73241723527972,5.78512557802488,5.80658632610902
0.399924990623828,5.73283951846616,5.78512816612712,5.80694403341159
0.400050006250781,5.73385351206471,5.78522185150163,5.807272982701
0.400175021877735,5.73468247450114,5.7855876199313,5.80729161720675
0.400300037504688,5.73551312883413,5.7856582057457,5.80778904765081
0.400425053131641,5.7360291726988,5.78577683669596,5.80826606959031
0.400550068758595,5.73629529638308,5.78659361635761,5.80847421210253
0.400675084385548,5.73735069692717,5.78660604984777,5.80896438882494
0.400800100012502,5.73743899609601,5.78872395503763,5.80993037827249
0.400925115639455,5.73779274201012,5.79148562538458,5.81025749580152
0.401050131266408,5.73895140579129,5.79211161632399,5.81033294784386
0.401175146893362,5.73898035427896,5.79283656706616,5.81212245723015
0.401300162520315,5.74093795115876,5.79319257505986,5.81222987444604
0.401425178147268,5.74100743403433,5.79324451609128,5.81236952664333
0.401550193774222,5.74205272347463,5.79330892262364,5.81265472652474
0.401675209401175,5.74243311414636,5.79349787560747,5.81305231817404
0.401800225028129,5.74365682054007,5.79362115372904,5.81416474431218
0.401925240655082,5.74425605910563,5.79394516643247,5.81429333066741
0.402050256282035,5.74483635651449,5.79425091638445,5.81439100984085
0.402175271908989,5.74535611101496,5.79428085280402,5.81453603839139
0.402300287535942,5.74547513849546,5.79484606660327,5.81457737382563
0.402425303162895,5.74613994618407,5.79542248559573,5.81486406478739
0.402550318789849,5.74624100927027,5.79571969346279,5.8149190035512
0.402675334416802,5.74668990192887,5.79589938248195,5.81503099532511
0.402800350043755,5.74672717326631,5.79602356354188,5.81573298459498
0.402925365670709,5.74680913103783,5.79618626883846,5.81606611698647
0.403050381297662,5.74750567684949,5.79636192039477,5.81628273662097
0.403175396924616,5.74828529637498,5.7976392673594,5.81673353403922
0.403300412551569,5.74896261749038,5.7981212099684,5.81716468744333
0.403425428178522,5.74926488662928,5.7985786555976,5.81763035937826
0.403550443805476,5.74993227364364,5.79865371221899,5.81890898706256
0.403675459432429,5.75123855081874,5.79945421523211,5.81896233316535
0.403800475059382,5.75177362586806,5.79959274971206,5.81910100474263
0.403925490686336,5.75210677177606,5.80016175247263,5.81988242217734
0.404050506313289,5.75320743522341,5.8002482184055,5.82019601577307
0.404175521940243,5.7546591293028,5.80028439113146,5.8207372888158
0.404300537567196,5.75527004357931,5.80043961981983,5.82115667378467
0.404425553194149,5.75536947822256,5.8005865425037,5.82156834252585
0.404550568821103,5.75549605558885,5.80071901332199,5.82180927446767
0.404675584448056,5.75592236332326,5.80096389939751,5.82198439745152
0.404800600075009,5.75655601286396,5.80233798408003,5.82293125182873
0.404925615701963,5.75679490263841,5.80426754656882,5.82316906257516
0.405050631328916,5.75743778811877,5.80427159648421,5.82442064938094
0.405175646955869,5.75863732054285,5.80582685440825,5.82456822612012
0.405300662582823,5.75871881315522,5.8062351436268,5.82459818719279
0.405425678209776,5.75958623908302,5.8063260135848,5.82510751088113
0.40555069383673,5.75959470671959,5.80726951053348,5.82613363865603
0.405675709463683,5.76043589422218,5.80749576105524,5.82672822882401
0.405800725090636,5.76111206669081,5.80804923517846,5.82682689982042
0.40592574071759,5.76167789385873,5.80812968828745,5.82744205820507
0.406050756344543,5.76299120230321,5.80846960611538,5.8280372306255
0.406175771971496,5.76533839845537,5.80903659032949,5.82809611763962
0.40630078759845,5.76677667375506,5.81001319053446,5.82837349031598
0.406425803225403,5.76714504201807,5.81053021458868,5.82873322570432
0.406550818852357,5.7672971019207,5.81054267803007,5.82916123299106
0.40667583447931,5.76735133326907,5.81104711232044,5.82932449050825
0.406800850106263,5.76807721826474,5.81150400573559,5.83019259382393
0.406925865733217,5.76870820866978,5.81191042671149,5.8302478818658
0.40705088136017,5.76957486007983,5.81204129342936,5.83125917135815
0.407175896987123,5.76964612999004,5.81222796109211,5.83132578284823
0.407300912614077,5.7705450986023,5.81243797910364,5.83143068199084
0.40742592824103,5.77131254400145,5.81350917614733,5.83170027098668
0.407550943867984,5.77144032604943,5.81399292967761,5.83172557675295
0.407675959494937,5.77227171926977,5.8141151327154,5.83298443234201
0.40780097512189,5.77281384426442,5.81455175414793,5.83301271272665
0.407925990748844,5.77306012618663,5.81464315587344,5.83334126949519
0.408051006375797,5.77450351802374,5.81501032396307,5.83382224625764
0.40817602200275,5.77503095556087,5.81795500755498,5.83462159597871
0.408301037629704,5.77506963888026,5.81800187404895,5.83516146254141
0.408426053256657,5.77529278523249,5.81829606068943,5.83690586795287
0.40855106888361,5.77539345761262,5.81839857119496,5.83693595317389
0.408676084510564,5.77598450734511,5.81873351336349,5.83710544421794
0.408801100137517,5.77642843977622,5.82083697580614,5.83743658691057
0.408926115764471,5.77646036129435,5.82112525504164,5.83815390693398
0.409051131391424,5.77652433526391,5.82168850209616,5.83901722288373
0.409176147018377,5.77703822658163,5.82187860719683,5.84024752729125
0.409301162645331,5.77736338768079,5.82188658420225,5.84041141734554
0.409426178272284,5.77785008210402,5.82221149394448,5.84063189104517
0.409551193899237,5.77788941167523,5.82232245629387,5.84150901738763
0.409676209526191,5.77850359330714,5.82234601201847,5.8419477091606
0.409801225153144,5.77866037000344,5.82396548825396,5.84255362326483
0.409926240780098,5.77935949814755,5.82453304157827,5.84382732486533
0.410051256407051,5.77941173171848,5.82591302602533,5.84382971961304
0.410176272034004,5.77981438649687,5.82632479674907,5.84419693607684
0.410301287660958,5.78044229856544,5.82677455044795,5.84435566581841
0.410426303287911,5.78164383257826,5.82699707395225,5.84503269925754
0.410551318914864,5.78191251581311,5.82828600846123,5.84526383549008
0.410676334541818,5.7824404384602,5.82838400742556,5.845608545754
0.410801350168771,5.7825140707656,5.82901111838696,5.84747087474614
0.410926365795724,5.78271381798251,5.8292776985543,5.84780006070909
0.411051381422678,5.78321431358124,5.83007292186333,5.84914918803849
0.411176397049631,5.78357306375834,5.83036811339289,5.84922811962107
0.411301412676585,5.78450890954069,5.83125670642736,5.84922886370153
0.411426428303538,5.78509649391422,5.83153183253371,5.84990336496704
0.411551443930491,5.7855244625318,5.83195742021734,5.85031540283283
0.411676459557445,5.78583848787271,5.83198468490772,5.85048597439066
0.411801475184398,5.78694781575171,5.8320244380879,5.85096324735487
0.411926490811351,5.78831520456795,5.83242188623218,5.8513464011112
0.412051506438305,5.78833990006489,5.83264371824649,5.85154827524771
0.412176522065258,5.78848048034349,5.83300609916287,5.8518409787186
0.412301537692212,5.78941186344868,5.83326957255631,5.85227457080846
0.412426553319165,5.7895890970556,5.83329233897844,5.85279317789481
0.412551568946118,5.79201887940205,5.83382267742339,5.85304451072113
0.412676584573072,5.79244610754527,5.83518095170214,5.85366025996342
0.412801600200025,5.79307771537298,5.83545899521857,5.85370496560593
0.412926615826978,5.79414811732235,5.83653063441971,5.85420871606092
0.413051631453932,5.79421103725271,5.83715187847692,5.85712625936881
0.413176647080885,5.79424657645615,5.83804472775409,5.85757543340501
0.413301662707838,5.7949617305995,5.83845209861383,5.85762430847537
0.413426678334792,5.79507870914343,5.83884412104672,5.8579541775712
0.413551693961745,5.79519364456614,5.83975627937571,5.85950556045199
0.413676709588699,5.79522121430016,5.84105632854129,5.86049679438132
0.413801725215652,5.79567923372022,5.84110212328976,5.8610144239263
0.413926740842605,5.79575443016459,5.84141031871743,5.8612711150717
0.414051756469559,5.79726709407584,5.84200657076848,5.86147901808902
0.414176772096512,5.79734590461375,5.84219468264873,5.86174207386335
0.414301787723465,5.79742758571567,5.84224583453758,5.86175858821039
0.414426803350419,5.79781174948619,5.84261715491226,5.86187070975402
0.414551818977372,5.79793437198406,5.84384285073146,5.86217079012458
0.414676834604326,5.79795458268229,5.84389254382671,5.86266808650657
0.414801850231279,5.79840559165891,5.84400710120435,5.86437878540519
0.414926865858232,5.79842923097515,5.84429991204558,5.86478278508897
0.415051881485186,5.79844575655551,5.84624649220341,5.86554427188314
0.415176897112139,5.79908189518916,5.84631319310668,5.86571723208944
0.415301912739092,5.7995059860404,5.8467015062488,5.86581769771994
0.415426928366046,5.79961835081092,5.84779484896844,5.86583044955485
0.415551943992999,5.8000187313024,5.84845232585166,5.8659009841
0.415676959619952,5.80040878499173,5.84883301208712,5.86616201745156
0.415801975246906,5.80057708197615,5.84991531124652,5.86684914893496
0.415926990873859,5.80101878921993,5.850498682668,5.86726870637229
0.416052006500813,5.80102645180356,5.85055310044936,5.86852096799123
0.416177022127766,5.80187457571337,5.85119186803417,5.86949111213129
0.416302037754719,5.80211568499287,5.85143327268005,5.86966275450561
0.416427053381673,5.80217644821388,5.85235709635153,5.8703314572736
0.416552069008626,5.80242998724017,5.85330401685718,5.87055732186791
0.416677084635579,5.80324643502396,5.85386149302402,5.87137127118304
0.416802100262533,5.80363959132068,5.85394245719607,5.87170762376973
0.416927115889486,5.8040027199629,5.85469132702213,5.8732590244189
0.41705213151644,5.80480837808301,5.85568474752834,5.87367210277527
0.417177147143393,5.80626926312743,5.85607528742114,5.87444459645678
0.417302162770346,5.8066695985983,5.85629410236001,5.87548454898156
0.4174271783973,5.80677612595522,5.85632394672467,5.87579077954245
0.417552194024253,5.80679396888026,5.85673211907854,5.87590615270721
0.417677209651206,5.80691237828267,5.85729054972971,5.87594465567805
0.41780222527816,5.80707175755374,5.85762557683066,5.87697746517235
0.417927240905113,5.80800490680392,5.85818804350487,5.87740168113358
0.418052256532067,5.8084591733552,5.85848100248256,5.87853770113332
0.41817727215902,5.80915468586114,5.85879154153374,5.87855462599156
0.418302287785973,5.8092202999004,5.85946115697182,5.87890874954837
0.418427303412927,5.80942316489296,5.86122513763733,5.87976358780929
0.41855231903988,5.80972451791042,5.86142424746586,5.8801097373669
0.418677334666833,5.80976415735728,5.86275830671012,5.88013049016115
0.418802350293787,5.81035889346195,5.86297736638901,5.88041592190366
0.41892736592074,5.8105000693651,5.86327455313529,5.88144053200572
0.419052381547693,5.81051481644018,5.86330338045398,5.8814578075398
0.419177397174647,5.81077846382069,5.86348795357167,5.88183481021261
0.4193024128016,5.81083949018273,5.86351797143702,5.88196419709481
0.419427428428554,5.81140775262553,5.86409542281,5.88212839150909
0.419552444055507,5.81159271262415,5.86466520149596,5.88260075412737
0.41967745968246,5.81200272474296,5.86470335951913,5.88293168533156
0.419802475309414,5.8122347216264,5.86476914915746,5.88338130727346
0.419927490936367,5.81274565431281,5.86564687149764,5.88352546399971
0.42005250656332,5.81278568000519,5.86569448433179,5.88462572457516
0.420177522190274,5.81352302851399,5.86573739715141,5.88475348454024
0.420302537817227,5.81389637145157,5.86578359047985,5.88478765125405
0.420427553444181,5.81413275133627,5.86642087099964,5.88567571054667
0.420552569071134,5.81432332316184,5.86702385418663,5.88594298426848
0.420677584698087,5.81450944409001,5.86753187191233,5.88614508817378
0.420802600325041,5.81533030887403,5.86777218672786,5.88634409207677
0.420927615951994,5.81605493044868,5.86797967883334,5.88676597857456
0.421052631578947,5.81676290913628,5.86799001377654,5.88702797302233
0.421177647205901,5.81681711690443,5.86833765920924,5.887235810873
0.421302662832854,5.8173188222222,5.86839391345913,5.88763414128035
0.421427678459807,5.81747250712205,5.87002840310296,5.88960825457026
0.421552694086761,5.81788888397273,5.87061173518575,5.88969161884287
0.421677709713714,5.81808969969209,5.87118824977416,5.8898701955338
0.421802725340668,5.81877905921845,5.87181260176721,5.89129747976489
0.421927740967621,5.81896637676777,5.8724301135469,5.8923237805102
0.422052756594574,5.82005150743772,5.87268341103655,5.89242460425313
0.422177772221528,5.82008024661923,5.87360749537678,5.89254838822359
0.422302787848481,5.82059248774868,5.87370719894791,5.89474773138077
0.422427803475434,5.82065838769556,5.87419868248599,5.8950166823274
0.422552819102388,5.82222840878981,5.87433799861254,5.89597411994424
0.422677834729341,5.82244360273823,5.87507448582762,5.89625418572212
0.422802850356295,5.82273485316522,5.87646566704133,5.89630028264308
0.422927865983248,5.82332558627393,5.87649590430617,5.8963042288061
0.423052881610201,5.82354746276536,5.87664939804214,5.89640007637801
0.423177897237155,5.82478592072295,5.87705465295805,5.89647018706474
0.423302912864108,5.82587863328696,5.87751699667991,5.89710612328544
0.423427928491061,5.82601919812369,5.87846157357621,5.89750780724725
0.423552944118015,5.82694903561643,5.87899693254043,5.89759931236378
0.423677959744968,5.82768129411362,5.87931144873356,5.89831305673702
0.423802975371921,5.82782536121031,5.87935189203842,5.89857580945016
0.423927990998875,5.82939696885451,5.87972215699852,5.89945970055253
0.424053006625828,5.82991220293286,5.8798729767911,5.89979388011874
0.424178022252782,5.83007960525571,5.87993715627758,5.89985789500052
0.424303037879735,5.83121076090256,5.88067953334931,5.90036779331033
0.424428053506688,5.83128689168487,5.88133779694163,5.9013179199595
0.424553069133642,5.8313895565559,5.88139735281398,5.90159967756238
0.424678084760595,5.83270419587208,5.88167975293612,5.90322317778082
0.424803100387548,5.83422804795913,5.88177729666358,5.90362223170899
0.424928116014502,5.83487010788422,5.88189999152731,5.90465774990707
0.425053131641455,5.83603924820744,5.88248632064037,5.90494367275256
0.425178147268409,5.83704531012918,5.8834680547468,5.90520249775041
0.425303162895362,5.83869381701039,5.88461266727432,5.90576222583404
0.425428178522315,5.84059779890662,5.88485143269209,5.90586259066393
0.425553194149269,5.84090717984504,5.88540268850059,5.90623080577253
0.425678209776222,5.84106376951499,5.88751614230576,5.90627359423581
0.425803225403175,5.8412894697638,5.88756661491473,5.90654179867749
0.425928241030129,5.84157801683571,5.88772392607446,5.90707588491811
0.426053256657082,5.84233967915117,5.8877247491128,5.90739519047363
0.426178272284035,5.84292991927991,5.88987803472045,5.90806209158657
0.426303287910989,5.84360422591605,5.89039948116931,5.90821739405425
0.426428303537942,5.84370356213357,5.89041859001106,5.90946690126021
0.426553319164896,5.84382167219329,5.89097596493951,5.90959629826119
0.426678334791849,5.84545749191014,5.89126014333351,5.90977166806449
0.426803350418802,5.84626581456224,5.89129093640009,5.91045931936154
0.426928366045756,5.84628738996793,5.89221980805401,5.91071689796255
0.427053381672709,5.84651397253699,5.89278296419728,5.91157458227482
0.427178397299662,5.84652439969376,5.89353291703874,5.9119392709771
0.427303412926616,5.84782070564962,5.89390482889692,5.91363219764244
0.427428428553569,5.8495700609395,5.89437854245188,5.9137626666062
0.427553444180523,5.84985048404798,5.89497143008079,5.91429294369178
0.427678459807476,5.85041868056315,5.89519568643063,5.91466137570494
0.427803475434429,5.85097174338158,5.89621700460311,5.91488835669843
0.427928491061383,5.8513816446635,5.89659319089602,5.91672347441764
0.428053506688336,5.85142436225611,5.89690302244824,5.91777570790151
0.428178522315289,5.85285695469078,5.89786906058138,5.91788392589608
0.428303537942243,5.85292401388017,5.89833382027146,5.91815424690738
0.428428553569196,5.85300923676887,5.89853114514515,5.91830258854186
0.42855356919615,5.85484826220765,5.89881859822587,5.91852275944337
0.428678584823103,5.85517957956953,5.89899546431824,5.91895215524371
0.428803600450056,5.85521122644265,5.89944629393137,5.91937215285156
0.42892861607701,5.85565257435217,5.9004542007931,5.91999141909394
0.429053631703963,5.85593735392593,5.90099826911317,5.92027953329575
0.429178647330916,5.85606171126036,5.90112827998543,5.92041724843986
0.42930366295787,5.85682836631618,5.90118860125713,5.92083783904363
0.429428678584823,5.85722565382872,5.90169064671538,5.92348831866213
0.429553694211776,5.85754395252096,5.90183252328259,5.92405934205776
0.42967870983873,5.85758609945061,5.90241425687404,5.92500591560345
0.429803725465683,5.85768631748529,5.90262007168425,5.92506598598357
0.429928741092637,5.8579042893998,5.90404961348102,5.92527522052462
0.43005375671959,5.85808552424646,5.90422713393713,5.92563293221987
0.430178772346543,5.85855738045256,5.90437214477959,5.92578550170813
0.430303787973497,5.8603617729833,5.90486894469115,5.92580528651386
0.43042880360045,5.86047196242618,5.90636989072545,5.92598448974532
0.430553819227403,5.86053845589535,5.90686009608922,5.92605420738807
0.430678834854357,5.86097055754118,5.90708312110552,5.92609969486035
0.43080385048131,5.86235625522907,5.90753099716362,5.92610593823293
0.430928866108264,5.86296089869525,5.90770447294269,5.92638166515653
0.431053881735217,5.86306913164316,5.90791751663696,5.92649205013881
0.43117889736217,5.86324726152217,5.90865840634032,5.92654430800406
0.431303912989124,5.86347029631557,5.90951069228546,5.9269465785862
0.431428928616077,5.86376166827666,5.90951939548957,5.92717447990423
0.43155394424303,5.86437646573571,5.90995276232471,5.92828546521429
0.431678959869984,5.86495002028679,5.9105142888743,5.92891638377637
0.431803975496937,5.86521992922463,5.91098172878727,5.92900255666184
0.43192899112389,5.86566501415616,5.91116603123012,5.92941797009421
0.432054006750844,5.86582003375324,5.91180057953464,5.9306069289479
0.432179022377797,5.86609602414867,5.91257658957821,5.93149485985255
0.432304038004751,5.86620752057528,5.91349953917917,5.93163887225799
0.432429053631704,5.86624802539261,5.91355353425027,5.93232101476582
0.432554069258657,5.8666346608096,5.91373098949724,5.93261642644148
0.432679084885611,5.86746629594771,5.9141066398531,5.93290197428399
0.432804100512564,5.86821402557289,5.91448285468187,5.93316750776305
0.432929116139517,5.86832008578512,5.91479514395216,5.93357902911655
0.433054131766471,5.86857978446466,5.91490317218233,5.93436437928661
0.433179147393424,5.86934237800112,5.91516237703774,5.93460592440863
0.433304163020378,5.86992551112626,5.91547073951166,5.93495801736907
0.433429178647331,5.86993920502837,5.91565480377946,5.93503765465767
0.433554194274284,5.87057593088732,5.91597285253841,5.93507443667004
0.433679209901238,5.87162098686831,5.91714905648541,5.93607774806722
0.433804225528191,5.87233825887054,5.91769220977535,5.93768028496314
0.433929241155144,5.87240951842677,5.91842518804602,5.93824516774304
0.434054256782098,5.87261033828276,5.91928605460607,5.93900632093564
0.434179272409051,5.87311677705636,5.91940056909647,5.94027351895451
0.434304288036005,5.87392902511071,5.92006561600667,5.94046957529497
0.434429303662958,5.87532278838081,5.92040470349075,5.94151016301559
0.434554319289911,5.87596178807501,5.92048618307625,5.94159292578212
0.434679334916865,5.87669740302803,5.92167976320926,5.94324040876225
0.434804350543818,5.87963843008045,5.92239356265117,5.94342416301802
0.434929366170771,5.88027214522029,5.92260537601464,5.94456690439912
0.435054381797725,5.88121626828326,5.92489653836261,5.94550320407389
0.435179397424678,5.88245732043424,5.92507324376885,5.94587212955837
0.435304413051631,5.88287519430688,5.9251860219391,5.94588922983029
0.435429428678585,5.88323273725165,5.92544545083159,5.94596739722027
0.435554444305538,5.88419718918625,5.92641269291101,5.94598696964571
0.435679459932492,5.88476567540805,5.92685735794097,5.94774595360484
0.435804475559445,5.88525933458926,5.92858735020032,5.94795536160096
0.435929491186398,5.88619210643838,5.92917210177422,5.9481999890523
0.436054506813352,5.88748728383042,5.92954480149145,5.94881101877078
0.436179522440305,5.88986900382781,5.9295780066133,5.94921901155246
0.436304538067258,5.89012259847809,5.93094480768873,5.949615347887
0.436429553694212,5.89039443968392,5.93113458577403,5.94962407962771
0.436554569321165,5.89061483399845,5.93244105643276,5.95104684855635
0.436679584948119,5.89085776042054,5.93312430779306,5.95110575655809
0.436804600575072,5.89120172531918,5.93313593100169,5.95128782870515
0.436929616202025,5.89209059082812,5.93347942020949,5.95204645692849
0.437054631828979,5.89216428969045,5.93356961758805,5.95356262507769
0.437179647455932,5.89306216426628,5.93406359624677,5.95538167336381
0.437304663082885,5.89440403808087,5.93479082652077,5.95586785023427
0.437429678709839,5.89488259732032,5.93685689123953,5.95677299267417
0.437554694336792,5.89528258480431,5.93794630183475,5.95706286845224
0.437679709963745,5.89533278038002,5.93963453519618,5.9581466491338
0.437804725590699,5.8966019594101,5.94022945291744,5.95825138966499
0.437929741217652,5.89771581587933,5.94038294560205,5.95830220833531
0.438054756844606,5.89777543914894,5.94072872002866,5.9591544521721
0.438179772471559,5.89834565909794,5.94103303132695,5.96010642806253
0.438304788098512,5.89893161136205,5.94127736730027,5.96140213377631
0.438429803725466,5.90020783357902,5.94178133067235,5.96144292251311
0.438554819352419,5.90022279798536,5.94324563776482,5.9617812181541
0.438679834979372,5.90090386018915,5.9451410194751,5.96203714811999
0.438804850606326,5.90099385299312,5.94601897829223,5.96416075796113
0.438929866233279,5.90105314366701,5.9462634611082,5.96607058466776
0.439054881860233,5.90126331775947,5.94704039809849,5.96662813625767
0.439179897487186,5.90277710382818,5.94869915794978,5.9675633677473
0.439304913114139,5.90277916306532,5.94950789367004,5.96769285059575
0.439429928741093,5.90286298417278,5.95019900175329,5.96787835316762
0.439554944368046,5.90523727708558,5.95109295864632,5.96882216951217
0.439679959994999,5.9052725035698,5.95164375075641,5.96950386552873
0.439804975621953,5.90600489536031,5.95168982547124,5.96974660259278
0.439929991248906,5.90602938404046,5.95261287173127,5.97097387564322
0.440055006875859,5.90617189265267,5.95314270939687,5.97098215309066
0.440180022502813,5.906874406259,5.95324103645305,5.9716943338582
0.440305038129766,5.90694288679279,5.95378527043042,5.97176524066675
0.44043005375672,5.90726992168184,5.95488795020993,5.97320876393017
0.440555069383673,5.90738560781683,5.95553795023091,5.97337302681346
0.440680085010626,5.90762885591326,5.95568032377138,5.97363451305496
0.44080510063758,5.90794174136346,5.95571571566183,5.9745566400493
0.440930116264533,5.90797263038862,5.95594832631258,5.97503946187692
0.441055131891486,5.90801090769557,5.95814413730985,5.97788937977587
0.44118014751844,5.90824836613248,5.95913224748504,5.97806905857103
0.441305163145393,5.90833867555346,5.96021406812666,5.97879842490711
0.441430178772347,5.90852356553247,5.96085760807444,5.97900310866138
0.4415551943993,5.90878910821386,5.96103792272033,5.97954309246434
0.441680210026253,5.90887529347524,5.96107855316763,5.98010087923603
0.441805225653207,5.909437144799,5.96144670839632,5.98107025564437
0.44193024128016,5.91056584559944,5.9624599587075,5.98126192173745
0.442055256907113,5.91070801286151,5.96285386458131,5.98152394309924
0.442180272534067,5.91213921857836,5.96377203099707,5.98170373945815
0.44230528816102,5.91266645328878,5.96400223870779,5.98217729833087
0.442430303787973,5.91272833432001,5.96405214382376,5.98313646313134
0.442555319414927,5.91352330744502,5.96447401339104,5.98373947629798
0.44268033504188,5.91378404938642,5.96506333147878,5.98395760342081
0.442805350668834,5.91476350312201,5.96512072372975,5.98428058606671
0.442930366295787,5.91486355256196,5.96525402757614,5.98459870551387
0.44305538192274,5.91544033650151,5.9662073044491,5.98619225787137
0.443180397549694,5.91588561798759,5.96655568131987,5.98675926007377
0.443305413176647,5.9163025140311,5.96805270743744,5.98697625285812
0.4434304288036,5.91681813236596,5.96965343027168,5.98734903352086
0.443555444430554,5.91698954460776,5.96988693668154,5.98749837315576
0.443680460057507,5.91722456167847,5.97076261347569,5.98813153146364
0.443805475684461,5.91932895217173,5.97080417899569,5.98969949549566
0.443930491311414,5.91963519705702,5.97083991263517,5.98976063668632
0.444055506938367,5.92162450123832,5.97140601143408,5.99067756369971
0.444180522565321,5.92174145860922,5.97177317273906,5.99119477291122
0.444305538192274,5.92476868861517,5.97198624060513,5.99197042078085
0.444430553819227,5.92481737633584,5.97206325041255,5.99315124277307
0.444555569446181,5.92500557424638,5.97279763982451,5.99500139322026
0.444680585073134,5.92531037978657,5.97292385469276,5.9963983521867
0.444805600700088,5.92695381422112,5.97309375523891,5.99677752143649
0.444930616327041,5.92814179892725,5.97548196061716,5.99780217418177
0.445055631953994,5.92845594259186,5.97686910514161,5.99849515863509
0.445180647580948,5.92901577376712,5.97823673484248,5.99916422679255
0.445305663207901,5.9301579170412,5.97906038722857,5.99941459736441
0.445430678834854,5.9302775191408,5.97925507644213,5.99987924151437
0.445555694461808,5.93040613459593,5.98012100386806,5.99993193427043
0.445680710088761,5.93217373884487,5.98044545722107,6.0004275642716
0.445805725715714,5.93285910116109,5.98046691838532,6.00043363594836
0.445930741342668,5.93286363485715,5.98073181547696,6.00094744059633
0.446055756969621,5.93299917551441,5.98239870223631,6.00118319757882
0.446180772596575,5.93471170271333,5.98255091701567,6.00140315926379
0.446305788223528,5.9347545275665,5.98279711992247,6.00144836022563
0.446430803850481,5.93575640521396,5.98352773328552,6.00245731792614
0.446555819477435,5.93894536585838,5.98374855809176,6.00356940267715
0.446680835104388,5.93927923642609,5.98397529321011,6.00451454086211
0.446805850731341,5.94034148158599,5.98400739220561,6.00664319616312
0.446930866358295,5.94057921062213,5.98429639848412,6.00693567292511
0.447055881985248,5.941350364195,5.98606845382784,6.00737576043926
0.447180897612202,5.94162095209432,5.98611743104998,6.00762715910942
0.447305913239155,5.94262934330913,5.98624173438193,6.00781773286968
0.447430928866108,5.94317107174077,5.9865345245816,6.0082720316626
0.447555944493062,5.94357176981134,5.98662267661426,6.00872227228756
0.447680960120015,5.94420058723344,5.9875144853917,6.00956856668139
0.447805975746968,5.94469409943163,5.98955989321806,6.00966506271032
0.447930991373922,5.94505371747729,5.98962810289868,6.00980225631284
0.448056007000875,5.94565335035747,5.99010934876396,6.00980984321671
0.448181022627828,5.94588439028295,5.99027387285166,6.01118808774546
0.448306038254782,5.94650733162437,5.99052391600009,6.01128904345814
0.448431053881735,5.94680861859863,5.99097087604599,6.0113561120818
0.448556069508689,5.94737966161976,5.99114780898378,6.0114297433359
0.448681085135642,5.94835212207416,5.99159052434792,6.0123363441517
0.448806100762595,5.94864545805018,5.99263049567674,6.01292772006802
0.448931116389549,5.94967792917451,5.99363798151281,6.01360103160364
0.449056132016502,5.95094476162059,5.99403331203508,6.01362024143148
0.449181147643455,5.95140642330713,5.99417933587745,6.01426427888598
0.449306163270409,5.95150144888362,5.99543029578299,6.01447515638195
0.449431178897362,5.95155219316753,5.9954509333455,6.01615726037762
0.449556194524316,5.95249271331542,5.99591780416414,6.01717207585991
0.449681210151269,5.95272525392368,5.99671968686187,6.01798634642455
0.449806225778222,5.95294384199662,5.99699507944899,6.01801972603425
0.449931241405176,5.95448337154677,5.99795022796345,6.01841340886809
0.450056257032129,5.95491119579957,5.99847118088263,6.01856469600002
0.450181272659082,5.95593430898603,5.99870049111208,6.01882198713327
0.450306288286036,5.95639868454323,5.9987482553943,6.0191765130069
0.450431303912989,5.95774404140882,5.99890476819002,6.01963027376627
0.450556319539943,5.95899567327006,5.99933638192246,6.01998711397198
0.450681335166896,5.95913440575544,6.00054578643026,6.02012609550555
0.450806350793849,5.95931409974193,6.00175611412167,6.02024100325574
0.450931366420803,5.95966107657636,6.00187784300839,6.02062445945519
0.451056382047756,5.96135439484941,6.00264926316899,6.02107486648756
0.451181397674709,5.96141116604253,6.00266878870349,6.02266610717188
0.451306413301663,5.96149324111505,6.00269345181443,6.02266696907209
0.451431428928616,5.96169295262745,6.0032702494351,6.02380334866681
0.451556444555569,5.96170553327466,6.0041323023805,6.02396442538969
0.451681460182523,5.96223212710809,6.00447256184531,6.02565622952545
0.451806475809476,5.96232413012183,6.00481270532923,6.02610153663311
0.45193149143643,5.96233943406165,6.00561548568103,6.02611344077051
0.452056507063383,5.96281576462539,6.0063197906117,6.02645018147012
0.452181522690336,5.96289297011996,6.00706261246677,6.02713785481842
0.45230653831729,5.96379680725591,6.00774500774766,6.02763690284811
0.452431553944243,5.96528570027467,6.0080394605005,6.0276497975115
0.452556569571196,5.96563772509124,6.00860886503553,6.02788518142604
0.45268158519815,5.96775470029365,6.00868695439566,6.02794845057092
0.452806600825103,5.96837010184281,6.00977849482414,6.02862513777388
0.452931616452056,5.96902223204686,6.00990438050878,6.02890688570846
0.45305663207901,5.97007147359377,6.0102310161261,6.02899173489374
0.453181647705963,5.97058167583257,6.01054086323257,6.02954752444346
0.453306663332917,5.97083319209903,6.0106677722899,6.02998408401776
0.45343167895987,5.9711607047665,6.01140864729531,6.03021876137991
0.453556694586823,5.97122760210307,6.01348348495004,6.03029950410011
0.453681710213777,5.971292509109,6.01354835768494,6.03164538792107
0.45380672584073,5.97142197379947,6.01368874353645,6.03290610768552
0.453931741467683,5.97217408983621,6.0142202545698,6.03306007359967
0.454056757094637,5.9725259998831,6.01458923981712,6.03374196612318
0.45418177272159,5.97500841778249,6.01515929654553,6.03450779875801
0.454306788348544,5.97561588218576,6.01584951494965,6.03580418899426
0.454431803975497,5.97801748423036,6.01647858774096,6.03649190918336
0.45455681960245,5.97816015932355,6.01729253914172,6.03705500915088
0.454681835229404,5.97831281188565,6.01792449778377,6.03790447630961
0.454806850856357,5.97993423806577,6.01846910814772,6.03813250720257
0.45493186648331,5.98092698766042,6.01858172698124,6.03859374989154
0.455056882110264,5.98181126901746,6.01923551506069,6.04000733768203
0.455181897737217,5.9822591499617,6.02055650691202,6.04070389096727
0.455306913364171,5.98249825830681,6.02082191914767,6.04277194868065
0.455431928991124,5.98266253229792,6.0220970050491,6.04317473717191
0.455556944618077,5.98365233210828,6.02370299787136,6.04335118671793
0.455681960245031,5.98397012587912,6.02404306813693,6.04356297459505
0.455806975871984,5.98400600079377,6.02426680079923,6.04505008217
0.455931991498937,5.98417084030043,6.02488383352197,6.04626516585062
0.456057007125891,5.98449631336268,6.02563567066691,6.04644321742356
0.456182022752844,5.98521359579764,6.02651027764326,6.04654730583286
0.456307038379797,5.98584216049049,6.02817167537396,6.04655018968572
0.456432054006751,5.98599041703939,6.02827511348354,6.04788093082262
0.456557069633704,5.98609894400952,6.0283392161279,6.04848047923312
0.456682085260658,5.98613445498364,6.02866219538438,6.04948398785652
0.456807100887611,5.98656653799785,6.02905678204711,6.04982900751004
0.456932116514564,5.98683508305837,6.02938604992364,6.05062010391859
0.457057132141518,5.9870956985246,6.03024004810202,6.05120191386236
0.457182147768471,5.98717735044179,6.03141676801155,6.05270275789168
0.457307163395424,5.98732894425347,6.03180341529009,6.05367346277718
0.457432179022378,5.9878842724552,6.03197346457967,6.05424526290464
0.457557194649331,5.98848834339461,6.03208329733174,6.05718340063239
0.457682210276285,5.98975079894749,6.03406984238997,6.05777842889949
0.457807225903238,5.99022828765276,6.0349906814067,6.05855232858619
0.457932241530191,5.99202176497055,6.03502671474034,6.05883279551908
0.458057257157145,5.99278775638666,6.03527616752718,6.05898930111211
0.458182272784098,5.99298163790816,6.03634717596965,6.05978015699248
0.458307288411051,5.99319144055969,6.03656988794232,6.06021755028178
0.458432304038005,5.99348905471711,6.03753287523949,6.06135483681539
0.458557319664958,5.993906808471,6.03829609139018,6.06203842470236
0.458682335291911,5.99414422117599,6.0389847434893,6.06206953560193
0.458807350918865,5.99458869841594,6.03940704909461,6.06218111785606
0.458932366545818,5.99637061360999,6.03979942389145,6.06242084022727
0.459057382172772,5.99748473123746,6.04126209096275,6.06249572142077
0.459182397799725,5.99762341233155,6.04306579862399,6.06284258006828
0.459307413426678,5.99917057075432,6.04372036234604,6.06352199868798
0.459432429053632,5.99922298940082,6.04442685396135,6.06356400516409
0.459557444680585,6.00103151597241,6.04490743377433,6.06420076962885
0.459682460307538,6.00104969478762,6.04537095295113,6.06434862673621
0.459807475934492,6.00189189526234,6.04551443907218,6.06460205705361
0.459932491561445,6.00214651727726,6.0465112231702,6.06471548306374
0.460057507188399,6.00387694751959,6.04659337815969,6.0649355639969
0.460182522815352,6.00395495044986,6.04810588503655,6.06553152222119
0.460307538442305,6.0048643169281,6.04832198239819,6.06558738400417
0.460432554069259,6.00550642591853,6.04863853123704,6.06586524218073
0.460557569696212,6.00555636158119,6.04888928396076,6.06741374712608
0.460682585323165,6.00608774989177,6.05060853610936,6.06841698779394
0.460807600950119,6.00613327480827,6.05155888862633,6.06895304450116
0.460932616577072,6.00715160231842,6.05190125663863,6.07147101935556
0.461057632204026,6.00812044077613,6.05235364586557,6.07258378339887
0.461182647830979,6.00841765014222,6.05276784326576,6.07259557241654
0.461307663457932,6.00900956250706,6.05414020687703,6.0727530372202
0.461432679084886,6.00906993109534,6.05700555655608,6.07460953581625
0.461557694711839,6.0092550178509,6.05723509315329,6.0754442313677
0.461682710338792,6.01032159562724,6.05787857366791,6.07707271739833
0.461807725965746,6.01058003559458,6.05799740666306,6.07713587225386
0.461932741592699,6.01120612444747,6.05864297860603,6.07752173526252
0.462057757219652,6.01215514978905,6.06162178756008,6.0780995724295
0.462182772846606,6.01222757170717,6.06183790820936,6.08017421734191
0.462307788473559,6.01303415321845,6.06219407045054,6.08156461305701
0.462432804100513,6.0130925045267,6.06283436114033,6.08162855805327
0.462557819727466,6.01507802750024,6.06361163949916,6.08197972061664
0.462682835354419,6.01548065422673,6.06421601172115,6.08330540342773
0.462807850981373,6.01589071021709,6.06423679299484,6.08345589190647
0.462932866608326,6.01740722716233,6.06429321808672,6.08510581567361
0.463057882235279,6.01809031947595,6.06430559562638,6.08521827360803
0.463182897862233,6.0187746504289,6.06517871609191,6.08545820096311
0.463307913489186,6.01938536409299,6.06534889283913,6.08559976362419
0.46343292911614,6.02012945281826,6.06707958387651,6.08609875615259
0.463557944743093,6.02131635049946,6.06714389911343,6.08746853236499
0.463682960370046,6.02180050037938,6.06749175222572,6.08762792104062
0.463807975997,6.02363788560557,6.06837320120255,6.08786414292443
0.463932991623953,6.02412448360576,6.06960909293155,6.08851924765249
0.464058007250906,6.02647258428488,6.06997385709075,6.08962075974212
0.46418302287786,6.02711610234671,6.07062982876936,6.08964596098349
0.464308038504813,6.02802597348613,6.07213284667012,6.09027004759528
0.464433054131766,6.02830967437483,6.07325436930776,6.09102879497945
0.46455806975872,6.02869512932451,6.07340439166386,6.09225155002849
0.464683085385673,6.0287770298683,6.07388996993742,6.09287078192672
0.464808101012627,6.0288066225371,6.07412035523308,6.09338600741795
0.46493311663958,6.03072295201319,6.07532953581964,6.09343594330832
0.465058132266533,6.0309448297346,6.07541794987956,6.09469884748707
0.465183147893487,6.03141502735503,6.07584965335788,6.09479695876219
0.46530816352044,6.03269597791613,6.07594503550037,6.09497316209658
0.465433179147393,6.03403308832909,6.07689659969995,6.09567232069497
0.465558194774347,6.03541019985959,6.07762726352949,6.09584912275957
0.4656832104013,6.0374842367206,6.07783791517267,6.09765447061075
0.465808226028254,6.03915465314031,6.07822368593246,6.09851522764669
0.465933241655207,6.04074407283054,6.07936962845962,6.098582758504
0.46605825728216,6.04118617899853,6.08064886623875,6.09880492715581
0.466183272909114,6.04149154910146,6.08082620523205,6.10066738416412
0.466308288536067,6.04322118962642,6.08085702045455,6.10132060358901
0.46643330416302,6.04405506357151,6.08173419943794,6.10148040396465
0.466558319789974,6.04436887272764,6.08182844725916,6.10159459627095
0.466683335416927,6.04505669322523,6.08195592779137,6.10207403566765
0.46680835104388,6.04585563049611,6.08261346656503,6.10212029740603
0.466933366670834,6.04601420536174,6.08338209456138,6.10244244277018
0.467058382297787,6.04795813108208,6.08400552998823,6.10355629436805
0.467183397924741,6.04800632978894,6.0843781820109,6.10387209128001
0.467308413551694,6.04831325715906,6.08448812132812,6.10393420471318
0.467433429178647,6.04977065179378,6.08542749790518,6.10477060384732
0.467558444805601,6.05048554108911,6.08623403868289,6.1048166006284
0.467683460432554,6.05075094468223,6.08691257480422,6.10510753403522
0.467808476059507,6.05150488441135,6.08730188611513,6.10554285286678
0.467933491686461,6.0518755117506,6.08758829928502,6.1057436868687
0.468058507313414,6.0521023759909,6.08868063267152,6.10691624481973
0.468183522940368,6.05213209094392,6.0889504965306,6.10720755331867
0.468308538567321,6.05235994447177,6.08944779919571,6.10761415706981
0.468433554194274,6.0526511910613,6.08951178140505,6.10822945726269
0.468558569821228,6.05368906195739,6.08998674282237,6.10834298127089
0.468683585448181,6.05381306042463,6.09001636554636,6.10850633253577
0.468808601075134,6.05448441490984,6.0903858362557,6.11062535537743
0.468933616702088,6.05488102950716,6.09096959730359,6.11237181076545
0.469058632329041,6.05555323229504,6.09112591469714,6.11252245833431
0.469183647955994,6.05620496012371,6.09339848159961,6.11253391348028
0.469308663582948,6.0566923138687,6.09405598742728,6.11266080529163
0.469433679209901,6.05695642727655,6.09470931280215,6.11467132708596
0.469558694836855,6.05712131882977,6.09549813588193,6.11543707020962
0.469683710463808,6.05755499187062,6.09568497561246,6.11559947569498
0.469808726090761,6.057730615434,6.09609517664826,6.11614112498966
0.469933741717715,6.05826046079012,6.09802245887456,6.11652957667394
0.470058757344668,6.05910614830707,6.09832661642772,6.11787262375546
0.470183772971621,6.05969673162913,6.09865290494775,6.11788982169335
0.470308788598575,6.06035181219072,6.09905565692928,6.11842421071814
0.470433804225528,6.06118402966948,6.09965719730712,6.11850340060347
0.470558819852482,6.06154366726784,6.10082996521283,6.11996588142575
0.470683835479435,6.06175551551551,6.1020117957495,6.12002287507582
0.470808851106388,6.06294783702281,6.10205442569371,6.12007989257933
0.470933866733342,6.06353804160547,6.10287441138928,6.12139652855289
0.471058882360295,6.06386905275156,6.10321591949659,6.12254861683639
0.471183897987248,6.06485495864585,6.10352474192025,6.12332156320156
0.471308913614202,6.06631391344683,6.10378653889179,6.12365130780678
0.471433929241155,6.06639328938366,6.10397462040818,6.12430406429906
0.471558944868109,6.0671104555621,6.10399780852918,6.12450738436775
0.471683960495062,6.06743068984891,6.10400669619063,6.12492963921884
0.471808976122015,6.06751206946029,6.10465668011472,6.12628777575215
0.471933991748969,6.06816474740709,6.10608402276148,6.12673578116279
0.472059007375922,6.06975751409872,6.1076867538021,6.12723172498759
0.472184023002875,6.07060326577893,6.10791913435451,6.12828092707827
0.472309038629829,6.07085444574573,6.10857240080892,6.12901415611146
0.472434054256782,6.07149227109872,6.1089908425393,6.12905953814666
0.472559069883735,6.07173383907789,6.1092939654336,6.12933161105132
0.472684085510689,6.07176769511494,6.10975901587343,6.12957188830366
0.472809101137642,6.07183556396512,6.11017230069833,6.12959793947647
0.472934116764596,6.07186141406123,6.11024450609775,6.12993199679868
0.473059132391549,6.07389584541764,6.11065473487005,6.13106746623542
0.473184148018502,6.07575959966698,6.11162274412991,6.13215034237563
0.473309163645456,6.07578324474783,6.11297874805251,6.13236502499149
0.473434179272409,6.07603850444046,6.11435141641989,6.13375038345422
0.473559194899362,6.07757439466343,6.11677768946921,6.13380824391514
0.473684210526316,6.07771452860856,6.11686414385419,6.13428396078946
0.473809226153269,6.07881705782758,6.11727109720265,6.13506715595617
0.473934241780223,6.07919695514875,6.11802013522675,6.13601980362923
0.474059257407176,6.07948805871769,6.11827818554411,6.13692711817508
0.474184273034129,6.07975923584261,6.11842261249017,6.13728244488559
0.474309288661083,6.07978754850781,6.11858059361619,6.13809786509057
0.474434304288036,6.07986130789039,6.12055178772998,6.13818014908468
0.474559319914989,6.07986621153755,6.12094122536117,6.13839372470095
0.474684335541943,6.08005595959316,6.12161454448995,6.13866402186834
0.474809351168896,6.08113314249353,6.12174365631654,6.14058658364091
0.474934366795849,6.08138619840922,6.12221292967638,6.14184924792553
0.475059382422803,6.08260865678818,6.12298668407305,6.14211769600284
0.475184398049756,6.08365206152777,6.12319603009274,6.14257153766461
0.47530941367671,6.08378930857026,6.12337481835101,6.14264585475617
0.475434429303663,6.08426366630676,6.12411460330816,6.14302852007943
0.475559444930616,6.08428350725096,6.12481083779223,6.14332790182599
0.47568446055757,6.08461428576288,6.1249617528199,6.14335392621009
0.475809476184523,6.08513448186423,6.12535017151365,6.1437847677774
0.475934491811476,6.08526062296689,6.12582714420419,6.14453295659487
0.47605950743843,6.08536264863565,6.12624111763249,6.14477994619929
0.476184523065383,6.08538767670884,6.12644059695327,6.14552918620585
0.476309538692337,6.0858819904342,6.12673572127099,6.1466416749948
0.47643455431929,6.08668772222882,6.12680184937214,6.14694719289016
0.476559569946243,6.08688984796804,6.12686479869536,6.14752118513412
0.476684585573197,6.08730907008865,6.12770630140207,6.14800071940064
0.47680960120015,6.08775517048392,6.12819337619917,6.14962514989032
0.476934616827103,6.08778616695448,6.12834857692782,6.15001604133558
0.477059632454057,6.08851426305091,6.12879507536646,6.15009169508561
0.47718464808101,6.08934958324079,6.12983818137547,6.15024127553088
0.477309663707964,6.08944088901886,6.13027417890739,6.15040396527076
0.477434679334917,6.09082832955441,6.13088393080221,6.15204635018711
0.47755969496187,6.09186650545694,6.13094191533567,6.15332165494278
0.477684710588824,6.09384981838303,6.13138153806927,6.15487699862167
0.477809726215777,6.09433974182786,6.13210451494603,6.15490117977169
0.47793474184273,6.09452261513186,6.13470695722227,6.15510947790389
0.478059757469684,6.09492208903045,6.13488866135104,6.15538294271565
0.478184773096637,6.0952480219188,6.13579643123752,6.15550875569813
0.47830978872359,6.09526967825999,6.13601654864775,6.15638743298352
0.478434804350544,6.09601826970152,6.13670628215408,6.15740796216643
0.478559819977497,6.09659689729622,6.13770562381753,6.1574259674716
0.478684835604451,6.09671336040141,6.13807789565828,6.15746472446949
0.478809851231404,6.09827616716954,6.13873367342069,6.15750741786317
0.478934866858357,6.09833986922853,6.13918769843103,6.15904726153212
0.479059882485311,6.0984300993269,6.1392682364463,6.15945414837665
0.479184898112264,6.0984491990614,6.14005790644315,6.15978325381275
0.479309913739217,6.09858608855245,6.14114551011246,6.15981663776867
0.479434929366171,6.09885944015906,6.14168355039824,6.16031079301981
0.479559944993124,6.0989748570005,6.14205286072355,6.16094516970139
0.479684960620077,6.09943128999565,6.14358758697617,6.16224636055909
0.479809976247031,6.0999564301671,6.14434290835594,6.16248230851223
0.479934991873984,6.10007358820292,6.14504553738642,6.16252782173351
0.480060007500938,6.10162881459822,6.14516061429533,6.16430627858953
0.480185023127891,6.10206192671228,6.14589376897735,6.16438490790218
0.480310038754844,6.10377072910713,6.14590042398991,6.16451514262057
0.480435054381798,6.10384423741209,6.14593684139311,6.16502699849497
0.480560070008751,6.10433349015331,6.14595280072115,6.16596838719868
0.480685085635704,6.10444036993835,6.14640182638292,6.16773519217771
0.480810101262658,6.10615184762808,6.1467209999082,6.16795019071151
0.480935116889611,6.10754718998956,6.14687050318377,6.16810694086365
0.481060132516565,6.10761665545892,6.14735985730392,6.1685457535683
0.481185148143518,6.10776977650713,6.14925002230923,6.16896535953159
0.481310163770471,6.10777568482189,6.14933480133427,6.17033204076162
0.481435179397425,6.10834691612001,6.15125792739334,6.17156664013455
0.481560195024378,6.1085177775611,6.15220503478562,6.17234120866899
0.481685210651331,6.1087307886416,6.15227332059583,6.17243156896072
0.481810226278285,6.10961430246155,6.1523270985144,6.17319948564183
0.481935241905238,6.1105755458344,6.15267162831775,6.17355008783675
0.482060257532192,6.11063518911375,6.15363953676634,6.17384778988641
0.482185273159145,6.11186983872228,6.15390548727994,6.17388756683011
0.482310288786098,6.11194453444001,6.15511420685997,6.17493004559884
0.482435304413052,6.11195723019952,6.15550956096987,6.17518215725538
0.482560320040005,6.11234418763057,6.1555259028627,6.17569043044788
0.482685335666958,6.11267075401962,6.15564574804425,6.17574554863073
0.482810351293912,6.11366943003596,6.15730201771016,6.17718952738672
0.482935366920865,6.11469984390438,6.15779450938721,6.17733963881742
0.483060382547818,6.11486965037193,6.15798179191659,6.17779200218757
0.483185398174772,6.1162089974738,6.15857982073439,6.17818198898897
0.483310413801725,6.11695996247359,6.15881433079467,6.17841544298843
0.483435429428679,6.11704639136389,6.15958297462356,6.18013458547661
0.483560445055632,6.11727501500799,6.16062847260522,6.18159140585483
0.483685460682585,6.11796355344697,6.16093326304053,6.18166965607903
0.483810476309539,6.11826532187937,6.16150119138412,6.1820918418258
0.483935491936492,6.1191959216962,6.16470358045187,6.18329919344649
0.484060507563445,6.11963364479243,6.1647502380395,6.18357599017939
0.484185523190399,6.12031842771536,6.16560282167059,6.18495341196839
0.484310538817352,6.12048223094439,6.16816527481647,6.18530169394504
0.484435554444306,6.12051399231763,6.16820950305021,6.18620410368698
0.484560570071259,6.12096255821935,6.16821531518411,6.18648940624863
0.484685585698212,6.1210332263613,6.16866704683025,6.18778079409351
0.484810601325166,6.12120878674989,6.16911565382773,6.18827813052703
0.484935616952119,6.12132043476001,6.16988740705676,6.18872255925471
0.485060632579072,6.12208752999318,6.17008570426111,6.188766947433
0.485185648206026,6.1230709961398,6.17056600043309,6.18958628400475
0.485310663832979,6.12366438639713,6.17214741649137,6.1906565149652
0.485435679459932,6.12376459520276,6.17326719108408,6.19230654695074
0.485560695086886,6.12473374422873,6.17334720005695,6.19290736055489
0.485685710713839,6.12476252664021,6.17389377704755,6.19357811656918
0.485810726340793,6.12494345747881,6.17557288691251,6.19384659286163
0.485935741967746,6.12511684134676,6.1762564332921,6.19654942136645
0.486060757594699,6.12590057837709,6.17658589155995,6.19757815353231
0.486185773221653,6.12608888075387,6.17861709675793,6.19761056765197
0.486310788848606,6.12630956406671,6.17876721661423,6.19921332430412
0.486435804475559,6.12636857974136,6.18021471440932,6.19936031804218
0.486560820102513,6.12655626318388,6.18095526790748,6.19940849831391
0.486685835729466,6.1267076712904,6.18100445373299,6.20184452889677
0.48681085135642,6.12869011383574,6.18108966341022,6.20273656855197
0.486935866983373,6.1295037902812,6.18151283415584,6.20293063022327
0.487060882610326,6.12955975330631,6.18195519467193,6.20370754086288
0.48718589823728,6.13246418934857,6.18198281604136,6.20379573582515
0.487310913864233,6.13281056941849,6.18334929091021,6.20450377128988
0.487435929491186,6.13454451906155,6.18474109765754,6.20501905600995
0.48756094511814,6.13467999893064,6.1847447819707,6.20808031323897
0.487685960745093,6.1366699708414,6.18513202798211,6.20849633362592
0.487810976372047,6.13681904198803,6.18597679521868,6.2088425942148
0.487935991999,6.13699787601606,6.18617159000373,6.2095723324547
0.488061007625953,6.13867413993123,6.18702907447599,6.20969021529526
0.488186023252907,6.13911669601347,6.18704952039134,6.21067481520711
0.48831103887986,6.13962312393546,6.18752319709379,6.21132636146005
0.488436054506813,6.14066532595653,6.18913308759248,6.21154534011936
0.488561070133767,6.14189489310727,6.1892065874174,6.21177128360071
0.48868608576072,6.1420388104419,6.19012889809782,6.21179906996703
0.488811101387673,6.1421287017568,6.19056168394397,6.21267715383233
0.488936117014627,6.14214483719332,6.19080830109083,6.21384362492183
0.48906113264158,6.14240890970662,6.1926725589897,6.21416071135552
0.489186148268534,6.14388028456471,6.19359533160417,6.21488918894711
0.489311163895487,6.14397651546596,6.19454154036529,6.21504416062712
0.48943617952244,6.14538111736054,6.19464317664517,6.21527743273729
0.489561195149394,6.14556712647082,6.19519399920844,6.21702363958429
0.489686210776347,6.14711590302255,6.19519879755324,6.2178324695996
0.4898112264033,6.14909691911056,6.19637151494522,6.21841329380795
0.489936242030254,6.14912042310375,6.19683696786724,6.21844133783361
0.490061257657207,6.14938897457365,6.19687966771086,6.21847172324362
0.490186273284161,6.14970191202407,6.19785557694595,6.2191173810264
0.490311288911114,6.15009794872239,6.19813885827577,6.2194651340976
0.490436304538067,6.15014524996559,6.19925187102933,6.2196635765972
0.490561320165021,6.15070421595864,6.19928602371779,6.21995307213067
0.490686335791974,6.15074036917518,6.19968846778319,6.22065103357072
0.490811351418927,6.15134218165622,6.20004503171472,6.22127199691824
0.490936367045881,6.15216847807785,6.20007878520451,6.22132533942221
0.491061382672834,6.15244910753881,6.20094894742495,6.22138722087767
0.491186398299787,6.15327436814061,6.20119382776248,6.22251327199293
0.491311413926741,6.15347455234189,6.20193028377549,6.22288840544602
0.491436429553694,6.15360817927582,6.20193383993612,6.22366463478398
0.491561445180648,6.15374241675806,6.20382078894548,6.22470422253947
0.491686460807601,6.15502860708878,6.20460833961826,6.22656017727949
0.491811476434554,6.15547704140952,6.20530849537561,6.22686153246133
0.491936492061508,6.15601871710268,6.20673377975356,6.22879488958765
0.492061507688461,6.15630384815196,6.20715037394078,6.22885757635481
0.492186523315414,6.15645311292637,6.20822069726079,6.22932476037369
0.492311538942368,6.1569767070988,6.20887068728823,6.22953900763323
0.492436554569321,6.15741406032126,6.20909206891396,6.22971771442255
0.492561570196275,6.1576989210095,6.20910709983624,6.22999086961876
0.492686585823228,6.15992868448752,6.20947491122053,6.23005327777194
0.492811601450181,6.16019433544273,6.20996624515761,6.23067106259176
0.492936617077135,6.16054211016241,6.2103991576607,6.23102597932543
0.493061632704088,6.16084135481706,6.21212566133892,6.23221428818041
0.493186648331041,6.16156347897346,6.21251535171937,6.23262438625096
0.493311663957995,6.16392155659844,6.21284928732108,6.23279293003631
0.493436679584948,6.1640981706155,6.21290126461825,6.23394651402829
0.493561695211901,6.16526795002702,6.21365808241369,6.23400398372684
0.493686710838855,6.16675387174327,6.21383130249711,6.23408609648994
0.493811726465808,6.16700489889964,6.21553606126033,6.23433139810769
0.493936742092762,6.1679142633987,6.2165957126084,6.23467011538944
0.494061757719715,6.16800606758132,6.21684889596819,6.23470294597344
0.494186773346668,6.16850604097197,6.21719537509204,6.2362521380457
0.494311788973622,6.16862533783019,6.21777512793814,6.23675274860211
0.494436804600575,6.16879558323602,6.21784816135818,6.23695840203275
0.494561820227528,6.16983309430113,6.21795048108058,6.23809205981261
0.494686835854482,6.17101182715711,6.21881690632844,6.23817983586946
0.494811851481435,6.17121939068533,6.21946275463617,6.2386927772682
0.494936867108389,6.17205056608315,6.22062264504103,6.23871716219781
0.495061882735342,6.17226937697411,6.22095706939883,6.23989171034575
0.495186898362295,6.17269377300132,6.22134836837363,6.24029284527201
0.495311913989249,6.17288772044147,6.22194580514695,6.24100247961348
0.495436929616202,6.17293960399285,6.22217705583826,6.24102261992127
0.495561945243155,6.1729597626411,6.22244643561733,6.24107880815109
0.495686960870109,6.17364971676161,6.22393676469546,6.24189073241732
0.495811976497062,6.17384640175062,6.22440923113772,6.24244768095563
0.495936992124015,6.17724467795663,6.22469219157613,6.2431391246656
0.496062007750969,6.17736645000061,6.22477619114348,6.24343660763198
0.496187023377922,6.1777637597023,6.22513732364314,6.24347955899896
0.496312039004876,6.1792489084105,6.22535040149318,6.24430054565388
0.496437054631829,6.17962347661025,6.22624705753025,6.24447309596767
0.496562070258782,6.17992919709444,6.2265746285252,6.24504791780012
0.496687085885736,6.18026289460381,6.22717910794228,6.24504989447108
0.496812101512689,6.18137244485257,6.22719972555659,6.24544565883457
0.496937117139642,6.18177728987998,6.22768384907174,6.24711378540598
0.497062132766596,6.18299931360961,6.22835691051688,6.24855313018431
0.497187148393549,6.18391383239232,6.22903190815715,6.24865106734314
0.497312164020503,6.18407548049296,6.22916328181512,6.25002032030946
0.497437179647456,6.18408631152378,6.22944464306484,6.2516807760934
0.497562195274409,6.18419545083887,6.23085032918493,6.25200671876956
0.497687210901363,6.18492045663708,6.23186291094418,6.25231467513581
0.497812226528316,6.18586655420521,6.23216265345777,6.2523302773608
0.497937242155269,6.18596128537603,6.23236246364543,6.25243388462768
0.498062257782223,6.18608611530418,6.23331472901021,6.25244509669737
0.498187273409176,6.1874838812645,6.23340800156712,6.25370955528867
0.49831228903613,6.18752061256071,6.23366332483442,6.25422770656913
0.498437304663083,6.18907189151178,6.2342063474246,6.25443602070692
0.498562320290036,6.19258612636313,6.23474675909134,6.25461144833768
0.49868733591699,6.19351257286758,6.23498872068295,6.25487998616283
0.498812351543943,6.19458073249588,6.23600976219082,6.25509135665717
0.498937367170896,6.19513768952053,6.23623244131199,6.25687445109178
0.49906238279785,6.19564126283029,6.23647450322544,6.25757251089252
0.499187398424803,6.19592885677095,6.23708238464427,6.25773871443954
0.499312414051756,6.19642967614086,6.23713798956845,6.25775699741955
0.49943742967871,6.1974554314623,6.23773248681661,6.25801925785294
0.499562445305663,6.19876939469501,6.23805697510346,6.25815681297512
0.499687460932617,6.19919227134816,6.23833501473735,6.25827482965158
0.49981247655957,6.20091338759182,6.23883796954803,6.2587226663265
0.499937492186523,6.20164805665404,6.23968757340796,6.25975345104483
0.500062507813477,6.20290864209572,6.24130577375946,6.26030506571088
0.50018752344043,6.20370108693392,6.24134422030004,6.26087077703297
0.500312539067383,6.20435070860979,6.24135486465248,6.26096232892128
0.500437554694337,6.20507795934707,6.24144952935105,6.26116776080435
0.50056257032129,6.20679773204796,6.24175239492818,6.26293601760043
0.500687585948244,6.20747819313484,6.24186422695171,6.26311729818832
0.500812601575197,6.20749766746764,6.24202671242896,6.26314554267784
0.50093761720215,6.2079422330849,6.24257915435624,6.26393738410197
0.501062632829104,6.21016825248692,6.24266518404568,6.26400030930456
0.501187648456057,6.21146838828926,6.24337416075154,6.26419105089525
0.50131266408301,6.21147768963097,6.24511789843589,6.26529478335014
0.501437679709964,6.21206899309856,6.24514875283968,6.26648307848766
0.501562695336917,6.21253689541056,6.24536845576759,6.26687672152868
0.50168771096387,6.21278813683587,6.24555540970468,6.26765169660397
0.501812726590824,6.21317123573342,6.24776971530201,6.2686756632056
0.501937742217777,6.21347028548354,6.24828602503913,6.26909632676392
0.502062757844731,6.21386444811604,6.24866317027019,6.2703032366828
0.502187773471684,6.21402572599817,6.25054040633083,6.27167624902796
0.502312789098637,6.21451222667007,6.25128970638499,6.2720796826807
0.502437804725591,6.21476152361592,6.25143568448434,6.27241173939413
0.502562820352544,6.21479827981134,6.25174297426801,6.27269031534308
0.502687835979497,6.21573858186416,6.25209966456868,6.27296687656766
0.502812851606451,6.21583659486688,6.2525442713697,6.27309880283967
0.502937867233404,6.21615800491144,6.25398984295459,6.2731751038917
0.503062882860357,6.21636523782358,6.25421345432785,6.27683967984579
0.503187898487311,6.2169473904008,6.25450314037269,6.27818703712109
0.503312914114264,6.21734415908356,6.25736293453358,6.27860755482026
0.503437929741218,6.21764400824849,6.2575453793799,6.28302874981473
0.503562945368171,6.21879356184251,6.25792693375219,6.28309963247934
0.503687960995124,6.2203735318693,6.26020691221953,6.28372763725653
0.503812976622078,6.22049209989696,6.26103950214774,6.28498208637865
0.503937992249031,6.22081716247015,6.26152922307178,6.28562395371343
0.504063007875984,6.22084485611896,6.26237336848248,6.28600210884861
0.504188023502938,6.22186548610508,6.26573646349928,6.28621797193778
0.504313039129891,6.22365972122474,6.26587854233959,6.28653166003592
0.504438054756845,6.22395523771271,6.26591245528826,6.28692132498828
0.504563070383798,6.22403743283038,6.26603299545298,6.28712685912085
0.504688086010751,6.22408305289538,6.26668951808859,6.28754419128572
0.504813101637705,6.22426164429763,6.26758975208466,6.28781888313699
0.504938117264658,6.22470510634622,6.26795393675018,6.28782163081321
0.505063132891611,6.22509946536935,6.26801867943195,6.28784983649577
0.505188148518565,6.22523241677251,6.26807959491621,6.28826731153868
0.505313164145518,6.22531962885552,6.26855112970902,6.28860537344277
0.505438179772472,6.22536576310978,6.26891846656328,6.28899826225678
0.505563195399425,6.22577455611161,6.26914097812197,6.28924682235816
0.505688211026378,6.22619262239208,6.26982709224638,6.29115284142953
0.505813226653332,6.22651930849044,6.27091020421842,6.29181339159832
0.505938242280285,6.22711215688537,6.27111706211813,6.29195016945586
0.506063257907238,6.22727408586387,6.27118365775108,6.29335909085679
0.506188273534192,6.22756990699955,6.27163118317231,6.2938317591871
0.506313289161145,6.22781518696942,6.27201140196854,6.29413064616979
0.506438304788098,6.22810305584827,6.27214446032131,6.29463799667352
0.506563320415052,6.22874053068174,6.27480270073394,6.29500671823667
0.506688336042005,6.23015293317214,6.27507955683362,6.2951339738685
0.506813351668959,6.23064596533441,6.27518962342433,6.29645674885257
0.506938367295912,6.23157800414965,6.27716145496994,6.29664548280843
0.507063382922865,6.23267619342214,6.27752869235236,6.29690135916036
0.507188398549819,6.23308207332954,6.27871776728704,6.29707645537896
0.507313414176772,6.23418152046563,6.27982420740911,6.29810126402856
0.507438429803725,6.23440013115636,6.28032704172706,6.29989925759005
0.507563445430679,6.23502846590224,6.28175642586928,6.30019235323122
0.507688461057632,6.23546237500291,6.28195757187651,6.301600451151
0.507813476684586,6.23546734883277,6.28266851282058,6.3022958515199
0.507938492311539,6.23623989707213,6.2828172175019,6.30253296496342
0.508063507938492,6.2366329166525,6.28413938546272,6.30289195119357
0.508188523565446,6.23702414576647,6.28432171310135,6.30296860978224
0.508313539192399,6.23760485187218,6.28448970947312,6.30380731851898
0.508438554819352,6.2376323241264,6.28463945213467,6.30427947620321
0.508563570446306,6.23801756444002,6.28568484587322,6.30435041231691
0.508688586073259,6.24104753050339,6.28588029939348,6.30578173137329
0.508813601700213,6.24132472783181,6.28593585365577,6.30625396713558
0.508938617327166,6.24159631176987,6.28608094821982,6.306571007319
0.509063632954119,6.24216707146262,6.286502757458,6.30805391386131
0.509188648581073,6.24311537687658,6.28685350878824,6.30817266357755
0.509313664208026,6.24390658827962,6.28760057328337,6.30857516607766
0.509438679834979,6.24393892556393,6.28830419608557,6.30935351790384
0.509563695461933,6.24417199964013,6.28881090305282,6.31010242668553
0.509688711088886,6.24445625283821,6.28937946985232,6.31014018154462
0.509813726715839,6.24785601702272,6.28946699364151,6.3105146706007
0.509938742342793,6.24949664697161,6.28988670473431,6.31085051271746
0.510063757969746,6.2499316545002,6.29017052729951,6.3118017188737
0.5101887735967,6.25016251455934,6.29029300266773,6.31233142350541
0.510313789223653,6.25026435097707,6.29221564826023,6.31433184792013
0.510438804850606,6.25077095809628,6.29319741726958,6.31444934640876
0.51056382047756,6.25108186134799,6.29418251531948,6.3146370651787
0.510688836104513,6.25446029162545,6.29473438975298,6.31484940223151
0.510813851731466,6.25542694541372,6.29659802748475,6.31497409404425
0.51093886735842,6.2560103344651,6.29724055568195,6.31507138279436
0.511063882985373,6.25638138279783,6.29768094055143,6.31553983427017
0.511188898612327,6.25773418607316,6.29779903257176,6.31711677365214
0.51131391423928,6.25952281926795,6.29844148177762,6.31853190484197
0.511438929866233,6.25973921803138,6.29853447581701,6.3186299325383
0.511563945493187,6.26171346382078,6.29870934824132,6.3195735483055
0.51168896112014,6.26222849411775,6.29895011588358,6.31983505308278
0.511813976747093,6.26251451082714,6.29955782912711,6.32057193346948
0.511938992374047,6.26269678433337,6.30049716425551,6.32182446995539
0.512064008001,6.26449200198451,6.30077851865336,6.32240666812111
0.512189023627953,6.26450471299734,6.30090604317179,6.32298598098043
0.512314039254907,6.26535816419042,6.30095999488007,6.32300621430418
0.51243905488186,6.26629891737889,6.30109939909935,6.32313599177162
0.512564070508814,6.26735538847049,6.30142831225791,6.32330124285435
0.512689086135767,6.26776103982796,6.30345085241769,6.32444559793823
0.51281410176272,6.26975292078419,6.30379471348738,6.32493594854638
0.512939117389674,6.2700838850333,6.30419232843856,6.3249647689406
0.513064133016627,6.27012028119278,6.30541071721795,6.32555415608469
0.51318914864358,6.27081911107427,6.30639398680487,6.32873497132147
0.513314164270534,6.27114645283241,6.31089231649558,6.33020884653026
0.513439179897487,6.27170576478546,6.31161876395972,6.33089747502047
0.513564195524441,6.27172610115684,6.3124338132891,6.33121302377088
0.513689211151394,6.27219085332503,6.31304827384565,6.33185267223064
0.513814226778347,6.2744211051193,6.31334709916778,6.33245531566713
0.513939242405301,6.27501187180426,6.31347492032747,6.33277755422937
0.514064258032254,6.27651337537331,6.31463298333173,6.33370549763266
0.514189273659207,6.27709512850488,6.31499330604399,6.33562973337807
0.514314289286161,6.27721511695451,6.31507225477607,6.33582095431463
0.514439304913114,6.27742039043799,6.31537879781665,6.33643040978165
0.514564320540068,6.27838153993503,6.31581206071215,6.33643280528059
0.514689336167021,6.27849323806735,6.316386138054,6.3367129020318
0.514814351793974,6.27869223809288,6.31661139130054,6.33752907531079
0.514939367420928,6.27944388966124,6.31690343967598,6.33801356415103
0.515064383047881,6.27945221836869,6.31697441704791,6.33812954895591
0.515189398674834,6.28128470231039,6.31811210802959,6.3385193651229
0.515314414301788,6.28155819808905,6.318375847804,6.33883301368399
0.515439429928741,6.28166711032365,6.31856049816968,6.33889776298052
0.515564445555694,6.28187583759084,6.31891734256824,6.33984470153531
0.515689461182648,6.28189460729717,6.32169161391479,6.34001372684244
0.515814476809601,6.28245798024504,6.32197988813327,6.34010878946694
0.515939492436555,6.28247817535174,6.32210914008205,6.34046092593917
0.516064508063508,6.2830960313595,6.32282311453131,6.34114607050172
0.516189523690461,6.28315484824593,6.32384071632927,6.34222152430376
0.516314539317415,6.28335041493299,6.32531237576784,6.34430648603862
0.516439554944368,6.2834145016973,6.32562307592778,6.34588069885785
0.516564570571321,6.2839901947806,6.32578248515095,6.34634238624651
0.516689586198275,6.28470052445357,6.32673148612059,6.34637452738762
0.516814601825228,6.28517654482197,6.32749733823418,6.34736810634056
0.516939617452182,6.28593806480464,6.32822485217675,6.34994458553723
0.517064633079135,6.2866171288061,6.32927961523037,6.35138495334455
0.517189648706088,6.28718024718041,6.33071468749896,6.3522185374684
0.517314664333042,6.28811853936976,6.33155759506331,6.35229696667232
0.517439679959995,6.28836384404995,6.33166270978068,6.35313206665162
0.517564695586948,6.28915320377168,6.33257971824746,6.35325143166092
0.517689711213902,6.28959649701955,6.33300430658851,6.35387914543668
0.517814726840855,6.28977380457173,6.33476309472579,6.35399471031263
0.517939742467808,6.28994723759241,6.33610501192086,6.35530372386664
0.518064758094762,6.29142613378643,6.3361660463251,6.35672567672741
0.518189773721715,6.2918200372331,6.3374916925493,6.35710347396129
0.518314789348669,6.29379481725679,6.3376430375125,6.35876185986425
0.518439804975622,6.29418272033794,6.33884541874868,6.35950545757862
0.518564820602575,6.29421443009096,6.33910024243589,6.35985366992706
0.518689836229529,6.29479493096093,6.33919978945385,6.35998395991047
0.518814851856482,6.2949239125187,6.33937707261029,6.36120961098804
0.518939867483435,6.29565582703209,6.34053084261317,6.36123383859792
0.519064883110389,6.29630422294581,6.34098901602194,6.36133201570506
0.519189898737342,6.29672101133492,6.34123348453474,6.36211535710896
0.519314914364296,6.29708267051435,6.34188269354063,6.36238161876403
0.519439929991249,6.29832465360976,6.34368095087143,6.36264041079068
0.519564945618202,6.29894484526269,6.34457017425283,6.36346818897899
0.519689961245156,6.29910344786975,6.34468625962641,6.36366901961553
0.519814976872109,6.30089819180922,6.34500712252961,6.36374589996269
0.519939992499062,6.30196702776908,6.34503197692741,6.36376996883172
0.520065008126016,6.30199992861862,6.34510253635448,6.36424620862411
0.520190023752969,6.30295188262776,6.34605474481688,6.36507186344463
0.520315039379923,6.30694294153813,6.3475310430688,6.36507845383807
0.520440055006876,6.30846525005988,6.34768395614019,6.36532391213623
0.520565070633829,6.31081599497304,6.34839074578391,6.3664019421953
0.520690086260783,6.31123382801941,6.34912274810041,6.36937649641208
0.520815101887736,6.31142400548553,6.34976804849486,6.36956448030459
0.520940117514689,6.31305392012677,6.35223532436463,6.36968383022288
0.521065133141643,6.31313555838547,6.35280581544711,6.37073310800593
0.521190148768596,6.31345613274486,6.35302024698421,6.37424206781891
0.521315164395549,6.31455421470982,6.35388589837836,6.37547543165718
0.521440180022503,6.3146566721413,6.35553064216307,6.37664311734792
0.521565195649456,6.31558169284219,6.35703015304116,6.37672732835523
0.52169021127641,6.31568381576819,6.35817661351658,6.37689872239931
0.521815226903363,6.31579854054918,6.35918299737407,6.37723459508869
0.521940242530316,6.31607247254521,6.35920958975248,6.37739252897742
0.52206525815727,6.31638943097077,6.35932271293517,6.37798197368914
0.522190273784223,6.31689002373047,6.35943852250982,6.37817956505439
0.522315289411176,6.31773878064019,6.35952011193833,6.37835410151439
0.52244030503813,6.31848132150241,6.36072444733136,6.37903812164893
0.522565320665083,6.32100149979496,6.36078809718389,6.3797997179468
0.522690336292037,6.32169493682416,6.36140655060159,6.3799623469864
0.52281535191899,6.32178230081286,6.36146467770182,6.37996968953443
0.522940367545943,6.32284267053207,6.36148959862405,6.37997948621451
0.523065383172897,6.32532323775079,6.3629166780942,6.38110172571688
0.52319039879985,6.32542210594938,6.36369481914471,6.38189904445899
0.523315414426803,6.32581109779117,6.3639013596915,6.38251856951489
0.523440430053757,6.32614378490772,6.36393687286778,6.38305275496603
0.52356544568071,6.32656158127551,6.36411539234053,6.38446286462507
0.523690461307664,6.32721027362731,6.36431070292054,6.38455516524917
0.523815476934617,6.32795541719226,6.36624960851438,6.38577099867122
0.52394049256157,6.32908872976341,6.36644541600336,6.38635425670302
0.524065508188524,6.33020240902455,6.36774920209463,6.3878669016878
0.524190523815477,6.33071933407251,6.36814515232817,6.3880743161258
0.52431553944243,6.33123403944732,6.3690948093948,6.38845962148227
0.524440555069384,6.33196265436389,6.36911621945342,6.38867950497851
0.524565570696337,6.33243394106699,6.36917114915251,6.38876768773809
0.52469058632329,6.33283758614303,6.3707001368003,6.38950726625532
0.524815601950244,6.33294221630737,6.37158641454314,6.39090541881145
0.524940617577197,6.33635147910749,6.37180013096637,6.39152687331768
0.525065633204151,6.33700642375432,6.37257249078502,6.39266691125338
0.525190648831104,6.33735911899183,6.37322105786536,6.3927513235947
0.525315664458057,6.33746303959284,6.37358460495349,6.39328261986363
0.525440680085011,6.3389482636322,6.37366467979425,6.39340807442255
0.525565695711964,6.33903514834374,6.37456372147698,6.39352231018572
0.525690711338917,6.33977906494838,6.37476369831224,6.39366249820231
0.525815726965871,6.33999586250862,6.37477130039362,6.3937332008118
0.525940742592824,6.34230891874204,6.37510435548325,6.39419264533977
0.526065758219778,6.34255090087189,6.375496752455,6.39658715238853
0.526190773846731,6.34302920127258,6.37560894739606,6.39677161081807
0.526315789473684,6.34441766720487,6.37605923717261,6.39724373359169
0.526440805100638,6.34470694080163,6.37658511218698,6.39738964671246
0.526565820727591,6.34506010773995,6.37771984281523,6.39806140376771
0.526690836354544,6.34793722697623,6.37830086234355,6.3987914279987
0.526815851981498,6.34882808233617,6.37962808858254,6.39906130044101
0.526940867608451,6.34938828291774,6.37991619869168,6.39929087250954
0.527065883235404,6.35052227167569,6.38012471118479,6.39943699173104
0.527190898862358,6.35140028292722,6.38023799831699,6.4012377094069
0.527315914489311,6.35186303935477,6.38068670022298,6.40153083618252
0.527440930116265,6.35204712737653,6.3813674543036,6.40182430604276
0.527565945743218,6.35242943306258,6.38144791288785,6.40197631107468
0.527690961370171,6.35266688843767,6.38165172885132,6.40214189123693
0.527815976997125,6.35362193681,6.38202302203264,6.40222582147339
0.527940992624078,6.35368089950355,6.38246188613598,6.40225989237532
0.528066008251031,6.35370746541534,6.38262474807247,6.40235160958532
0.528191023877985,6.3549664631413,6.38331059986437,6.40258108039141
0.528316039504938,6.35518212122892,6.38437752980618,6.40412089717539
0.528441055131891,6.3563809330052,6.38438274577833,6.40427343232272
0.528566070758845,6.35656847131872,6.38468489543973,6.40516640599796
0.528691086385798,6.35725980906224,6.38522881274854,6.40577389470383
0.528816102012752,6.35774290214271,6.38605713906754,6.40615895317954
0.528941117639705,6.35810963601182,6.38655616183514,6.40656459551234
0.529066133266658,6.35874197119301,6.3866771098566,6.40872462131969
0.529191148893612,6.35884265510203,6.38677032992344,6.40956302038538
0.529316164520565,6.35907907524939,6.386795699765,6.40985890390253
0.529441180147518,6.35917474320897,6.38825389431823,6.40997024006767
0.529566195774472,6.35922095367681,6.38896204639221,6.41088193057326
0.529691211401425,6.36011799351526,6.39040431899575,6.41147345750451
0.529816227028378,6.36089786353486,6.39130357532488,6.41166988942891
0.529941242655332,6.3609381268545,6.3917334997152,6.4126228282245
0.530066258282285,6.3611273508665,6.39295372360893,6.41426071731463
0.530191273909239,6.3613921863758,6.39337369158728,6.41447588462478
0.530316289536192,6.36148982860109,6.39516752452665,6.41544105071479
0.530441305163145,6.36262787412398,6.39543798622156,6.4163514788598
0.530566320790099,6.36347913682247,6.39582161190951,6.4167428397943
0.530691336417052,6.36408015669169,6.39695361648129,6.41717237545358
0.530816352044005,6.36445236456772,6.39742494404285,6.4181586685285
0.530941367670959,6.36541942691417,6.39933054059964,6.41866840976727
0.531066383297912,6.36594098009865,6.39966757283262,6.41985283784537
0.531191398924866,6.36606880551836,6.40198892922471,6.42065001833469
0.531316414551819,6.36718810261479,6.40239848080539,6.42116188581585
0.531441430178772,6.36719416926255,6.40273081058813,6.42129659231742
0.531566445805726,6.3676740830022,6.4029363625142,6.42139130454437
0.531691461432679,6.36867454627854,6.40304312274246,6.42158410482919
0.531816477059632,6.36872273582045,6.40304722144162,6.42200333885326
0.531941492686586,6.36918804244362,6.4031853703386,6.42206142698096
0.532066508313539,6.37070341508383,6.40331453906254,6.42229542324333
0.532191523940493,6.37176706408032,6.40333071388363,6.42236198730291
0.532316539567446,6.37221474401304,6.40367632425123,6.42241725896299
0.532441555194399,6.37227342694766,6.40369297499672,6.42360954920479
0.532566570821353,6.37333543381465,6.40432461765117,6.42406342038048
0.532691586448306,6.37424289227297,6.40456681933204,6.4240709101084
0.532816602075259,6.37441072805122,6.40508962572399,6.42525474725973
0.532941617702213,6.37564765625052,6.40516785414788,6.4264117140382
0.533066633329166,6.37580227093521,6.40526541233777,6.42687258858878
0.533191648956119,6.37660906236497,6.40597480490617,6.42698117732021
0.533316664583073,6.37744868907989,6.40611510773085,6.42735302742908
0.533441680210026,6.37833811162601,6.4065855277752,6.42878680343141
0.53356669583698,6.37857457234948,6.40663884272688,6.42885408571197
0.533691711463933,6.3811858220121,6.40732776609865,6.4295591623913
0.533816727090886,6.38128173495201,6.40755202033447,6.43045596994043
0.53394174271784,6.38134351367943,6.40857330351767,6.43063528640387
0.534066758344793,6.38143514450029,6.41011076994413,6.43072037035231
0.534191773971746,6.38174878817684,6.4113773895169,6.43138859069463
0.5343167895987,6.38186197197734,6.41309472710476,6.43144234650953
0.534441805225653,6.38198012904145,6.41391781857105,6.43213925621311
0.534566820852607,6.38227459588711,6.41448256139657,6.43223345435035
0.53469183647956,6.38306419157036,6.41476477098472,6.43375368683459
0.534816852106513,6.38323296592712,6.41500845042974,6.43475934119536
0.534941867733467,6.38552310020546,6.41528163305423,6.43499382725244
0.53506688336042,6.38571398507898,6.41800990755916,6.43586515296602
0.535191898987373,6.38581322947096,6.41872466732685,6.43627713921405
0.535316914614327,6.38607681037765,6.41938340605853,6.43646789589967
0.53544193024128,6.38633237204218,6.41949378677332,6.43786307103592
0.535566945868234,6.38634701840534,6.42002524575734,6.43816630047399
0.535691961495187,6.38639857240358,6.42059619323851,6.43845950575456
0.53581697712214,6.38664782362611,6.42065684068644,6.43892501412461
0.535941992749094,6.38696313294123,6.42133401777285,6.44094446551098
0.536067008376047,6.38794079735231,6.42138418538795,6.4412632428403
0.536192024003,6.38796018857787,6.42153958769555,6.44152375600228
0.536317039629954,6.38822080354106,6.4216476928345,6.44164175290138
0.536442055256907,6.38884504098838,6.42288480827074,6.44297801516646
0.53656707088386,6.38946656008107,6.42370488989761,6.44348456269824
0.536692086510814,6.38955795442053,6.42399251462725,6.44813207278743
0.536817102137767,6.3911781139632,6.42541257298679,6.44826654070717
0.536942117764721,6.39156336590532,6.42659006937682,6.44857326507126
0.537067133391674,6.39170822271674,6.42694654456505,6.44882016457487
0.537192149018627,6.39256018981885,6.42734016497335,6.44905308338668
0.537317164645581,6.39289434593608,6.4275797973889,6.44930337094068
0.537442180272534,6.39482070003046,6.42942960776091,6.44937585258983
0.537567195899487,6.39507253241936,6.4294631643525,6.44965194408707
0.537692211526441,6.39549086563863,6.43101428017031,6.45069029198958
0.537817227153394,6.39673723579896,6.43163955730657,6.45080717195552
0.537942242780348,6.39746368570703,6.43205881570056,6.45095110955619
0.538067258407301,6.39834591824378,6.43279163291254,6.45139845873235
0.538192274034254,6.39849568160123,6.43312154651837,6.45149401414128
0.538317289661208,6.39857550958924,6.43316336862099,6.45212385428337
0.538442305288161,6.39906724270127,6.43419790820183,6.45213641172147
0.538567320915114,6.39974650549786,6.43437972758573,6.45287445022521
0.538692336542068,6.39981837356994,6.43478371898142,6.45381054419488
0.538817352169021,6.39992885866178,6.43481895078618,6.45435661335661
0.538942367795974,6.40098690914705,6.43491146909827,6.45626341818908
0.539067383422928,6.40111519154349,6.43519419549602,6.45809541004864
0.539192399049881,6.40154618149834,6.43532935871569,6.45850797126734
0.539317414676835,6.40172551301283,6.43574369625204,6.4588523520353
0.539442430303788,6.40234137677147,6.43672926918682,6.45948658634563
0.539567445930741,6.40244280511131,6.43805678009559,6.46003015641105
0.539692461557695,6.40280478329229,6.43859848314379,6.46053793134411
0.539817477184648,6.40583953930108,6.43940775190018,6.4607040118901
0.539942492811601,6.40627768357413,6.43971679137915,6.46133587440596
0.540067508438555,6.40640494277909,6.43999703013411,6.46298605389765
0.540192524065508,6.40654640076938,6.4404533978626,6.46300935495238
0.540317539692462,6.40732199984094,6.44085157599016,6.46334521811388
0.540442555319415,6.40742186942895,6.44113400676284,6.46365866118216
0.540567570946368,6.40823189824769,6.44142011091195,6.46475159519623
0.540692586573322,6.40850222099487,6.44150075437125,6.46501804622264
0.540817602200275,6.40855762494367,6.44196964635555,6.46619731401647
0.540942617827228,6.40913248582524,6.44280458226625,6.46781805909305
0.541067633454182,6.4101825063226,6.44350850304863,6.46830942575616
0.541192649081135,6.41057593340034,6.44396479723582,6.46910797984657
0.541317664708089,6.4120690745976,6.44398802661637,6.47016059922652
0.541442680335042,6.41333340187815,6.44642863962368,6.47053634912933
0.541567695961995,6.41410191055308,6.44841568073289,6.47139327269501
0.541692711588949,6.41443177459663,6.44851292986677,6.47212659288534
0.541817727215902,6.41514632888707,6.44864824853945,6.47384797990738
0.541942742842855,6.41521958848166,6.44915685803847,6.47393737351341
0.542067758469809,6.41833244088867,6.44980751203029,6.47406503527808
0.542192774096762,6.41858619472413,6.45261890101705,6.47416825566188
0.542317789723715,6.41905747125537,6.45303497446793,6.47456196982267
0.542442805350669,6.41939922084235,6.45384815620716,6.47575156229229
0.542567820977622,6.41987496985406,6.45485897529432,6.47690128743316
0.542692836604576,6.41995051914726,6.45554055591459,6.4771538690547
0.542817852231529,6.41997421799137,6.45613132767425,6.47728976700971
0.542942867858482,6.42111916896713,6.45646728269152,6.4776868029263
0.543067883485436,6.42120804301642,6.4577234022311,6.47771790484391
0.543192899112389,6.42159837993855,6.45799927365763,6.47797616963158
0.543317914739342,6.42306567321927,6.45830791725486,6.47810832787405
0.543442930366296,6.42331813143063,6.4583775062852,6.47987788865467
0.543567945993249,6.42576266543204,6.45865040669359,6.47989432175549
0.543692961620203,6.42578209173375,6.45869597980321,6.48057801288333
0.543817977247156,6.42727824894715,6.46049197542036,6.4814886060735
0.543942992874109,6.4291696260679,6.46056574331726,6.4816199007744
0.544068008501063,6.43071550966124,6.4609194636551,6.48174887795652
0.544193024128016,6.43098943668581,6.46109248017724,6.48272715407712
0.544318039754969,6.43101429068374,6.46281931912852,6.48289447645253
0.544443055381923,6.43108520064282,6.46392513033256,6.48292662341493
0.544568071008876,6.43202485520328,6.46473660476798,6.48307418717321
0.544693086635829,6.43245924230021,6.46486921101736,6.48322365877076
0.544818102262783,6.43272715911191,6.46539725656163,6.4853739724981
0.544943117889736,6.4334128614546,6.46561993084416,6.48651799981872
0.54506813351669,6.43388344057882,6.46586474757591,6.48657686809741
0.545193149143643,6.43401076521131,6.46610537739262,6.48669263577223
0.545318164770596,6.43425653104271,6.4662497654164,6.48748897612106
0.54544318039755,6.43473319027335,6.46781851169553,6.488381702198
0.545568196024503,6.43505262569169,6.46790816726649,6.48870486355487
0.545693211651456,6.43842582160423,6.46885842678596,6.48872143859133
0.54581822727841,6.43941072098567,6.46950733645345,6.49180116274602
0.545943242905363,6.43985637652048,6.46964900502586,6.4919980381795
0.546068258532317,6.43995798737819,6.47048019678163,6.49250247277747
0.54619327415927,6.44020383968194,6.47070426459579,6.49343382605213
0.546318289786223,6.44049079675089,6.47210156833588,6.49427156241202
0.546443305413177,6.44098369467799,6.47316934662334,6.49438715640655
0.54656832104013,6.44127950234148,6.4741835106119,6.49485312060847
0.546693336667083,6.44221496114681,6.47463016506203,6.49559638476384
0.546818352294037,6.44407478133739,6.47464264794001,6.49566371232605
0.54694336792099,6.4441808748591,6.47614125573732,6.49567443065829
0.547068383547944,6.44472377990271,6.47675040290855,6.49612271947756
0.547193399174897,6.44619417177332,6.47722632486891,6.49622349470839
0.54731841480185,6.44633477667605,6.47751744223796,6.4971978223185
0.547443430428804,6.44640804119905,6.47822029447339,6.49831407751886
0.547568446055757,6.44733910304433,6.47826975003628,6.49861657903683
0.54769346168271,6.44803768518467,6.47968290322752,6.50080461239218
0.547818477309664,6.44845482624557,6.4797788145085,6.50090764877236
0.547943492936617,6.44867762604097,6.4800913019955,6.50166762046713
0.54806850856357,6.44956612387392,6.48085903094241,6.50179196250267
0.548193524190524,6.45223621442891,6.48089279165455,6.5029744517669
0.548318539817477,6.45243835941379,6.48169709985267,6.50346016861321
0.548443555444431,6.454629762382,6.48370138379756,6.50372749164712
0.548568571071384,6.45549126388648,6.48386507246205,6.50478145968638
0.548693586698337,6.45576761230442,6.48442344578284,6.50494324814552
0.548818602325291,6.45760071953661,6.48507336541751,6.50539278481926
0.548943617952244,6.4577801337457,6.48595059273808,6.50631101441787
0.549068633579197,6.45804730980337,6.487082351577,6.50695991598796
0.549193649206151,6.45854874200293,6.48725430435582,6.50743052854466
0.549318664833104,6.45920820900782,6.49056201885035,6.50940818515233
0.549443680460058,6.46027997925868,6.49206960850379,6.51277505010746
0.549568696087011,6.46084567656143,6.49219874256611,6.51320300873747
0.549693711713964,6.46099144944925,6.49243177990995,6.5151247257193
0.549818727340918,6.46108342448503,6.49319436380234,6.51651268120338
0.549943742967871,6.46238500040284,6.49512160397434,6.51830369678819
0.550068758594824,6.46303519675742,6.49540673411518,6.51837775736147
0.550193774221778,6.46349749890302,6.4962949822199,6.51861018628871
0.550318789848731,6.4636435589307,6.49755303964729,6.51927067019897
0.550443805475685,6.46395965674453,6.49876983525372,6.51969878632835
0.550568821102638,6.46400368921206,6.49880628400718,6.51986142332744
0.550693836729591,6.46412004902754,6.50008713710853,6.52037176893124
0.550818852356545,6.46431218916973,6.50089578304787,6.52132276281809
0.550943867983498,6.46528612627628,6.50249122970291,6.52276988444482
0.551068883610451,6.46603202431665,6.50506763589863,6.52296041403713
0.551193899237405,6.46629634004642,6.50513938281619,6.52333625807548
0.551318914864358,6.46688306848825,6.50567603312316,6.52634031873477
0.551443930491311,6.46690411021383,6.50577178050091,6.52658840004609
0.551568946118265,6.46701936865617,6.50620520698989,6.5269255762018
0.551693961745218,6.46879688284265,6.50620520866821,6.5270189005559
0.551818977372172,6.46904816504706,6.5070053240527,6.52769660968156
0.551943992999125,6.46907202045552,6.50951080311643,6.52870636631295
0.552069008626078,6.46984547853286,6.50956208095504,6.52886126066158
0.552194024253032,6.46998310171739,6.50972503920471,6.53017428229255
0.552319039879985,6.47220561724587,6.51003669710061,6.53206872306928
0.552444055506938,6.47227866525373,6.51109002653096,6.53265335829782
0.552569071133892,6.47311888720066,6.51231880279862,6.53326519407585
0.552694086760845,6.47430255213215,6.51330328422206,6.53396867415393
0.552819102387799,6.4745740934537,6.51331408780962,6.53519315901369
0.552944118014752,6.47527616464932,6.515059990096,6.5364087258693
0.553069133641705,6.47672753931612,6.51568312855707,6.53667361620692
0.553194149268659,6.47782755898454,6.51746353750769,6.53934484174803
0.553319164895612,6.47826214357819,6.51816904890219,6.53944101164752
0.553444180522565,6.47998312894402,6.51945677274195,6.53997351758904
0.553569196149519,6.48280274357551,6.52033756229621,6.54012269429704
0.553694211776472,6.48358858875039,6.52200370486327,6.54127520139289
0.553819227403425,6.48368539854771,6.52301866668667,6.54347931711714
0.553944243030379,6.4837532222087,6.52378389317057,6.54543049416637
0.554069258657332,6.48396555656559,6.52664300502222,6.54634744469382
0.554194274284286,6.48895879391462,6.52667271865785,6.54658372047709
0.554319289911239,6.48972918463853,6.52713284192729,6.54823846494451
0.554444305538192,6.49097820316959,6.52739463454647,6.54881437158441
0.554569321165146,6.49099551204684,6.52757722543782,6.54921607082458
0.554694336792099,6.49137753209641,6.5292142220792,6.54947380756984
0.554819352419052,6.49174648263217,6.52926041554675,6.54968612921181
0.554944368046006,6.49209847355179,6.52949194611742,6.54992626311496
0.555069383672959,6.49219937191317,6.53022557011885,6.55077722116105
0.555194399299913,6.4930568206741,6.53175255828728,6.55159515856012
0.555319414926866,6.4936880873713,6.53325897245296,6.55281878739764
0.555444430553819,6.49596330805946,6.53343833169673,6.55309618734248
0.555569446180773,6.49746648543496,6.53420070765773,6.55329999771088
0.555694461807726,6.49761862802108,6.53435099792505,6.55361447718541
0.555819477434679,6.49827668484678,6.53462443943254,6.55364963377631
0.555944493061633,6.49878485852398,6.53490888114951,6.55410199202708
0.556069508688586,6.49980152834016,6.53577208514232,6.55468136675715
0.556194524315539,6.50087060666982,6.53613313273094,6.55519464573958
0.556319539942493,6.50147512801997,6.5365378819503,6.55536326313468
0.556444555569446,6.50206893076739,6.53699573712308,6.5583442598276
0.5565695711964,6.50238330752794,6.53815113217473,6.55889299012464
0.556694586823353,6.50459596781659,6.53828999960787,6.55893417825543
0.556819602450306,6.50541772092804,6.53845883821122,6.55944261176327
0.55694461807726,6.50549554859308,6.53915937817573,6.55954849835395
0.557069633704213,6.5062068026054,6.54051893316602,6.55988460788426
0.557194649331166,6.50703929219821,6.54092685718496,6.56036186933167
0.55731966495812,6.5073305801969,6.5410840438449,6.56062847149656
0.557444680585073,6.50912272310074,6.54121209254772,6.56071517084585
0.557569696212026,6.50919726814964,6.54140002012589,6.56108955142513
0.55769471183898,6.50948897139867,6.54209579622835,6.5625167817896
0.557819727465933,6.50957129567872,6.54363414700902,6.56440388028058
0.557944743092887,6.51105996769266,6.54539214015605,6.56489571322502
0.55806975871984,6.5119410765003,6.54580481024567,6.56540438517832
0.558194774346793,6.51302496641754,6.54629893525888,6.56558122604073
0.558319789973747,6.51690259830321,6.54655109106214,6.56565851858389
0.5584448056007,6.51782063868936,6.54760953295588,6.56784022948155
0.558569821227653,6.5190227029552,6.54847538354137,6.56799096850866
0.558694836854607,6.52065101945075,6.54861317737573,6.56846405016519
0.55881985248156,6.52086433269313,6.54863373938693,6.56848502981668
0.558944868108514,6.52137292214432,6.54869312797341,6.56912264641699
0.559069883735467,6.52173436339627,6.54919968077405,6.56991235615666
0.55919489936242,6.52228884050477,6.54984539809682,6.57006780276954
0.559319914989374,6.52255452256459,6.55132801359268,6.57044512632006
0.559444930616327,6.52370960125323,6.5517551381682,6.57204130005168
0.55956994624328,6.52393754697686,6.5522260541143,6.57321785046053
0.559694961870234,6.52501056238043,6.55294216505497,6.57382801480615
0.559819977497187,6.52636628182004,6.55301559530885,6.57397459805446
0.55994499312414,6.52640939684896,6.55536172682559,6.57415297306515
0.560070008751094,6.52735086586573,6.55538233303364,6.57505795081999
0.560195024378047,6.52797757644011,6.55568993404739,6.57531477734753
0.560320040005001,6.52920434475514,6.55701598983799,6.57538697735163
0.560445055631954,6.53078377554116,6.55766150379298,6.57604986891248
0.560570071258907,6.53124050133762,6.55842321821698,6.57627925797201
0.560695086885861,6.53174247198673,6.55874779551301,6.57631541172177
0.560820102512814,6.53224246911734,6.55908779912072,6.57867731922314
0.560945118139767,6.53297727335357,6.55945337882072,6.57938587101887
0.561070133766721,6.53399843766169,6.55951534924553,6.58066347487785
0.561195149393674,6.53455137243153,6.56025371410731,6.58110437598542
0.561320165020628,6.53484335650954,6.56065275855488,6.58115409856787
0.561445180647581,6.53528131210413,6.5610922078046,6.58165806136367
0.561570196274534,6.53538962954883,6.56176245972158,6.58253731519196
0.561695211901488,6.5356071880978,6.5622592321337,6.58298714143406
0.561820227528441,6.53588838260292,6.56268092503953,6.58312993734391
0.561945243155394,6.5360758273574,6.56454775622418,6.58675032142414
0.562070258782348,6.53624800576807,6.5646341096778,6.58701712075953
0.562195274409301,6.53651664138901,6.56538980219448,6.58855023136508
0.562320290036254,6.53667689701767,6.56649533162483,6.58863660484386
0.562445305663208,6.53683137051221,6.56660387873878,6.5886709621496
0.562570321290161,6.53747157779108,6.56664464580594,6.58969742320968
0.562695336917115,6.53753032779476,6.56728085088384,6.59016742650542
0.562820352544068,6.53780034498695,6.56859593832382,6.59088932991945
0.562945368171021,6.53809184970378,6.56954515495048,6.59101072815114
0.563070383797975,6.538325233759,6.56979282990447,6.59119908244473
0.563195399424928,6.54022525002788,6.57009896739128,6.59221354020288
0.563320415051881,6.5409009860795,6.57048992121383,6.59237643832262
0.563445430678835,6.54134393198098,6.57065029846401,6.59299856907109
0.563570446305788,6.54166686914999,6.5726730223691,6.59300583650576
0.563695461932742,6.54245524743667,6.57269560720307,6.59327013751333
0.563820477559695,6.54365066842445,6.57307277311472,6.5939573602444
0.563945493186648,6.54499560316856,6.57383209259998,6.59430493560309
0.564070508813602,6.54533225713032,6.57476973324459,6.59507811401948
0.564195524440555,6.54546517352357,6.57542437607926,6.59558704944745
0.564320540067508,6.54576665281901,6.57581963680449,6.59578593955735
0.564445555694462,6.54633197582475,6.5758783097338,6.59580472390455
0.564570571321415,6.5470282724261,6.57592207224417,6.59616136040106
0.564695586948369,6.54739019777519,6.57614924467823,6.59822685853607
0.564820602575322,6.54743111568069,6.57716983517917,6.59854155828373
0.564945618202275,6.54769865286809,6.57862376461383,6.59872978289546
0.565070633829229,6.54793172851735,6.5789482798793,6.60074052747141
0.565195649456182,6.5479470050328,6.58050586295773,6.60164417886999
0.565320665083135,6.54799274082613,6.58110285863198,6.60217387184167
0.565445680710089,6.54919152296509,6.58127072157381,6.60271279773804
0.565570696337042,6.54991064847245,6.58238116537212,6.60325118621192
0.565695711963995,6.55174508977554,6.58254863259475,6.60348538899584
0.565820727590949,6.55189971875224,6.58255898717015,6.60431851662087
0.565945743217902,6.55279672725336,6.58295215562778,6.60529474937132
0.566070758844856,6.55389091940985,6.58353196882504,6.60725268450593
0.566195774471809,6.55531409965546,6.58499494022227,6.60880422439813
0.566320790098762,6.55532744986149,6.58553002089143,6.60925256764558
0.566445805725716,6.55572266868255,6.58729236290149,6.60948660168508
0.566570821352669,6.55585924747612,6.5876362721838,6.60960090898462
0.566695836979622,6.55626028374254,6.58806124912126,6.61050593750531
0.566820852606576,6.55664556232273,6.58835647335738,6.61081099415336
0.566945868233529,6.55818381648958,6.58887589419416,6.61108565757226
0.567070883860483,6.5586338467197,6.58916435424154,6.6117080977452
0.567195899487436,6.55897035482165,6.58920434867465,6.61182994958754
0.567320915114389,6.55923380677478,6.5899332582073,6.61218546186078
0.567445930741343,6.55937863116151,6.59055430626553,6.61268555561389
0.567570946368296,6.55964316633303,6.5906097591258,6.61276859332995
0.567695961995249,6.56155662028811,6.59100740659586,6.61317311472635
0.567820977622203,6.56170253651348,6.59196843448637,6.61424669922111
0.567945993249156,6.56569189184889,6.59291225339002,6.61462834907537
0.56807100887611,6.56636287940398,6.59401252325484,6.61516932849329
0.568196024503063,6.56641128641591,6.59440856166584,6.61636249926795
0.568321040130016,6.56703199987717,6.59620956807776,6.61648381062765
0.56844605575697,6.56842236266913,6.5963665263625,6.61769664424914
0.568571071383923,6.56870664030356,6.59665308943623,6.61930688025301
0.568696087010876,6.56909303505861,6.59737784920395,6.61996862397417
0.56882110263783,6.56947019215233,6.59794513307138,6.62121331942526
0.568946118264783,6.57042053569888,6.59963428466846,6.62128000636129
0.569071133891736,6.57132188865993,6.6005976523373,6.62203281969398
0.56919614951869,6.57183708977783,6.6014023009778,6.62307905834055
0.569321165145643,6.57237132907371,6.60169756437712,6.62375951737348
0.569446180772597,6.57304733346133,6.60198004939815,6.6252287576648
0.56957119639955,6.5732989394444,6.60205758575913,6.62523603565555
0.569696212026503,6.57332494391042,6.60360316019508,6.62548094030132
0.569821227653457,6.57340753577619,6.60399672925714,6.62680225989313
0.56994624328041,6.57351413782833,6.60436348755537,6.62814033385828
0.570071258907363,6.57365095282012,6.60559032895976,6.62825647925049
0.570196274534317,6.57460777798963,6.60690006367423,6.628921591768
0.57032129016127,6.57472746117129,6.60823199845226,6.62944422333214
0.570446305788224,6.57582035555615,6.60843903777189,6.63305768603566
0.570571321415177,6.5766760124678,6.60870880693122,6.63336132686192
0.57069633704213,6.57686806511137,6.61382853587201,6.6336711472059
0.570821352669084,6.57713856287255,6.61423572567791,6.63410616818759
0.570946368296037,6.57744154975971,6.61445253349638,6.63459485533177
0.57107138392299,6.57848452750968,6.61465841177296,6.63463943093328
0.571196399549944,6.57850779635319,6.61481343479296,6.63475792700282
0.571321415176897,6.57892736296898,6.61510625465441,6.63484092977769
0.57144643080385,6.58037698493488,6.61550491981356,6.63566516839549
0.571571446430804,6.58112360170072,6.6156797471725,6.6357773628535
0.571696462057757,6.58119312215797,6.61574938703935,6.63598361391867
0.571821477684711,6.58153470792622,6.61582873986972,6.63686260109498
0.571946493311664,6.58174118795667,6.61591235812236,6.636865830506
0.572071508938617,6.58187787641998,6.61689850236569,6.63721295249089
0.572196524565571,6.58242610368373,6.61702215201446,6.63738532173472
0.572321540192524,6.58249869838751,6.6170755190014,6.63753296688606
0.572446555819477,6.58291902269639,6.61715659865823,6.63756420258289
0.572571571446431,6.58313296895607,6.61728057172746,6.63820640012411
0.572696587073384,6.58524698710687,6.61824942839712,6.6391378139369
0.572821602700338,6.58605388208614,6.61880641949357,6.64002271121428
0.572946618327291,6.58703025092287,6.61937471601411,6.64029965195054
0.573071633954244,6.5878581748257,6.61951198368824,6.64041796765549
0.573196649581198,6.58830529525773,6.6200641119916,6.64099874042315
0.573321665208151,6.58879081837327,6.62082400419066,6.64126000485732
0.573446680835104,6.58879465094715,6.6211620655196,6.64177194209704
0.573571696462058,6.58908917806412,6.62119633922416,6.64213715680965
0.573696712089011,6.5892130614735,6.62131780705075,6.64283195719226
0.573821727715965,6.58985153831821,6.62212743255846,6.64340086990557
0.573946743342918,6.59232497501176,6.62238547635535,6.64351525342841
0.574071758969871,6.59391076837962,6.62327619580525,6.64384744635852
0.574196774596825,6.59428561536666,6.62351023145855,6.64493664525038
0.574321790223778,6.59444823849245,6.62562978162473,6.64557342590281
0.574446805850731,6.59535681551337,6.62706418789547,6.64672917784942
0.574571821477685,6.59556036222965,6.62722045198942,6.64782032966863
0.574696837104638,6.59562861451004,6.62772872450206,6.64804503304054
0.574821852731591,6.59599336295269,6.62794386056223,6.64811363837596
0.574946868358545,6.59618698395057,6.62846408408093,6.64989171229904
0.575071883985498,6.59671711898434,6.6285864769734,6.65010504404263
0.575196899612452,6.59783579622934,6.6294854421649,6.6501544633411
0.575321915239405,6.59978451142373,6.62950578009871,6.65134009567326
0.575446930866358,6.60123744782652,6.62969501040399,6.65150666971231
0.575571946493312,6.60132179071381,6.63314261151152,6.65371866227462
0.575696962120265,6.60185304823311,6.63327828303911,6.65387754249905
0.575821977747218,6.60204555993055,6.63373902193658,6.6544601393493
0.575946993374172,6.60265680815006,6.63419059813101,6.65457228496176
0.576072009001125,6.60438655543779,6.63508321427692,6.65531594954055
0.576197024628079,6.60439898053346,6.63559795154342,6.6554478061717
0.576322040255032,6.60660649811831,6.63599057607927,6.65551891889481
0.576447055881985,6.60702325263351,6.6362449963583,6.65612483697972
0.576572071508939,6.60763885683123,6.63680203614019,6.6562485723024
0.576697087135892,6.60907618519827,6.6374302352388,6.65654386180949
0.576822102762845,6.61115178440818,6.6379742620882,6.65698492040171
0.576947118389799,6.61130233585069,6.63814471538091,6.65715049077486
0.577072134016752,6.61131992678886,6.63830078239074,6.65720189920334
0.577197149643705,6.61368702374408,6.63918025045344,6.65731794811554
0.577322165270659,6.61381430829645,6.63934388662732,6.65811447834135
0.577447180897612,6.6140358129238,6.63964247070477,6.65923811507597
0.577572196524566,6.61406763429356,6.64105092248672,6.65944742279832
0.577697212151519,6.61447530558174,6.64112779128072,6.65998164177104
0.577822227778472,6.61455715124703,6.6412205386065,6.65999755116017
0.577947243405426,6.61502085571612,6.64200696903559,6.66069150417065
0.578072259032379,6.61514426008512,6.64247484306094,6.66174571248088
0.578197274659332,6.61545452544728,6.64252930958081,6.66214196102247
0.578322290286286,6.61570081768652,6.64310907221779,6.66279040955106
0.578447305913239,6.61572501721546,6.64407231600738,6.66469600697973
0.578572321540193,6.61692877657001,6.64437703496642,6.66546147607204
0.578697337167146,6.61772106786254,6.6444522406357,6.66676791966834
0.578822352794099,6.61793434012523,6.64456795424315,6.66760369589606
0.578947368421053,6.61797530012677,6.64516446526863,6.66776376357909
0.579072384048006,6.62077063030024,6.64638174833525,6.66969722547192
0.579197399674959,6.621237892365,6.64723371026712,6.66993110751652
0.579322415301913,6.62210793801144,6.64732932017097,6.67088673342329
0.579447430928866,6.62270775862619,6.64757727929761,6.67113396057167
0.57957244655582,6.62556021528751,6.64776696500003,6.671660167758
0.579697462182773,6.62632279263323,6.64920110580175,6.67182147823072
0.579822477809726,6.62664378701129,6.65020996678077,6.6721103345975
0.57994749343668,6.6267607188106,6.65191118280522,6.67363410059101
0.580072509063633,6.62694039154329,6.65215721039505,6.67469158641341
0.580197524690586,6.62879648822162,6.65324617548443,6.67496900715569
0.58032254031754,6.62892760421409,6.65358119976234,6.67512294491842
0.580447555944493,6.62937650141614,6.65358518063955,6.67534615538368
0.580572571571446,6.62972216518858,6.65416363748999,6.67560310817914
0.5806975871984,6.62981536655583,6.65801646652532,6.67741397498764
0.580822602825353,6.63038213618397,6.65874894044385,6.6778494866369
0.580947618452307,6.63250087778336,6.65920336396159,6.67805635803003
0.58107263407926,6.63288473823384,6.66035851769931,6.67844578650037
0.581197649706213,6.63408712195485,6.66053065419573,6.67849195790873
0.581322665333167,6.63435457022659,6.66054576978533,6.67897597678522
0.58144768096012,6.63470795972973,6.66104329172694,6.67911798508919
0.581572696587073,6.63544350656612,6.66132530691601,6.6814575753198
0.581697712214027,6.63556177805692,6.66203732328612,6.68189047024202
0.58182272784098,6.6356302239776,6.66440050995083,6.68227530733321
0.581947743467934,6.63606794114005,6.66501178964937,6.68253915495128
0.582072759094887,6.63616105780724,6.66646715026783,6.68792029419954
0.58219777472184,6.63677633472531,6.66870721650626,6.68822088989531
0.582322790348794,6.63689462851619,6.66911024766114,6.68881285181666
0.582447805975747,6.63740476952028,6.67092006145635,6.68978022246978
0.5825728216027,6.63741506878625,6.67206074782323,6.69100926964877
0.582697837229654,6.63774574916472,6.67233578348764,6.69157352512714
0.582822852856607,6.63888178544598,6.67326041964159,6.69295592231588
0.58294786848356,6.63985795333483,6.67368763431903,6.69440009699748
0.583072884110514,6.63999021759872,6.67455105883732,6.69512680008718
0.583197899737467,6.64071900468872,6.67606271373509,6.69541736747926
0.583322915364421,6.64200445272253,6.6762238862437,6.69796255694508
0.583447930991374,6.64228553954073,6.67729344608887,6.69888802088044
0.583572946618327,6.6426899629972,6.67787530415888,6.7004857016751
0.583697962245281,6.64400339099937,6.68134620874542,6.70072384674918
0.583822977872234,6.64404135459867,6.68145247632001,6.70093743099332
0.583947993499187,6.64494044788669,6.68182483112035,6.70145275251684
0.584073009126141,6.64560153189272,6.68187070946511,6.70259378148086
0.584198024753094,6.64729357163741,6.68371717260763,6.70403600513463
0.584323040380047,6.64760898645842,6.68496906894463,6.70424587688829
0.584448056007001,6.64861839240545,6.68699886644024,6.70520338417891
0.584573071633954,6.64880720903948,6.68703149111441,6.707613786489
0.584698087260908,6.64942448058414,6.68753971462102,6.7080082230163
0.584823102887861,6.64962175247136,6.68931702362762,6.7084261281804
0.584948118514814,6.65164466665042,6.68972201741104,6.70862802402629
0.585073134141768,6.65309512115066,6.69059014501835,6.7102945644422
0.585198149768721,6.65335050963281,6.69139690136284,6.71199446200245
0.585323165395674,6.65367115400123,6.6935473863344,6.7132867909768
0.585448181022628,6.65580292447158,6.69486534461522,6.71473508191952
0.585573196649581,6.65777106005478,6.69595555136084,6.71530756134131
0.585698212276535,6.65805955444115,6.69734990411647,6.71612024083125
0.585823227903488,6.65860113897892,6.69756478481702,6.71727525635143
0.585948243530441,6.65869552969383,6.69790965240319,6.71748131798802
0.586073259157395,6.65913052966423,6.69820125717488,6.71850473399265
0.586198274784348,6.65947104014926,6.69846138423664,6.71852565210598
0.586323290411301,6.66002988628607,6.69987217279256,6.72033434167126
0.586448306038255,6.66097335299236,6.70033678072086,6.72040687935775
0.586573321665208,6.66318858113626,6.70107036634435,6.72122870207873
0.586698337292161,6.66498816983639,6.70189307891848,6.72154820247887
0.586823352919115,6.667208879955,6.70230518405461,6.72210835737753
0.586948368546068,6.66793334504122,6.70251662770712,6.72298179831062
0.587073384173022,6.66855642192431,6.70273883041809,6.72417830149489
0.587198399799975,6.66964845529215,6.70419716560161,6.72431334170283
0.587323415426928,6.67001007810902,6.70435426773817,6.72596179288321
0.587448431053882,6.6712815293853,6.70604969101461,6.72660164002796
0.587573446680835,6.67203884013269,6.70743937327575,6.72841942733628
0.587698462307788,6.67215790907351,6.71098301549765,6.73067964664421
0.587823477934742,6.67228714757228,6.71157587755052,6.73171571911309
0.587948493561695,6.67260339597476,6.71206353399133,6.73335602582982
0.588073509188649,6.67437952481672,6.71260945097314,6.73644231804274
0.588198524815602,6.67522993388095,6.71315199440527,6.73749632602128
0.588323540442555,6.67549231479239,6.71483332409848,6.7375890233535
0.588448556069509,6.67605000520116,6.71582436021609,6.7377517708486
0.588573571696462,6.67624335519332,6.71684755339537,6.73781526973833
0.588698587323415,6.68001743096632,6.71728836915459,6.7378502927534
0.588823602950369,6.6802160366256,6.71807791467143,6.73984317439413
0.588948618577322,6.68075469575897,6.71939798642301,6.74094820700235
0.589073634204275,6.68218264902849,6.71974425375902,6.74298252393647
0.589198649831229,6.68342754958347,6.72046390319738,6.74339855382324
0.589323665458182,6.68492604432217,6.72070486363498,6.7439487268152
0.589448681085136,6.68514605530961,6.7210834309079,6.74407042790725
0.589573696712089,6.68532727810012,6.72112712142604,6.74414284674058
0.589698712339042,6.6855483022719,6.72148392001558,6.74426241234297
0.589823727965996,6.68578549141759,6.72165269585522,6.74433850826555
0.589948743592949,6.68642811938185,6.72410965265839,6.74451886463997
0.590073759219902,6.68644459299333,6.72459989299919,6.74481498085384
0.590198774846856,6.68654994998141,6.72560074390186,6.74611563146035
0.590323790473809,6.68770045724544,6.7256611082643,6.74664992172661
0.590448806100763,6.68967587748207,6.7269714483401,6.7491941409451
0.590573821727716,6.69026857073309,6.72697167655955,6.74994613748204
0.590698837354669,6.69034857035426,6.72735837134211,6.75070453105763
0.590823852981623,6.69299840426865,6.72735842240894,6.7515012525178
0.590948868608576,6.69330792523311,6.72744393099188,6.75303406936179
0.591073884235529,6.69334056865838,6.729373621052,6.75353095112294
0.591198899862483,6.69342502707235,6.73036912261879,6.75474839908088
0.591323915489436,6.69392076828786,6.73251910276623,6.7552745573181
0.59144893111639,6.6939408067861,6.73325040414982,6.75546923214872
0.591573946743343,6.69471224585849,6.73447604244249,6.75561121998769
0.591698962370296,6.6957060461112,6.73566431652426,6.75661620948658
0.59182397799725,6.69624267287619,6.73619074394813,6.75683604345667
0.591948993624203,6.6962853110923,6.7365424252956,6.75793159702662
0.592074009251156,6.69709893527469,6.73776418836222,6.75836838933904
0.59219902487811,6.69727970859608,6.73834293259922,6.75915146061882
0.592324040505063,6.69757702882223,6.73902870996326,6.75949891977771
0.592449056132016,6.69790078652802,6.73916957688637,6.76252921119664
0.59257407175897,6.69795823476067,6.74273850330707,6.76259334785715
0.592699087385923,6.70161493572802,6.74386336802146,6.76295380660232
0.592824103012877,6.70226069519145,6.74517918296235,6.7634632909226
0.59294911863983,6.70325741354074,6.74527631729324,6.76388445404305
0.593074134266783,6.70335953023502,6.74542369404729,6.7639971432677
0.593199149893737,6.70377273867342,6.7458147558073,6.76496005576356
0.59332416552069,6.70423065437149,6.74584055858833,6.76789665614982
0.593449181147643,6.70589622297707,6.74585001932519,6.76933727936371
0.593574196774597,6.70617622721698,6.7459104594394,6.77024862317311
0.59369921240155,6.70663953968003,6.74645760099524,6.77270786843491
0.593824228028504,6.70700902749919,6.74752991122979,6.7732339666589
0.593949243655457,6.70730816367977,6.74876213233581,6.77350826629393
0.59407425928241,6.71046803695823,6.75005910928105,6.77373707364808
0.594199274909364,6.711609214667,6.75248516662724,6.77415036994629
0.594324290536317,6.71315576568418,6.75299943636861,6.77436261628791
0.59444930616327,6.71576187746745,6.75400590829008,6.77451261047973
0.594574321790224,6.71595045340755,6.75405681360241,6.7758246504568
0.594699337417177,6.71680136553001,6.75429767560252,6.77672874744808
0.594824353044131,6.7171658909527,6.75475455002505,6.77693126864257
0.594949368671084,6.71721694324387,6.75638262528177,6.77696387523027
0.595074384298037,6.71994367240508,6.756582388897,6.77768918370686
0.595199399924991,6.72059673653483,6.75752112338574,6.77930683882606
0.595324415551944,6.72103696172281,6.75768589489732,6.78067817540728
0.595449431178897,6.72159230490846,6.75811295555645,6.78101167946365
0.595574446805851,6.72228465937312,6.75900101336247,6.78293938034262
0.595699462432804,6.72266495609199,6.75919917831121,6.78350050508891
0.595824478059757,6.72480369935239,6.76009937538285,6.78449535885373
0.595949493686711,6.72487692004836,6.7605917495937,6.78683968320011
0.596074509313664,6.7251641302062,6.76156615766573,6.7877859274496
0.596199524940618,6.72593689018673,6.76290638372599,6.78851798274607
0.596324540567571,6.72689825082346,6.76391539564745,6.78863115493875
0.596449556194524,6.72712148909354,6.76458595314964,6.78934937627244
0.596574571821478,6.72756199062699,6.769364724141,6.78996197337572
0.596699587448431,6.72943137690223,6.77028935670419,6.79147433068573
0.596824603075384,6.73086219931033,6.77092279998927,6.79275291262245
0.596949618702338,6.73169857904405,6.77119012720359,6.79276608997318
0.597074634329291,6.7324838011384,6.77181462906861,6.793721720262
0.597199649956245,6.73361177095574,6.77198795250745,6.79373159914041
0.597324665583198,6.73411665079166,6.77357930292431,6.79484096670993
0.597449681210151,6.73457360932308,6.77429514732834,6.79515328560166
0.597574696837105,6.73564197040812,6.77446473070763,6.79529551263398
0.597699712464058,6.7361414274412,6.77510204986473,6.79679833087463
0.597824728091011,6.73651451421491,6.77551697504104,6.79693484604542
0.597949743717965,6.7369102938597,6.77772315559392,6.79782070944169
0.598074759344918,6.73813063864218,6.77826850077519,6.79943967713046
0.598199774971871,6.73852385246226,6.77882204864185,6.79994030811612
0.598324790598825,6.74013276883364,6.77964375703528,6.80020151848433
0.598449806225778,6.74059067320438,6.77967533979683,6.80031918347019
0.598574821852732,6.74462959848191,6.78141207146601,6.80056693621671
0.598699837479685,6.74510401314286,6.78145374748466,6.80076562507143
0.598824853106638,6.74531349448607,6.78155635230995,6.80139515166958
0.598949868733592,6.74533592811182,6.78193822527031,6.80293008286488
0.599074884360545,6.74573538046153,6.78194265761968,6.80340542467509
0.599199899987498,6.7459103988174,6.78215613333674,6.80369216740712
0.599324915614452,6.74729680649011,6.78223253178314,6.80385598823812
0.599449931241405,6.74935808800183,6.78313873495713,6.80392390230655
0.599574946868359,6.75261127977046,6.7834044042138,6.80393364258007
0.599699962495312,6.75300200475563,6.78348022225318,6.80436990976474
0.599824978122265,6.75395598757231,6.78408759894002,6.80438934358784
0.599949993749219,6.75655320465462,6.78418115432821,6.80489132114367
0.600075009376172,6.75663380844971,6.78434121472029,6.80519515150117
0.600200025003125,6.75707621028602,6.78466438143574,6.80539695471832
0.600325040630079,6.75761455699981,6.78531644777971,6.80555075512298
0.600450056257032,6.75797285181695,6.78617244547886,6.80634570928807
0.600575071883986,6.7580306304751,6.78670618599632,6.80647628024272
0.600700087510939,6.76275868677082,6.78686094595606,6.80749392023719
0.600825103137892,6.76437395080625,6.78693959947809,6.80806357291545
0.600950118764846,6.76452146138492,6.78704012564652,6.80834652109187
0.601075134391799,6.76553752124275,6.78760085250571,6.80877288467073
0.601200150018752,6.76623125221158,6.78764470375047,6.80888837959699
0.601325165645706,6.7676213103212,6.78868453760865,6.80892735264876
0.601450181272659,6.76845734038967,6.78877002298226,6.80904034965812
0.601575196899612,6.7690707507603,6.79013804786351,6.80985740562404
0.601700212526566,6.76933114005396,6.79141068543559,6.81109995778879
0.601825228153519,6.76951077498095,6.79202309106288,6.81130406124029
0.601950243780473,6.77003570709545,6.79202365288181,6.81237061181308
0.602075259407426,6.7701855050943,6.79209222039281,6.81367992186248
0.602200275034379,6.77050414441062,6.79211064648224,6.81410741249254
0.602325290661333,6.77137871394028,6.79227563404545,6.81432770358485
0.602450306288286,6.77197516880601,6.79319952428615,6.81528060706007
0.602575321915239,6.77250524395354,6.79363206395951,6.81631898923338
0.602700337542193,6.77301311002161,6.79449187608274,6.81678290045707
0.602825353169146,6.774977511122,6.79547957885297,6.81726825779995
0.6029503687961,6.77501344869904,6.79717743673338,6.81910362977702
0.603075384423053,6.77528841605748,6.79949810132061,6.81984143169549
0.603200400050006,6.77542198124152,6.79977941704321,6.82186761689213
0.60332541567696,6.77545322177895,6.79982452481538,6.8236335045179
0.603450431303913,6.77744089253659,6.80123588052226,6.82450484384594
0.603575446930866,6.77791611794752,6.80171409085908,6.82551093997785
0.60370046255782,6.77822166494211,6.80441786776068,6.82562676264101
0.603825478184773,6.77914697539657,6.80458557414525,6.82594184080486
0.603950493811726,6.77939596975278,6.80589575275165,6.82636687962921
0.60407550943868,6.77955692488906,6.8068402455407,6.82668138748852
0.604200525065633,6.77967376304277,6.80695617808166,6.82719075379946
0.604325540692587,6.78057618523756,6.80779204803701,6.8288380690485
0.60445055631954,6.78082648913561,6.80854800592963,6.83008322241149
0.604575571946493,6.78138091164196,6.80894727204671,6.83074007379652
0.604700587573447,6.78195857258121,6.80900205070505,6.83161439649703
0.6048256032004,6.78197313050843,6.81162874897675,6.83392287044095
0.604950618827353,6.783666784663,6.81247226061157,6.83488806938996
0.605075634454307,6.78411870223175,6.81257980752206,6.83550632113113
0.60520065008126,6.78560873639896,6.81328109249688,6.83649249490502
0.605325665708214,6.7860113760549,6.81386533334291,6.8368777537063
0.605450681335167,6.78671232837581,6.8149733409503,6.83694368726669
0.60557569696212,6.78761762309604,6.81509180885458,6.83739000190645
0.605700712589074,6.78856878012033,6.81675277232172,6.8379212996421
0.605825728216027,6.78862517604632,6.81679249508731,6.83792964135735
0.60595074384298,6.78862636770577,6.81715695633742,6.83800766005569
0.606075759469934,6.78872880100341,6.81889989229805,6.83816819557337
0.606200775096887,6.78924960032524,6.81897150367025,6.83896873627018
0.606325790723841,6.78936284331319,6.81916253650123,6.84038868765837
0.606450806350794,6.78984088891812,6.81949259512839,6.84064239230742
0.606575821977747,6.7913765736456,6.82117620917413,6.84071307656978
0.606700837604701,6.7914745198159,6.82132259399934,6.84156261779999
0.606825853231654,6.79175140489367,6.82148084003148,6.8419561189903
0.606950868858607,6.79313883441098,6.82278748764203,6.84327585809345
0.607075884485561,6.79322635874225,6.82378554706219,6.84542597659296
0.607200900112514,6.79587508938811,6.82576062489561,6.84595805431712
0.607325915739467,6.79603837310959,6.8263155020534,6.84652614368686
0.607450931366421,6.79636090211519,6.82841672824258,6.84823529925971
0.607575946993374,6.79853542326246,6.82848851880716,6.84994778094457
0.607700962620328,6.79922388239621,6.8303894098067,6.85111791566019
0.607825978247281,6.79926798068594,6.83086761668296,6.85189078115212
0.607950993874234,6.7997477060215,6.83191947928463,6.85316934477609
0.608076009501188,6.80032018968427,6.83205031655598,6.85364865795685
0.608201025128141,6.80134982988827,6.83442350873291,6.85380987430888
0.608326040755094,6.80438130955936,6.83455331188315,6.85388403070518
0.608451056382048,6.80453902973666,6.83467315247175,6.85429259836863
0.608576072009001,6.80637481118883,6.83562131726597,6.85455790806739
0.608701087635955,6.80680292510991,6.83638079874765,6.85484306881239
0.608826103262908,6.8077492158825,6.83642516701291,6.85531792377285
0.608951118889861,6.80852658177913,6.8368025409565,6.8560039484136
0.609076134516815,6.81049416570013,6.83715532756408,6.85669171725998
0.609201150143768,6.81201809833466,6.83751923830015,6.85731776195758
0.609326165770721,6.81218171327188,6.83850506455288,6.8575917616562
0.609451181397675,6.8123628024527,6.83903942010248,6.85876751853645
0.609576197024628,6.81474638581528,6.83954982871303,6.86169207065559
0.609701212651581,6.81494546241176,6.84107957334761,6.86254382408416
0.609826228278535,6.8167108705736,6.84108741571417,6.86254848147244
0.609951243905488,6.81681653840656,6.84138581706237,6.86277640881069
0.610076259532442,6.81742966790623,6.84152488154199,6.8629502897402
0.610201275159395,6.81840836848584,6.84255970505273,6.86298652571086
0.610326290786348,6.81879512114768,6.84367571398166,6.8646055534196
0.610451306413302,6.81888513978586,6.84414402069531,6.86485329660758
0.610576322040255,6.81989925405405,6.84559639578771,6.86612892006362
0.610701337667208,6.82515680001328,6.84640124435549,6.86732273232395
0.610826353294162,6.82698823141724,6.84701809870254,6.86961326622476
0.610951368921115,6.82723999755837,6.8476032668964,6.86971507091891
0.611076384548069,6.82782124872744,6.84803660990786,6.86978745203052
0.611201400175022,6.82803462077872,6.84994848676129,6.87120403660166
0.611326415801975,6.82834741934816,6.85061172060579,6.87137412871823
0.611451431428929,6.82900698505508,6.85228651299572,6.87147660745306
0.611576447055882,6.82945421799026,6.85240045827546,6.87199760841934
0.611701462682835,6.82949210242982,6.85278869225584,6.87393213959389
0.611826478309789,6.83009828205895,6.85336449599212,6.87595463976468
0.611951493936742,6.83026506917861,6.8538318058841,6.87765764724195
0.612076509563695,6.83173595327331,6.85445243077824,6.87870602592225
0.612201525190649,6.83219991037669,6.85520576546412,6.88125554195697
0.612326540817602,6.83295542658517,6.85655725166177,6.8821670412772
0.612451556444556,6.83374373380705,6.86119905037066,6.88271607565486
0.612576572071509,6.83416059682289,6.86174341403425,6.88325666001669
0.612701587698462,6.83424777973757,6.86258193590806,6.88376715615987
0.612826603325416,6.83434435874706,6.86299588750957,6.88488417478583
0.612951618952369,6.83560600159622,6.86413404166511,6.88496605358364
0.613076634579322,6.83583349879367,6.86421720645562,6.88584343937822
0.613201650206276,6.8362983656973,6.86510093482265,6.88621784004149
0.613326665833229,6.83719401595569,6.86527117408188,6.88630387119157
0.613451681460182,6.83750138747747,6.86663456630831,6.88644308278701
0.613576697087136,6.83985340507269,6.86738580443395,6.88657156429718
0.613701712714089,6.84108394241487,6.86760956459614,6.88658031406088
0.613826728341043,6.84133611140336,6.86793402978557,6.8901530207262
0.613951743967996,6.84136989451725,6.86833749437806,6.89024334012817
0.614076759594949,6.84181691460096,6.87070335681371,6.89112550322573
0.614201775221903,6.84250158318697,6.87312307608647,6.89191242987777
0.614326790848856,6.84279360730685,6.87440263341067,6.89256441900314
0.614451806475809,6.84395485374725,6.87451193127033,6.89487015248077
0.614576822102763,6.84497764344205,6.87537293475325,6.89511691922572
0.614701837729716,6.84610394385431,6.87615914942316,6.89650160777255
0.61482685335667,6.84645987887719,6.87677187625974,6.89761214445733
0.614951868983623,6.84696173238091,6.87679678581066,6.89821824703417
0.615076884610576,6.84902553929154,6.87759892812759,6.89876826965391
0.61520190023753,6.84921220690463,6.87798593458486,6.90012284683532
0.615326915864483,6.85047536978124,6.87831995446453,6.90149271578595
0.615451931491436,6.85060107363913,6.88011414239602,6.90181151334023
0.61557694711839,6.85123991980394,6.88164296228026,6.90246644910497
0.615701962745343,6.85140051394036,6.88293843880786,6.9060738996746
0.615826978372296,6.85141511367443,6.88373652604391,6.90944961589904
0.61595199399925,6.85193838648466,6.8843724612972,6.90955541431894
0.616077009626203,6.8519686800807,6.88470979681434,6.90975272291328
0.616202025253157,6.85202895150058,6.88850082262452,6.91018962767722
0.61632704088011,6.8529126556288,6.8896731615904,6.91027641971458
0.616452056507063,6.85302958868987,6.88972858592919,6.9110959862245
0.616577072134017,6.85479240831862,6.89054814511601,6.91141770932979
0.61670208776097,6.85539308957495,6.89061166505534,6.91175534325426
0.616827103387923,6.85837493444494,6.89068595572822,6.91259307449862
0.616952119014877,6.85842659255195,6.89071944516743,6.91292022481674
0.61707713464183,6.86051077505566,6.89215824792109,6.91295921360431
0.617202150268784,6.86186215140599,6.89264366838146,6.91488168763166
0.617327165895737,6.86275647203853,6.89284378730601,6.91526865528624
0.61745218152269,6.86294885558487,6.89294662206215,6.9158462510371
0.617577197149644,6.86378396615454,6.89300127386039,6.91637361228157
0.617702212776597,6.8648385135471,6.89305664661449,6.91641872703321
0.61782722840355,6.86531294170665,6.89342536097989,6.91665801528775
0.617952244030504,6.86540651389484,6.89530258716638,6.91698563387335
0.618077259657457,6.86563375884027,6.89698044870826,6.91742925965335
0.618202275284411,6.86647190564384,6.89713025432484,6.91754728560895
0.618327290911364,6.86702085916994,6.8975883448356,6.91831646407103
0.618452306538317,6.87139528960425,6.89824122018132,6.91877732545657
0.618577322165271,6.87146774561022,6.89900824776197,6.9201594510222
0.618702337792224,6.87229557390132,6.89911813265729,6.92391198873811
0.618827353419177,6.87279233922162,6.90000014130618,6.92391665985923
0.618952369046131,6.87401816212749,6.9002956873536,6.92481339576633
0.619077384673084,6.87407948124694,6.90113606987003,6.92629870014094
0.619202400300037,6.87412815171719,6.90399073232586,6.9272398756178
0.619327415926991,6.87495088644843,6.90421490952272,6.92748950133935
0.619452431553944,6.87557143726886,6.9047975843734,6.92787872420453
0.619577447180898,6.87623774107517,6.90651005463336,6.93016159298503
0.619702462807851,6.87650730338478,6.90681948281745,6.93022941842382
0.619827478434804,6.87673558792793,6.90708460363869,6.93109155590585
0.619952494061758,6.87692267284006,6.91039646452312,6.93124143179201
0.620077509688711,6.87825613043334,6.9112832497656,6.93376907259617
0.620202525315664,6.87939430935928,6.91165396067844,6.93503942863753
0.620327540942618,6.88191019673235,6.9117169834672,6.93537708846991
0.620452556569571,6.88211034906098,6.91210044831434,6.93610932657654
0.620577572196525,6.88228717644992,6.91419198092706,6.93627743237581
0.620702587823478,6.88436944125949,6.91676002669278,6.93647349726969
0.620827603450431,6.88523552470989,6.91691524943186,6.9368881546241
0.620952619077385,6.88554793736078,6.91739547230156,6.93763342383409
0.621077634704338,6.88598431646555,6.91745766830438,6.9378262144976
0.621202650331291,6.88750158110134,6.91754756738288,6.93822622249621
0.621327665958245,6.88760659094336,6.91806566833284,6.93871402558729
0.621452681585198,6.88789032722778,6.91871151030153,6.93974162844262
0.621577697212152,6.88853559282981,6.92007284815549,6.94038291938991
0.621702712839105,6.89040544088116,6.92036380506236,6.94105046904617
0.621827728466058,6.89149356766503,6.92069425422185,6.94141789097986
0.621952744093012,6.89199113138834,6.92166808350683,6.94153202903934
0.622077759719965,6.89270655171384,6.92197651863841,6.94165543678154
0.622202775346918,6.89338772545642,6.9225643981463,6.94168080533274
0.622327790973872,6.8941498721137,6.92304259356618,6.94288358526631
0.622452806600825,6.89467171629967,6.92400833076618,6.9443517465382
0.622577822227778,6.89527183698554,6.92470312845276,6.9474408108542
0.622702837854732,6.89690474531878,6.92522298961483,6.94773418496514
0.622827853481685,6.8977905230995,6.92844674267382,6.94789753807734
0.622952869108639,6.89785408809002,6.92961198577196,6.94945093465808
0.623077884735592,6.89905254279762,6.92968261125984,6.94951348905598
0.623202900362545,6.90090765255311,6.93006839329751,6.95004227392696
0.623327915989499,6.90185001964553,6.93116259579604,6.95105841715516
0.623452931616452,6.90351187092204,6.93138657584963,6.95317877482186
0.623577947243405,6.9041739606782,6.93171797144243,6.95351184746538
0.623702962870359,6.90699512331519,6.93231773976668,6.95448117537811
0.623827978497312,6.90725771457808,6.93287501509888,6.95456646060377
0.623952994124266,6.90729494684382,6.93542186787423,6.95570337005135
0.624078009751219,6.91072343851521,6.93611692653356,6.95602104517624
0.624203025378172,6.91108607199205,6.93624224785796,6.95818266261491
0.624328041005126,6.91108675056471,6.93853225318831,6.95944792192401
0.624453056632079,6.9124119913465,6.9389805585882,6.95970735442219
0.624578072259032,6.91325254536381,6.93910057050771,6.95971999723608
0.624703087885986,6.91373968467337,6.93936429731598,6.96015420368702
0.624828103512939,6.91520941051781,6.93987169536412,6.96148047512117
0.624953119139892,6.91647471468753,6.9403393380971,6.96283700777397
0.625078134766846,6.91648077066977,6.94034091181879,6.96316450742865
0.625203150393799,6.91701722809016,6.94044741040208,6.9636166845053
0.625328166020753,6.91717414776939,6.940513470814,6.9639082813029
0.625453181647706,6.91728511194968,6.94281818441366,6.96449421293756
0.625578197274659,6.91867378420109,6.94389878211422,6.96514215196771
0.625703212901613,6.91992290470587,6.94400493445671,6.96562837877613
0.625828228528566,6.92053496086232,6.94409031709474,6.96683792015984
0.625953244155519,6.92133958858334,6.9444873900163,6.96692568974257
0.626078259782473,6.92176701438024,6.9446157296522,6.9673100146012
0.626203275409426,6.92206201585618,6.94543961049346,6.96764001874417
0.62632829103638,6.92292940347638,6.94581567464217,6.96776390981573
0.626453306663333,6.92447599996429,6.94617184524995,6.96942273441894
0.626578322290286,6.9249115521351,6.94618905503812,6.97011972592417
0.62670333791724,6.92517694220239,6.94716840815041,6.97028228459332
0.626828353544193,6.92559942734162,6.94865774068014,6.97248596161818
0.626953369171146,6.92976439774005,6.94902746662783,6.97274482136237
0.6270783847981,6.93113218938403,6.94909453432063,6.97381032697395
0.627203400425053,6.93132410948159,6.94975632010885,6.97466941249631
0.627328416052007,6.93215508579168,6.9508601001572,6.9756170332158
0.62745343167896,6.93234616185282,6.95119605091405,6.97631007569737
0.627578447305913,6.93245467889473,6.95231284966425,6.97704307211202
0.627703462932867,6.93259927474123,6.95424963829418,6.97926914561013
0.62782847855982,6.93459654168698,6.95432635150744,6.97929392006225
0.627953494186773,6.93510991507403,6.95479934716516,6.9816328339764
0.628078509813727,6.93513002331333,6.9551609654986,6.98301175896257
0.62820352544068,6.93573039814615,6.95651195560064,6.98349253428952
0.628328541067633,6.935870807438,6.9575293129038,6.98501881744455
0.628453556694587,6.93618930526716,6.9619787480346,6.98545723658623
0.62857857232154,6.93629308360502,6.9620393377658,6.98594092395065
0.628703587948494,6.93830958637268,6.9625412647146,6.98614480941346
0.628828603575447,6.93865349748462,6.96396827569067,6.98745271698913
0.6289536192024,6.93888154650972,6.96402299629942,6.98765408833451
0.629078634829354,6.9391427106366,6.96493600624554,6.98935698180593
0.629203650456307,6.93933530504442,6.96565987073649,6.98988333017355
0.62932866608326,6.93969891077066,6.96601561335954,6.99056949737266
0.629453681710214,6.94027165721657,6.96604625796446,6.99093278362341
0.629578697337167,6.94109227767243,6.96791560745585,6.9910600425828
0.629703712964121,6.9413845469976,6.96898852847168,6.9915063543352
0.629828728591074,6.94193622541044,6.96915551658015,6.9917579558414
0.629953744218027,6.94194488441404,6.96991715569494,6.99214533084102
0.630078759844981,6.94227295888881,6.97116501837333,6.99281676217084
0.630203775471934,6.94451105790892,6.9722702239365,6.99298271379641
0.630328791098887,6.94610068786759,6.9722827072503,6.9938547827631
0.630453806725841,6.94614089389255,6.97245730971044,6.99389997995507
0.630578822352794,6.946448812283,6.97252363966668,6.99511889222052
0.630703837979747,6.94768909727288,6.97256748156402,6.99668957742346
0.630828853606701,6.94863840741913,6.97278274802462,6.99675912467242
0.630953869233654,6.95009491139558,6.97300722919479,6.99696993799479
0.631078884860608,6.95207868848724,6.97348641893544,6.99728019444951
0.631203900487561,6.95261654746539,6.97369808428535,6.9979053656032
0.631328916114514,6.95578662701356,6.9741627260225,6.99815044187653
0.631453931741468,6.95647119539967,6.97436901108207,6.99824971438225
0.631578947368421,6.95675484103776,6.97491590937148,6.99839506426557
0.631703962995374,6.95737472379871,6.97621766873712,6.99848382405688
0.631828978622328,6.95851140431666,6.97632894969735,6.9986072753371
0.631953994249281,6.959483156683,6.97634475021007,6.99874720526746
0.632079009876235,6.96086508508653,6.97713965531005,6.99876878505713
0.632204025503188,6.96208422830459,6.97750082616066,6.99931129431529
0.632329041130141,6.96237061302992,6.97828088090965,7.00044463031651
0.632454056757095,6.96293046195566,6.97996725646961,7.00173156045088
0.632579072384048,6.96318379043857,6.98019020439294,7.00192210923841
0.632704088011001,6.96329651852266,6.98156547184247,7.00196729315419
0.632829103637955,6.96342255653701,6.98196247968195,7.00238189115551
0.632954119264908,6.9643551164005,6.98219785517882,7.00312009383253
0.633079134891862,6.96447975527802,6.98272889667485,7.00324751569759
0.633204150518815,6.9648626035323,6.98353287303493,7.00338570750172
0.633329166145768,6.96562124629127,6.98387852743037,7.0042496146583
0.633454181772722,6.9658934823985,6.98399940016938,7.00458512996556
0.633579197399675,6.96598887218483,6.98423072600106,7.00656473741845
0.633704213026628,6.96640541560734,6.9844601256776,7.00725379213178
0.633829228653582,6.96761960255452,6.98502695800232,7.00730137981418
0.633954244280535,6.96775516172048,6.98503170993123,7.00867735473614
0.634079259907488,6.97135621076264,6.98707781585315,7.00884845525719
0.634204275534442,6.9719676604495,6.98784661685122,7.009621546828
0.634329291161395,6.97223139533113,6.98895211717615,7.009852944651
0.634454306788349,6.9723924074359,6.99091493579621,7.01092802991488
0.634579322415302,6.97260976869304,6.99117296251522,7.01159389084331
0.634704338042255,6.97340867921094,6.99155174399201,7.01275969416903
0.634829353669209,6.97365844308812,6.99160749934646,7.0133309102662
0.634954369296162,6.97462136090692,6.99237652744857,7.01425557289355
0.635079384923115,6.97534878997365,6.99241844196488,7.01531444472768
0.635204400550069,6.9755993003241,6.99244967625554,7.01539486276193
0.635329416177022,6.97567336427444,6.99421666027941,7.01693491813392
0.635454431803976,6.97601240166659,6.99540629657859,7.01840450511918
0.635579447430929,6.97626648756815,6.99878698149445,7.01901502021899
0.635704463057882,6.97707902795502,6.99926889578691,7.01925099590012
0.635829478684836,6.97713393570558,7.00034040312625,7.01953917861382
0.635954494311789,6.98185846625606,7.000849070944,7.02094689984205
0.636079509938742,6.98200038316162,7.0019993322019,7.02182508740354
0.636204525565696,6.98224286055288,7.00219996952213,7.02449063073921
0.636329541192649,6.98251577205719,7.00260859654083,7.0262675254548
0.636454556819603,6.98346700276163,7.00290026471491,7.02680798698224
0.636579572446556,6.98388032870837,7.00350599007066,7.0268368289039
0.636704588073509,6.98418045764252,7.00353355317866,7.02689673572999
0.636829603700463,6.98438809513273,7.00499210724309,7.02699156294989
0.636954619327416,6.98447602296899,7.006057822798,7.02732900154053
0.637079634954369,6.98696603872236,7.00700993458311,7.0274574963357
0.637204650581323,6.98779656980268,7.00703331610935,7.02820250815481
0.637329666208276,6.98797447114929,7.00724014029799,7.02836502600971
0.637454681835229,6.98961524067252,7.00763403018347,7.03003023995922
0.637579697462183,6.98971927852944,7.0083474717029,7.03018504161196
0.637704713089136,6.9902465695042,7.00855459334412,7.03105498604073
0.63782972871609,6.99048741114236,7.00885211033162,7.03133286474817
0.637954744343043,6.99137262176288,7.00990833389552,7.03151129755116
0.638079759969996,6.99152565928334,7.01022832835734,7.03186452649056
0.63820477559695,6.99233962613298,7.01138598082224,7.03230510846772
0.638329791223903,6.99234274464691,7.01250408298731,7.03415054068672
0.638454806850856,6.99288961635479,7.01390235837756,7.03438635070042
0.63857982247781,6.9931256509896,7.01401261907719,7.03567099427769
0.638704838104763,6.99405119407535,7.01408587986343,7.03837005426508
0.638829853731716,6.99608810340812,7.01723899393598,7.03843113241775
0.63895486935867,6.99882793346833,7.0178773969486,7.039752141687
0.639079884985623,6.99999734131022,7.01806585957265,7.04023180493515
0.639204900612577,7.00067293797436,7.01854842438155,7.04046399103722
0.63932991623953,7.00142447440012,7.01894365425647,7.04249514017798
0.639454931866483,7.00148137951485,7.01980432189797,7.04354190713979
0.639579947493437,7.00208068071885,7.02018755686613,7.04369184057075
0.63970496312039,7.00268801193163,7.02093546896859,7.04418282352721
0.639829978747343,7.00343286527328,7.02189138836496,7.04597397019626
0.639954994374297,7.00432666197713,7.02213924538464,7.04718350960421
0.64008001000125,7.00487542047125,7.02224997423805,7.04743916607598
0.640205025628203,7.00671463481859,7.02281998294873,7.04758989833145
0.640330041255157,7.00755601770461,7.02529747165384,7.04902659696807
0.64045505688211,7.00875170923224,7.02612604809882,7.04903139742948
0.640580072509064,7.00968954710327,7.02638215359067,7.05024502634943
0.640705088136017,7.01082728380151,7.02740489351778,7.05067957593322
0.64083010376297,7.01120113762518,7.02942806093646,7.05073038962704
0.640955119389924,7.01229838180859,7.03038859699332,7.05158719943279
0.641080135016877,7.01261119289546,7.03135372198965,7.05224293793111
0.64120515064383,7.01489050204183,7.03189177382277,7.05445686822782
0.641330166270784,7.01543778259633,7.03225157720325,7.05447120528662
0.641455181897737,7.01667033286233,7.03388857431577,7.05543707197893
0.641580197524691,7.01680172323592,7.03446180059847,7.05736289120844
0.641705213151644,7.01765575970321,7.03447259377372,7.05846652376173
0.641830228778597,7.01850789793601,7.03574607466539,7.05893268687071
0.641955244405551,7.01912794147545,7.0362895086654,7.05960439470283
0.642080260032504,7.01954710709192,7.0375081611274,7.05969150036583
0.642205275659457,7.02082996872906,7.03917018897493,7.06176296806996
0.642330291286411,7.0220693716276,7.04103163568579,7.06206963152505
0.642455306913364,7.0243855962568,7.04224573593168,7.06209907671518
0.642580322540317,7.0245452756129,7.04341305996931,7.06228501534661
0.642705338167271,7.02504126478233,7.04355194144833,7.06243754281645
0.642830353794224,7.02554528853919,7.04374465037744,7.06254478852359
0.642955369421178,7.02646105320652,7.0440235646559,7.06356589123235
0.643080385048131,7.02844729454714,7.04453546518816,7.06376389898961
0.643205400675084,7.02846747527465,7.04519942224415,7.06457912408109
0.643330416302038,7.02991032374143,7.04639863689293,7.06715707918803
0.643455431928991,7.0302137320964,7.04675684136957,7.06724655438066
0.643580447555944,7.03189433401943,7.04725950421155,7.06856701151238
0.643705463182898,7.03266314926017,7.04813690423237,7.07024103962995
0.643830478809851,7.03315693654165,7.04821981559581,7.07024439416804
0.643955494436805,7.03340224545961,7.04852499601519,7.07066428836185
0.644080510063758,7.03410788518162,7.05037692827064,7.07079819125092
0.644205525690711,7.03421376773115,7.05049081937016,7.07083690876487
0.644330541317665,7.03564562776009,7.05084596034654,7.07087833049995
0.644455556944618,7.03707596746995,7.05130572930323,7.07094212013203
0.644580572571571,7.03899880522599,7.05171924539036,7.07165574290457
0.644705588198525,7.04137899433725,7.05244077341436,7.07195812496827
0.644830603825478,7.04161147703002,7.05260768354464,7.07298791017452
0.644955619452432,7.04198523161661,7.05313303887129,7.07433824304441
0.645080635079385,7.04263978713755,7.05347598507665,7.0756525933439
0.645205650706338,7.04342157441163,7.05489907033747,7.07585068686176
0.645330666333292,7.04358739837108,7.05512797689306,7.07671016183376
0.645455681960245,7.04386659373713,7.05542518336772,7.07681394834543
0.645580697587198,7.04408307390423,7.05602618969566,7.07882735623684
0.645705713214152,7.04581633258846,7.05627172344532,7.07976532220131
0.645830728841105,7.04602008695528,7.05660162364244,7.08015622222895
0.645955744468058,7.04618271144776,7.05805777524902,7.08112439318505
0.646080760095012,7.04649176230728,7.05901455548465,7.08133858606818
0.646205775721965,7.04656840920249,7.05922860974148,7.08255777675809
0.646330791348919,7.04718652087127,7.06136922026859,7.08384121008191
0.646455806975872,7.04739813164572,7.06211177113657,7.08417008857179
0.646580822602825,7.04754022393732,7.06213597247963,7.08463995753677
0.646705838229779,7.04809477029636,7.06420170833269,7.08592127036907
0.646830853856732,7.04855576542678,7.06496279285205,7.08628228660752
0.646955869483685,7.04879456378718,7.06511898268547,7.08630047769883
0.647080885110639,7.04891100424695,7.0667813348655,7.08684797122834
0.647205900737592,7.0492847147725,7.06773420048091,7.08757407071668
0.647330916364546,7.05033680895924,7.06785146850034,7.08785405681192
0.647455931991499,7.05091992054038,7.06883312086028,7.08826742497802
0.647580947618452,7.05122557796728,7.06908905956883,7.08968762373444
0.647705963245406,7.05198881357124,7.0696389214597,7.09046402085937
0.647830978872359,7.05230853160038,7.07127801579839,7.0905959340843
0.647955994499312,7.05243370833675,7.07277482108804,7.09066649637343
0.648081010126266,7.05255210606607,7.07279527378727,7.09281003189158
0.648206025753219,7.05283187524265,7.07324056803037,7.09431242616685
0.648331041380173,7.05510847157715,7.0747174484233,7.09620703680476
0.648456057007126,7.05608567913868,7.07478259721898,7.09721159936859
0.648581072634079,7.05647274652893,7.07573568388675,7.09722532978524
0.648706088261033,7.05699869141014,7.07618451031386,7.09745653196113
0.648831103887986,7.05797985012541,7.07639090944541,7.09812131337476
0.648956119514939,7.06175885143018,7.07676652232627,7.09849130375225
0.649081135141893,7.06209293245678,7.07748639591859,7.0989925534082
0.649206150768846,7.06400418882062,7.07879990161193,7.09993023077113
0.649331166395799,7.06438779435295,7.07923113018094,7.10001889354974
0.649456182022753,7.06510124569473,7.0800654790132,7.10086357073365
0.649581197649706,7.06574127338939,7.08331553509155,7.10176634784099
0.64970621327666,7.06616414465577,7.08599446522815,7.10636666718526
0.649831228903613,7.06765651337225,7.08755373658239,7.10656364062589
0.649956244530566,7.06816024958617,7.08898198033642,7.10962977664864
0.65008126015752,7.07059403570374,7.09085325039617,7.11119280980869
0.650206275784473,7.07104705861916,7.0909946888717,7.11195793349256
0.650331291411426,7.07255403473626,7.09136098583542,7.11219046206571
0.65045630703838,7.07266412077232,7.09283029630601,7.11423031746438
0.650581322665333,7.07459047871832,7.09363049320323,7.11525478521545
0.650706338292287,7.07468884386792,7.09374804737781,7.11557789636768
0.65083135391924,7.07475572984144,7.09438216467813,7.11612814303029
0.650956369546193,7.0754029645692,7.09548137823367,7.11656426212394
0.651081385173147,7.07587856716816,7.09628582589565,7.11772762693935
0.6512064008001,7.07602411944102,7.09719194634661,7.11782914995523
0.651331416427053,7.0773697693916,7.09757282331248,7.11792131172708
0.651456432054007,7.07761274956612,7.09831173328499,7.11865846740448
0.65158144768096,7.07865506415708,7.1020857960522,7.12404470519962
0.651706463307913,7.08020125382079,7.10361122693145,7.12408744357887
0.651831478934867,7.08065329088585,7.1056742877237,7.12488484195511
0.65195649456182,7.08123113334552,7.10635442883294,7.12541071630592
0.652081510188774,7.08166796742764,7.10660110934867,7.12611834659773
0.652206525815727,7.08301233656153,7.10729203789799,7.12744645063396
0.65233154144268,7.08330667832389,7.10782132448465,7.12903009214949
0.652456557069634,7.08536245060893,7.1088674636011,7.12932517750177
0.652581572696587,7.08588805689897,7.11001032327117,7.13100951490186
0.65270658832354,7.08799860915723,7.11092219449694,7.13106640364082
0.652831603950494,7.08882140347314,7.11182785907437,7.13240850001245
0.652956619577447,7.09001214587987,7.11229854276476,7.13287840836727
0.653081635204401,7.09097957535715,7.11330288894041,7.13366419750326
0.653206650831354,7.09173026710734,7.1151634604788,7.13480950544556
0.653331666458307,7.09199556196057,7.11559181411971,7.13497620092936
0.653456682085261,7.09269883652883,7.11658593338731,7.13851053717735
0.653581697712214,7.09349314321743,7.11780181080439,7.13924242206358
0.653706713339167,7.09402754605067,7.11906626658588,7.14057045800479
0.653831728966121,7.0942865954709,7.1194073655133,7.14180516132757
0.653956744593074,7.09431266761258,7.1199512000504,7.14223067835706
0.654081760220028,7.09509187529728,7.12141186469803,7.14346771902919
0.654206775846981,7.09602481426928,7.12168796395921,7.144127983267
0.654331791473934,7.0976002909987,7.12228587017817,7.14437656529213
0.654456807100888,7.10170202597204,7.12283778996349,7.1446991628714
0.654581822727841,7.10200678904647,7.12302342401909,7.14537217531395
0.654706838354794,7.1037699699153,7.12351863836764,7.14628062573665
0.654831853981748,7.10470855107564,7.12463152451749,7.14664260211436
0.654956869608701,7.10508175059362,7.12485655290534,7.14704216427992
0.655081885235654,7.10539509317376,7.12553594424455,7.14764613754629
0.655206900862608,7.10659567714035,7.12680647411411,7.14923682189617
0.655331916489561,7.10703431275093,7.12889105134331,7.14925025195389
0.655456932116515,7.10872534345838,7.12889398498535,7.15094897752318
0.655581947743468,7.11071968657781,7.13158255277227,7.15126595111848
0.655706963370421,7.11167494039772,7.131672070411,7.1544566031278
0.655831978997375,7.11225450568678,7.13223669811637,7.15731626611439
0.655956994624328,7.11228461153043,7.13349001720126,7.15732963347222
0.656082010251281,7.11262208884015,7.13472151151216,7.15775302068812
0.656207025878235,7.11430887129953,7.13520632462987,7.15836124104078
0.656332041505188,7.11477591311594,7.13602706525161,7.15902317903119
0.656457057132142,7.11526477125402,7.13646107206749,7.16007029017373
0.656582072759095,7.11625732166775,7.13764702454892,7.16068806167654
0.656707088386048,7.11800697703101,7.13773945933502,7.1612348043564
0.656832104013002,7.11918682946535,7.13834004484717,7.16289049867515
0.656957119639955,7.11934755558123,7.13850971427652,7.16292911851191
0.657082135266908,7.12107457707225,7.1385205465488,7.16737394791916
0.657207150893862,7.12130079906784,7.14795796825062,7.16919488202586
0.657332166520815,7.12148005739231,7.14880726435263,7.17011871276338
0.657457182147768,7.12221064387502,7.14966419108205,7.17060795458058
0.657582197774722,7.12239892105779,7.14992534526198,7.17337937526856
0.657707213401675,7.12278191307984,7.15154473166095,7.17338646385114
0.657832229028629,7.12357842574063,7.15170689325228,7.17439956307189
0.657957244655582,7.12435113483599,7.15324868452196,7.17477601134181
0.658082260282535,7.12666307504389,7.15464996433892,7.17486982218788
0.658207275909489,7.1291059947833,7.1552346199,7.1754669646797
0.658332291536442,7.12940803717436,7.15538657826612,7.17699870158113
0.658457307163395,7.13150388972788,7.15551077795494,7.17877102883175
0.658582322790349,7.13204040598165,7.15575945348601,7.18036211286396
0.658707338417302,7.13458597828233,7.15608772856181,7.18040994579532
0.658832354044256,7.13461260575913,7.1567131960092,7.18145642039874
0.658957369671209,7.13548891675127,7.15674538128926,7.18231839916139
0.659082385298162,7.13594086698866,7.15776709098871,7.18249111430148
0.659207400925116,7.13622289478803,7.16162223204427,7.1841613397119
0.659332416552069,7.13765420727297,7.16164277172936,7.18431655409686
0.659457432179022,7.14052673980037,7.16325325677581,7.18457295562638
0.659582447805976,7.14210673878245,7.16401523273252,7.18463769984133
0.659707463432929,7.14235539856188,7.16447401317154,7.18495476644716
0.659832479059883,7.14433273112443,7.16456191657511,7.18565265290016
0.659957494686836,7.14753209383288,7.16515419469693,7.18646869673373
0.660082510313789,7.14789767019025,7.16596721003346,7.18713685616351
0.660207525940743,7.14973711071592,7.16603590655353,7.18781052964015
0.660332541567696,7.14988941261278,7.16644954995498,7.18809586936584
0.660457557194649,7.15104070743524,7.16702726920518,7.18944256251882
0.660582572821603,7.15143246591716,7.16790088509641,7.18962429164639
0.660707588448556,7.15162900321906,7.16844065586205,7.18994917894643
0.660832604075509,7.15198140098801,7.16849049362031,7.19070392214623
0.660957619702463,7.15302528064636,7.17030208455043,7.19113400153274
0.661082635329416,7.15473296456213,7.17068404210278,7.19463884157564
0.66120765095637,7.15523419153827,7.17147325123347,7.19530088539906
0.661332666583323,7.15552969054062,7.17337458590969,7.19574769478786
0.661457682210276,7.15573165804712,7.17577955325402,7.19601591038535
0.66158269783723,7.15604817853823,7.17578207203669,7.19869211506101
0.661707713464183,7.15953960119452,7.17614137181634,7.20029943059055
0.661832729091136,7.16014839580897,7.17805907031438,7.20134153613717
0.66195774471809,7.16023426266144,7.17918245746268,7.20204623291545
0.662082760345043,7.16143045414881,7.17940313237801,7.20242542973167
0.662207775971997,7.16253372166079,7.18251788823245,7.20252772966124
0.66233279159895,7.16313821703547,7.18364685948086,7.20424060453438
0.662457807225903,7.16460762637851,7.18394917752029,7.20659635812923
0.662582822852857,7.16511783038718,7.18501508655461,7.20696210290654
0.66270783847981,7.16590290354298,7.18558690035608,7.20762647529668
0.662832854106763,7.16625491422073,7.18579090962186,7.20872596223514
0.662957869733717,7.16651645092188,7.18893356509799,7.20934909713225
0.66308288536067,7.16756964316697,7.18997457958283,7.20982912697908
0.663207900987623,7.1682671691508,7.19047379597639,7.21136349716556
0.663332916614577,7.16838208973567,7.19154533710552,7.21356878460453
0.66345793224153,7.16862099168693,7.19201131724386,7.2147230168111
0.663582947868484,7.16873839706561,7.19219569768994,7.21499226368296
0.663707963495437,7.16918233357767,7.19370686862983,7.21511031480692
0.66383297912239,7.16943221815726,7.19429917156664,7.21578362884057
0.663957994749344,7.17039880261048,7.19469214973796,7.21613416105708
0.664083010376297,7.1713655216045,7.19478801197095,7.21795909593611
0.66420802600325,7.17366744114026,7.19490149435204,7.21950233701989
0.664333041630204,7.17563026482089,7.19606023059721,7.2196240287854
0.664458057257157,7.17568804559649,7.19619719775419,7.21985174331465
0.664583072884111,7.17764652003638,7.20040635165533,7.22018543129625
0.664708088511064,7.17978553249087,7.20168616580622,7.22078797860815
0.664833104138017,7.18290685777792,7.20192711064098,7.22183636880048
0.664958119764971,7.1830245492743,7.2021776283114,7.22186226700566
0.665083135391924,7.1839098374006,7.20283483962683,7.22214016108806
0.665208151018877,7.18433777149737,7.20314694839729,7.2259272550952
0.665333166645831,7.18552281711691,7.2033977086393,7.22642737796381
0.665458182272784,7.18663812658964,7.20718414730457,7.22794864624053
0.665583197899738,7.18932922485204,7.20882596563945,7.22939983480482
0.665708213526691,7.18937928479641,7.20885936082537,7.23362312655566
0.665833229153644,7.18993813297005,7.20934689451923,7.23405491718468
0.665958244780598,7.18997275929515,7.20990754260733,7.23553292013173
0.666083260407551,7.19029542602885,7.2107033434517,7.23866806478968
0.666208276034504,7.19339892598217,7.21229868664342,7.23893336864898
0.666333291661458,7.19359142808627,7.21339027295618,7.2392283012347
0.666458307288411,7.19400433020447,7.21379574297455,7.2401830839193
0.666583322915364,7.19422697662387,7.21416342558762,7.24019462504175
0.666708338542318,7.1945630299829,7.21830883332575,7.24195459066666
0.666833354169271,7.19474753312587,7.22031293563977,7.24275511655354
0.666958369796225,7.19484358509292,7.22059687326616,7.24331701000303
0.667083385423178,7.20007852961957,7.22229586474801,7.24493492383373
0.667208401050131,7.20056102801466,7.22300093880097,7.24542968348122
0.667333416677085,7.20131230153395,7.22399811031821,7.24707392943575
0.667458432304038,7.20281206879157,7.2261884856072,7.24717856231368
0.667583447930991,7.20311046514809,7.22704063677085,7.24849397621004
0.667708463557945,7.20334397484691,7.22732717045964,7.24865715366513
0.667833479184898,7.20416564052714,7.22814723152809,7.24891503969711
0.667958494811851,7.20422716611767,7.2290158587471,7.25017682359008
0.668083510438805,7.20530267469268,7.2290930828609,7.25248131020083
0.668208526065758,7.20552240140309,7.22914069245124,7.25282473511686
0.668333541692712,7.20714518843646,7.22957429352976,7.25464075741494
0.668458557319665,7.20927916238115,7.2310906584589,7.25551130746368
0.668583572946618,7.20980777939745,7.23475808977871,7.2560336946542
0.668708588573572,7.20987800205584,7.23489825865846,7.25615666483862
0.668833604200525,7.21251848967846,7.23672165253559,7.26213467609517
0.668958619827478,7.21374381628666,7.23822707043136,7.2621824051783
0.669083635454432,7.21397061744268,7.23842054732772,7.26218916575057
0.669208651081385,7.2193522414932,7.23893339521348,7.26290556898957
0.669333666708338,7.22052447688598,7.24119837337061,7.26511512968574
0.669458682335292,7.22197123228186,7.24174802744816,7.26539715975022
0.669583697962245,7.2222897521724,7.24254090226615,7.2667166255993
0.669708713589199,7.22292450644361,7.24268552080597,7.26679735639583
0.669833729216152,7.22361394513713,7.24397832864875,7.26702297829399
0.669958744843105,7.22533275993563,7.24447356623515,7.26855200546233
0.670083760470059,7.2275572772321,7.24692231357871,7.27002360177584
0.670208776097012,7.22776821480366,7.25168205674773,7.27214262988106
0.670333791723965,7.22807799032492,7.25331696293223,7.27298240824582
0.670458807350919,7.22896980761073,7.25359509734349,7.27365679889308
0.670583822977872,7.22902967754953,7.25451771364503,7.27583836016447
0.670708838604826,7.22989068459236,7.25463107743985,7.27632796274933
0.670833854231779,7.23026728499008,7.25621207376363,7.27981758007694
0.670958869858732,7.23325842050601,7.25623744676698,7.2801580232648
0.671083885485686,7.23453206424943,7.25707524876615,7.28042060845087
0.671208901112639,7.23623530978099,7.25777550285622,7.28059957482747
0.671333916739592,7.23712346092996,7.25820783183322,7.28130675507664
0.671458932366546,7.23848782837253,7.25869684158541,7.28213855772334
0.671583947993499,7.2407542912891,7.25877452788892,7.28220205275253
0.671708963620453,7.24080518555993,7.259261373176,7.28423772565685
0.671833979247406,7.24116197453504,7.25964903401655,7.2846123677067
0.671958994874359,7.24160661040002,7.2600294748487,7.28553250815023
0.672084010501313,7.24244951750804,7.26061385510585,7.28581012001697
0.672209026128266,7.24424358862602,7.26095397174393,7.28685649401103
0.672334041755219,7.24511735339239,7.2619735100829,7.28685691676626
0.672459057382173,7.24961402538256,7.26218560715413,7.2878602389354
0.672584073009126,7.25075197682781,7.26238949344289,7.28858340337034
0.672709088636079,7.25102538377292,7.26275540707218,7.28860148631392
0.672834104263033,7.25117402134986,7.26394698664736,7.28875544356644
0.672959119889986,7.25122062969491,7.26425154428133,7.28878764023492
0.67308413551694,7.25177311979664,7.26757867090104,7.28999979543846
0.673209151143893,7.25231555550549,7.2677789934325,7.29275092809781
0.673334166770846,7.25334858129629,7.26884148761139,7.29468401217082
0.6734591823978,7.2544096174508,7.27113392998323,7.29881144856654
0.673584198024753,7.25605049020111,7.27532660939021,7.29935353405856
0.673709213651706,7.25626184471569,7.27950323538347,7.29949690406049
0.67383422927866,7.25687575539972,7.28091793504945,7.3000496563932
0.673959244905613,7.25762020345878,7.2810438257111,7.30155059472615
0.674084260532567,7.25820757775519,7.2815634586921,7.30366842246158
0.67420927615952,7.25856798102426,7.28180840202366,7.30373118012781
0.674334291786473,7.25868193395401,7.28202428895812,7.30378585481249
0.674459307413427,7.26050010428494,7.28306428359579,7.30567057793605
0.67458432304038,7.26192962369674,7.2839919865404,7.30569079580952
0.674709338667333,7.26211122784072,7.28427457720918,7.30762926975042
0.674834354294287,7.26289224336572,7.28560139791405,7.30781930867351
0.67495936992124,7.26293121143388,7.28655349734425,7.31381788393492
0.675084385548193,7.2631500386969,7.29144789289184,7.31450331261524
0.675209401175147,7.26418707641827,7.29482781296874,7.31684020165848
0.6753344168021,7.26492073375681,7.29560718755883,7.31836967113501
0.675459432429054,7.26623195693978,7.29755320106051,7.32177768754499
0.675584448056007,7.26882991602023,7.2977508078966,7.3220041250537
0.67570946368296,7.27133154593716,7.29786256916097,7.32248497881216
0.675834479309914,7.27300137009227,7.3010901643645,7.3235879974677
0.675959494936867,7.27313325110063,7.3019369246934,7.32379902899762
0.67608451056382,7.27542907772585,7.30277952762694,7.3251603106806
0.676209526190774,7.27578374668665,7.30287542310361,7.3253541250344
0.676334541817727,7.27865544198584,7.30312942121793,7.32663433340367
0.676459557444681,7.28100899697679,7.30715722559562,7.32979315205167
0.676584573071634,7.28164312781232,7.30716859704541,7.33018430775988
0.676709588698587,7.28338204519109,7.30766381455647,7.3307584412139
0.676834604325541,7.28390277477286,7.30824439010512,7.33105542489757
0.676959619952494,7.28395574887548,7.30890336509705,7.33155673342694
0.677084635579447,7.28421653877514,7.30924039097261,7.3317330741073
0.677209651206401,7.28421725912914,7.3092979108904,7.33177256708523
0.677334666833354,7.28455428890715,7.30983005762094,7.33246127758404
0.677459682460308,7.28719883341066,7.31067272247258,7.33329463859459
0.677584698087261,7.29146897142881,7.31167436938148,7.33390940459892
0.677709713714214,7.29297188763832,7.31171564742336,7.3354458749836
0.677834729341168,7.29395576838244,7.31172462682296,7.33576413774579
0.677959744968121,7.29692660568283,7.31236007910781,7.33628640823605
0.678084760595074,7.29759115663968,7.31256103694587,7.33668248841798
0.678209776222028,7.29770653458289,7.31386057792393,7.3374952065252
0.678334791848981,7.29812160856438,7.31399078915137,7.33857929827854
0.678459807475934,7.30089134499324,7.31527225844982,7.33923790093564
0.678584823102888,7.30105370114178,7.31942505865049,7.33953195462465
0.678709838729841,7.30127197622934,7.31969002502972,7.34133158637346
0.678834854356795,7.3017816973294,7.3198435907625,7.34574332520957
0.678959869983748,7.30465010627743,7.32025290686173,7.34598864942237
0.679084885610701,7.30557605002679,7.32495877524463,7.34847682670017
0.679209901237655,7.30638599959211,7.32507883555808,7.34912311228604
0.679334916864608,7.30658051108124,7.32563316715478,7.34917776591799
0.679459932491561,7.30705945649043,7.32824097262729,7.35072392386806
0.679584948118515,7.30734581241481,7.32968431480452,7.35111500435544
0.679709963745468,7.30803358953547,7.33027721496398,7.35234924894829
0.679834979372422,7.30986955587994,7.33070619369991,7.35247013144786
0.679959994999375,7.31010965822829,7.33155581429578,7.35625665883939
0.680085010626328,7.31044312585526,7.33352734362844,7.35693610392997
0.680210026253282,7.31056688259258,7.33584789825476,7.35721349298843
0.680335041880235,7.3105981112409,7.33593360978003,7.35973737222875
0.680460057507188,7.31116917402804,7.33602644328616,7.3627482644249
0.680585073134142,7.31157146883294,7.33885344617622,7.36323604562288
0.680710088761095,7.31168523210448,7.33909266827942,7.36370311534593
0.680835104388049,7.31232194800064,7.34023317963461,7.36391709140949
0.680960120015002,7.3136504137521,7.34086891439662,7.36504972350422
0.681085135641955,7.31384053853381,7.34112397823903,7.36617097021046
0.681210151268909,7.31574827373576,7.34426680074207,7.36750885959312
0.681335166895862,7.31695761300638,7.34553380122907,7.3686415389277
0.681460182522815,7.31904617942042,7.34663115458786,7.37014840250735
0.681585198149769,7.31911934591186,7.3488500096204,7.37145247966124
0.681710213776722,7.31930806992133,7.34998415969047,7.37334174481015
0.681835229403675,7.32265562717771,7.35055246826248,7.37435402847229
0.681960245030629,7.32447973015884,7.35178392811795,7.37442010659656
0.682085260657582,7.32496738200446,7.35304688697591,7.37732973273825
0.682210276284536,7.3251147712728,7.35307987226902,7.37744329738071
0.682335291911489,7.33002492476474,7.35593296649583,7.3778853414585
0.682460307538442,7.33030227564234,7.35684032950002,7.37948702010177
0.682585323165396,7.33148416173413,7.35826207262307,7.38051865779886
0.682710338792349,7.33440808352274,7.35867869499004,7.38122508254492
0.682835354419302,7.33458857483819,7.3622164596224,7.38308888030496
0.682960370046256,7.33575912520564,7.36243783930141,7.38449649541906
0.683085385673209,7.3377991050845,7.36251636731801,7.38470247809518
0.683210401300163,7.33837049084702,7.3636479447559,7.38672211153392
0.683335416927116,7.33867451081698,7.367841318163,7.38718129977553
0.683460432554069,7.33882245803758,7.36787499934722,7.39026421438838
0.683585448181023,7.34079943073033,7.36904783080239,7.39066957586902
0.683710463807976,7.34110085847551,7.36912749440193,7.39428496505555
0.683835479434929,7.34185258234876,7.3715289128231,7.39429039401893
0.683960495061883,7.34399865030524,7.37195392104466,7.39479079001817
0.684085510688836,7.34533969911203,7.37344261150219,7.39558630448188
0.684210526315789,7.34860737047144,7.37428400323853,7.39571894678686
0.684335541942743,7.34881177802173,7.37606507265487,7.39970889439646
0.684460557569696,7.34891536363304,7.37723037939136,7.40022647071647
0.68458557319665,7.349083138022,7.37756601816225,7.40166360703781
0.684710588823603,7.35029572549132,7.37841964351123,7.40184102984508
0.684835604450556,7.3504161841271,7.38047321344061,7.40189879878766
0.68496062007751,7.35088308725243,7.38053392396495,7.40266746064331
0.685085635704463,7.3548158743399,7.38061633227811,7.40333300926069
0.685210651331416,7.35573306892575,7.38182322255737,7.40438530452596
0.68533566695837,7.35765743414603,7.38202339282659,7.40522232400008
0.685460682585323,7.35818294853662,7.38242756860044,7.40564850677476
0.685585698212277,7.35940131710543,7.38334235902946,7.40793432331769
0.68571071383923,7.35950509364135,7.38634907016901,7.40872374249857
0.685835729466183,7.36071147524964,7.3874044449656,7.4098283851061
0.685960745093137,7.36173858135857,7.38938319664782,7.41417477195059
0.68608576072009,7.3618569776549,7.39006562249211,7.41733129275408
0.686210776347043,7.3621196466419,7.39132529400031,7.41737436578885
0.686335791973997,7.36506960501135,7.39199058679242,7.41744152891007
0.68646080760095,7.36770022844263,7.39221302212278,7.41866133164735
0.686585823227904,7.36781949852051,7.39373073293288,7.41905011660289
0.686710838854857,7.36898028671173,7.39405434130284,7.41992485884745
0.68683585448181,7.36906690454063,7.39501899194487,7.42040543761829
0.686960870108764,7.37186018859566,7.39505214992657,7.42049592588187
0.687085885735717,7.37237984374506,7.3967707647407,7.42065594671187
0.68721090136267,7.37314688621406,7.39727121756041,7.42120005330257
0.687335916989624,7.3745533131771,7.39746344270659,7.42205831747576
0.687460932616577,7.37459796354903,7.39804238552088,7.4235014905731
0.68758594824353,7.37576074862057,7.40004949744351,7.42354075328041
0.687710963870484,7.37806945527314,7.40033007861601,7.42464991854089
0.687835979497437,7.37884248028094,7.40074273789339,7.42541082783963
0.687960995124391,7.38025226047972,7.40188339248173,7.42556716373815
0.688086010751344,7.3803183844934,7.40190212689427,7.42589417851899
0.688211026378297,7.38051569485828,7.4046918440007,7.42763793974847
0.688336042005251,7.38212384671516,7.40517124845754,7.4277328452734
0.688461057632204,7.38226826822131,7.40525399773257,7.42990852881498
0.688586073259157,7.38301056535665,7.40654881883323,7.43022292479455
0.688711088886111,7.38421754178446,7.40864333853057,7.43274666186304
0.688836104513064,7.38671662291461,7.41023166934667,7.4364130869757
0.688961120140018,7.38990412126128,7.41095020937438,7.43648011223693
0.689086135766971,7.39012701278764,7.41141509613439,7.43751087527902
0.689211151393924,7.39105328103122,7.41401391246234,7.43873491858104
0.689336167020878,7.39206211463229,7.4166420730824,7.43886397827641
0.689461182647831,7.39260796999517,7.41892954044484,7.44053703229063
0.689586198274784,7.39367813199302,7.41996797285691,7.44333234655965
0.689711213901738,7.39474331736519,7.42019009714686,7.44395403776226
0.689836229528691,7.39673324565042,7.42048805948092,7.44503444283608
0.689961245155644,7.39680169956351,7.42050724968279,7.44589261993984
0.690086260782598,7.39759782630658,7.42193370845275,7.44700086148972
0.690211276409551,7.39803691778976,7.42293276126894,7.44705291146323
0.690336292036505,7.40012424118944,7.42324168018815,7.44812945325897
0.690461307663458,7.40055625609997,7.42440061763919,7.45302532730884
0.690586323290411,7.4018032949217,7.42545830795237,7.45446240428627
0.690711338917365,7.40437303377457,7.42583777130464,7.45494061014037
0.690836354544318,7.40456130268125,7.42634952632771,7.45552173800169
0.690961370171271,7.40649221069673,7.43088402457808,7.45592039531204
0.691086385798225,7.40672642035173,7.43159500157265,7.45692134151198
0.691211401425178,7.40789445643707,7.43435616443974,7.45801201758349
0.691336417052132,7.40921962742167,7.43436788228973,7.45849505946851
0.691461432679085,7.41157953721535,7.43476218841449,7.45906234008661
0.691586448306038,7.41167145279526,7.43506646839536,7.45990138427022
0.691711463932992,7.41508369495299,7.43678529473021,7.46209559544149
0.691836479559945,7.41736471479584,7.43728669066809,7.462212345771
0.691961495186898,7.41747879816107,7.43784152121796,7.46337914566122
0.692086510813852,7.4182809615801,7.44103266287471,7.46356530039137
0.692211526440805,7.41888444053617,7.44122139061966,7.46366878578435
0.692336542067759,7.41951597503573,7.44349104203438,7.46445350723583
0.692461557694712,7.42044773989066,7.44443022557223,7.46583809981377
0.692586573321665,7.42130373845906,7.44491270552319,7.46941388707536
0.692711588948619,7.42260566785604,7.44649295556435,7.46982057667404
0.692836604575572,7.42305074070539,7.4465513227541,7.47041714093892
0.692961620202525,7.42411559115287,7.44725677557248,7.47154951349521
0.693086635829479,7.42996047282552,7.44876798731655,7.47353291250891
0.693211651456432,7.43009417829709,7.44919319972429,7.47353969707208
0.693336667083385,7.4303005166417,7.44951892160119,7.47366688692817
0.693461682710339,7.43072102705054,7.44983361951577,7.47370189191829
0.693586698337292,7.43265477007575,7.44987902231712,7.47415946980636
0.693711713964246,7.43417246221803,7.4507450550888,7.47495927508055
0.693836729591199,7.43427960596518,7.45123653124519,7.47498665388624
0.693961745218152,7.43625272637832,7.45150766663866,7.47725440936146
0.694086760845106,7.43697799658118,7.45328557851064,7.47728318049717
0.694211776472059,7.437178791507,7.45438128566563,7.47828618367474
0.694336792099012,7.43724481229351,7.45479457891723,7.47940716037074
0.694461807725966,7.43831739351441,7.45541228975186,7.48065492827157
0.694586823352919,7.43917350855731,7.45602156445509,7.48195701515207
0.694711838979872,7.43945638309101,7.4593489290242,7.48409388875857
0.694836854606826,7.44012844822687,7.46231688109399,7.48471086539054
0.694961870233779,7.44119187951489,7.46280599961936,7.48513296856671
0.695086885860733,7.44209871356234,7.46306410227282,7.48541680350734
0.695211901487686,7.44372705002384,7.46358214281027,7.48724055370415
0.695336917114639,7.44403601779143,7.46398234046544,7.48742083182257
0.695461932741593,7.44559610776314,7.46476502457567,7.48794723924826
0.695586948368546,7.44706880752069,7.46623863439706,7.48851176743203
0.695711963995499,7.44728603096851,7.46735996699826,7.49002228502145
0.695836979622453,7.44773765985447,7.4675644065423,7.49111762511069
0.695961995249406,7.44812303989925,7.46803610045013,7.49195570363569
0.696087010876359,7.44942405271623,7.46890160059778,7.49338108996326
0.696212026503313,7.44958194985494,7.47062776907541,7.49369289801572
0.696337042130266,7.44978930600458,7.47158179395559,7.49395938708215
0.69646205775722,7.45064716258022,7.47218212381623,7.49435802308771
0.696587073384173,7.451402530711,7.47325502445231,7.49634482349184
0.696712089011126,7.45278014236795,7.47365233407515,7.49674189563184
0.69683710463808,7.45286378097985,7.47379832439359,7.50014315256278
0.696962120265033,7.45307691709716,7.47439911033382,7.50084003981753
0.697087135891986,7.45405187828451,7.47457572485196,7.50127681146159
0.69721215151894,7.45488342776049,7.47560658597002,7.50181071555019
0.697337167145893,7.45507154379585,7.47683883523413,7.50212527093471
0.697462182772847,7.45576153781021,7.47892593029498,7.50330499850433
0.6975871983998,7.45704367538002,7.48046181666161,7.5068459943772
0.697712214026753,7.45715169051796,7.48066384509135,7.50708244536787
0.697837229653707,7.45918143764339,7.48130928373011,7.5072201189021
0.69796224528066,7.46223707877945,7.4826209163193,7.50913220674148
0.698087260907613,7.46287692745948,7.484491491939,7.50954009806496
0.698212276534567,7.46361603911755,7.48708756250897,7.51315409025
0.69833729216152,7.46365638691777,7.48728860933896,7.51336738350973
0.698462307788474,7.4647955710353,7.48870344643055,7.51453902759146
0.698587323415427,7.46483301092111,7.49244515216649,7.51709861219434
0.69871233904238,7.46508591294242,7.49568936481951,7.51831368147738
0.698837354669334,7.46704001515883,7.49638215947694,7.51970189539516
0.698962370296287,7.46731964793821,7.49702310331347,7.51981118426086
0.69908738592324,7.4673731891749,7.49795146390967,7.52192023042917
0.699212401550194,7.47027235110626,7.49871308713498,7.52260095575849
0.699337417177147,7.47060377162529,7.49904348526846,7.523323708641
0.6994624328041,7.47176243685973,7.50211393792556,7.52488673476402
0.699587448431054,7.47301568274023,7.5021298664349,7.52677669074209
0.699712464058007,7.47413099138209,7.50320414408604,7.5282485694975
0.699837479684961,7.47431713026879,7.50565790863495,7.52907086666241
0.699962495311914,7.47431824360255,7.50589557780837,7.52930654828793
0.700087510938867,7.47483942997933,7.50643726433483,7.53108150667268
0.700212526565821,7.4750296370905,7.50683210843963,7.53118892565188
0.700337542192774,7.47583594848251,7.50764065842354,7.53271891079213
0.700462557819727,7.47758033519399,7.50895613134993,7.53338279556119
0.700587573446681,7.47900799334518,7.50975472472811,7.53411877384915
0.700712589073634,7.48060593742999,7.50979111388575,7.53468207150984
0.700837604700588,7.48120899761632,7.51111029459615,7.53479922777697
0.700962620327541,7.48241605271841,7.51294398973596,7.53567770873048
0.701087635954494,7.48355511091527,7.51313834436981,7.54132664797061
0.701212651581448,7.4839580373223,7.51607308087833,7.54167379907376
0.701337667208401,7.48555835984842,7.51899310964443,7.54293890387952
0.701462682835354,7.48689066297248,7.51959107907204,7.5442063050081
0.701587698462308,7.48821026270397,7.52173245789341,7.5447003506382
0.701712714089261,7.48854259139661,7.5220882218584,7.54520884225288
0.701837729716214,7.49639685224204,7.52407934735517,7.54547770243679
0.701962745343168,7.49789222546384,7.52579369735085,7.54759518383905
0.702087760970121,7.49869357901724,7.526363119868,7.54857194271418
0.702212776597075,7.49884410173425,7.5267966571535,7.54946596661228
0.702337792224028,7.50204148623273,7.52811266883828,7.55012549940236
0.702462807850981,7.50265004522705,7.52898268638039,7.55015028243639
0.702587823477935,7.5031169676072,7.52988419130976,7.5520600942887
0.702712839104888,7.50442877822459,7.53048266265097,7.55359244686143
0.702837854731841,7.5061995320557,7.53085459062721,7.55403993869751
0.702962870358795,7.50867230750258,7.53088657838057,7.55465918673497
0.703087885985748,7.50890486494628,7.53164226031686,7.55886093516421
0.703212901612702,7.50938141159829,7.5348549621632,7.55970160938815
0.703337917239655,7.51308296734532,7.53534610759366,7.56259133922241
0.703462932866608,7.51312999780523,7.53829779013117,7.56543518621809
0.703587948493562,7.5134546103701,7.53878786479526,7.5657667156703
0.703712964120515,7.51785454661514,7.53979446378036,7.56675525596197
0.703837979747468,7.52181605125468,7.54461701078386,7.57034409300231
0.703962995374422,7.52515936966965,7.54519596817458,7.5708738962006
0.704088011001375,7.52603770625391,7.54615385017914,7.57094143077509
0.704213026628329,7.52610692012577,7.54650506885332,7.57131074500503
0.704338042255282,7.52662542848117,7.54738776805134,7.57251411512534
0.704463057882235,7.52805096863786,7.54770169967176,7.57267215705918
0.704588073509189,7.52945760938755,7.54877584888976,7.57308721264663
0.704713089136142,7.52986155801339,7.55202794245366,7.5733604123465
0.704838104763095,7.53042290179891,7.55272259271854,7.57625549607177
0.704963120390049,7.53075981776328,7.55279706607586,7.57684375298491
0.705088136017002,7.5324292653463,7.55280427353804,7.57742720422653
0.705213151643955,7.5351643834483,7.55419720674672,7.57966591009122
0.705338167270909,7.53649119698631,7.55435318346012,7.57984783285849
0.705463182897862,7.53655217080875,7.55600746871888,7.58222631792963
0.705588198524816,7.53737855790346,7.55742721924499,7.58256458318084
0.705713214151769,7.53807788597078,7.55752876570135,7.58301928767801
0.705838229778722,7.53810739353789,7.55908678560868,7.58314651062416
0.705963245405676,7.53968548513673,7.55967715182087,7.58330468517276
0.706088261032629,7.5401904166924,7.56152846898383,7.58451123326096
0.706213276659582,7.5436618912701,7.56260740341714,7.58466567441435
0.706338292286536,7.54513797425865,7.56293308166743,7.58529299286228
0.706463307913489,7.54587517494138,7.56351438320161,7.58566337927352
0.706588323540443,7.54646877882492,7.56354823120837,7.58572329642445
0.706713339167396,7.54702329919049,7.56379739120752,7.58616620508365
0.706838354794349,7.54714622907065,7.56619663817622,7.58929582231354
0.706963370421303,7.54872727771047,7.56637365806376,7.5901269326029
0.707088386048256,7.54890739316809,7.56648335276077,7.59039781172388
0.707213401675209,7.54944593755898,7.566846657144,7.59062975408833
0.707338417302163,7.55066490957252,7.56743868388415,7.59258062864109
0.707463432929116,7.55194867210705,7.56967850676571,7.5930078741659
0.70758844855607,7.55233695347733,7.57069394909915,7.59328801025471
0.707713464183023,7.55291385362453,7.57114230446663,7.59540685583588
0.707838479809976,7.5534832737141,7.5720490221008,7.59555374175229
0.70796349543693,7.55648534082763,7.57360780442836,7.59864759467773
0.708088511063883,7.55736845617461,7.57833520808946,7.59875462765905
0.708213526690836,7.55772145792053,7.57925594600747,7.60112492655626
0.70833854231779,7.56039647265376,7.57925754219584,7.6023881487337
0.708463557944743,7.56169509505607,7.57955884260109,7.60267820598371
0.708588573571696,7.56255845552807,7.5805741521374,7.60527852454537
0.70871358919865,7.56265193640917,7.5828021491751,7.60630921692707
0.708838604825603,7.56316279812302,7.58300318305408,7.60783124056867
0.708963620452557,7.56347910944299,7.58722712609567,7.6083408260667
0.70908863607951,7.56550259225645,7.58749516144665,7.60872850125972
0.709213651706463,7.56588658375842,7.58829415822181,7.61007048261866
0.709338667333417,7.56644036027859,7.58868583438041,7.61074588506066
0.70946368296037,7.56954728769145,7.58917019061902,7.61627128928118
0.709588698587323,7.57051605467727,7.59006222860794,7.61723373564783
0.709713714214277,7.57139210429585,7.59205556607688,7.61971221992964
0.70983872984123,7.57219953607062,7.59381660354889,7.62040552202785
0.709963745468184,7.57450051859806,7.593869612388,7.62056969555386
0.710088761095137,7.57502835966115,7.59418732001476,7.62064064961071
0.71021377672209,7.57608760882814,7.59496934326963,7.62081218185699
0.710338792349044,7.57690951936146,7.59513755695554,7.62131173061952
0.710463807975997,7.57706271548763,7.59936342107178,7.62171326129996
0.71058882360295,7.57743957230203,7.60055219094372,7.62262702135349
0.710713839229904,7.57770909874655,7.60135282472776,7.62344673908261
0.710838854856857,7.57904224320063,7.6014044001191,7.623897816053
0.71096387048381,7.58048643685758,7.60145540918375,7.62447637989279
0.711088886110764,7.58220567281896,7.60171848003728,7.62576360947542
0.711213901737717,7.58632026769347,7.60193511425928,7.62726959731435
0.711338917364671,7.58733589728272,7.6032147519931,7.62859222829613
0.711463932991624,7.58751204512004,7.60458059225348,7.62958292475662
0.711588948618577,7.58891216120921,7.60470682619837,7.62986966039742
0.711713964245531,7.59193527840067,7.60480429703645,7.63014216668323
0.711838979872484,7.59294239276549,7.60506188470702,7.63018938652871
0.711963995499437,7.59308375438936,7.60570336934943,7.63051741008653
0.712089011126391,7.59310947669669,7.60780220688064,7.63122763886959
0.712214026753344,7.59360374178187,7.60872808518768,7.6324321248599
0.712339042380298,7.59369811631237,7.60960139665262,7.63266666031489
0.712464058007251,7.59372109821048,7.61053038431132,7.63414016487548
0.712589073634204,7.59500366911422,7.61245568810511,7.63468054829769
0.712714089261158,7.59559509071649,7.61290676141329,7.63512690114331
0.712839104888111,7.5958169477265,7.61313063886966,7.63554265626125
0.712964120515064,7.59641604966257,7.61336768061682,7.63793624871706
0.713089136142018,7.59683966778797,7.61485791544536,7.64190204065723
0.713214151768971,7.59789411642416,7.61552531615279,7.64224304120202
0.713339167395925,7.59924819738287,7.61608065621561,7.64240127594082
0.713464183022878,7.59929085389778,7.61726997358135,7.64255076663315
0.713589198649831,7.59929943582817,7.61761112089007,7.6427965291213
0.713714214276785,7.60043109054972,7.61786843255853,7.64291469312137
0.713839229903738,7.601485139945,7.61798876060615,7.64363749896266
0.713964245530691,7.60190290783535,7.61805889639344,7.64414790719369
0.714089261157645,7.60313992134123,7.61827668873332,7.6443397360162
0.714214276784598,7.60359306518755,7.61889099848453,7.64571345949037
0.714339292411551,7.60365200654174,7.61932705744603,7.64717475401845
0.714464308038505,7.60454531187779,7.62104680444806,7.64733112087906
0.714589323665458,7.60461154456685,7.62311377283325,7.64822289001273
0.714714339292412,7.60501298701357,7.62534518903506,7.6510744500663
0.714839354919365,7.6075370787044,7.62617179438335,7.65176542903603
0.714964370546318,7.60810283978043,7.6273202141715,7.65262689988812
0.715089386173272,7.6094984826824,7.62751828080531,7.65304512273048
0.715214401800225,7.61047855628659,7.62772845609037,7.65407029315066
0.715339417427178,7.61082368862367,7.62975207450593,7.65458521579789
0.715464433054132,7.61123053288895,7.62986943366774,7.65541369270927
0.715589448681085,7.61372072357854,7.62992368170607,7.65588606827525
0.715714464308039,7.61563550228905,7.63135321484665,7.65666568299606
0.715839479934992,7.61678697423612,7.63136016048544,7.66033013616782
0.715964495561945,7.61769015301216,7.63165677868455,7.66091041734279
0.716089511188899,7.61802389721133,7.63176682159922,7.6610183142795
0.716214526815852,7.62090877573216,7.63232415629171,7.66139212976327
0.716339542442805,7.6212806308256,7.6327480941889,7.66164370341312
0.716464558069759,7.62364581545402,7.63871435740091,7.66260938777375
0.716589573696712,7.62520914492663,7.6393931902942,7.66276187563109
0.716714589323665,7.62588991636109,7.64013739239573,7.66331448447854
0.716839604950619,7.62615805471177,7.64018810620116,7.66407551867589
0.716964620577572,7.62634858534634,7.64120261333757,7.66572106952401
0.717089636204526,7.6286105835444,7.64336931702306,7.66602540606926
0.717214651831479,7.6293768997063,7.64338751119761,7.66686215576634
0.717339667458432,7.62943102095444,7.6443467744725,7.66716501101423
0.717464683085386,7.62966891085356,7.64501620100133,7.66929433622139
0.717589698712339,7.63069075002474,7.64668079460807,7.67024317564883
0.717714714339292,7.63123342480942,7.64782748478175,7.67291426455145
0.717839729966246,7.63138241529815,7.64982889080609,7.67545942246266
0.717964745593199,7.63166953659646,7.650853334785,7.67845447208372
0.718089761220153,7.63221078390986,7.65277811432612,7.6785501558646
0.718214776847106,7.63371390346016,7.65311649471624,7.67900478285948
0.718339792474059,7.63570173961126,7.6568583193026,7.6801188554908
0.718464808101013,7.63744314954766,7.65868563672506,7.68231076228433
0.718589823727966,7.63825699418785,7.65909010425753,7.68282177005721
0.718714839354919,7.63933039748024,7.65956927974961,7.68314587499499
0.718839854981873,7.6400145049627,7.6599218794709,7.6852827285489
0.718964870608826,7.6401328098275,7.6603988315488,7.68605215359301
0.71908988623578,7.64047969419723,7.66381098692279,7.68878410472342
0.719214901862733,7.64079991221085,7.66489769876722,7.68901612510084
0.719339917489686,7.64328716651914,7.66524532392759,7.69286651619452
0.71946493311664,7.64431031796506,7.66592866683472,7.69450917187792
0.719589948743593,7.64460662100423,7.66679581320089,7.69452135280642
0.719714964370546,7.64654083317138,7.67189545193245,7.69538005931422
0.7198399799975,7.64759763809169,7.67285539883155,7.69821096436083
0.719964995624453,7.64777443396802,7.67469911410863,7.69926365974286
0.720090011251406,7.64977858237333,7.67679116958887,7.70054630417307
0.72021502687836,7.65066619112772,7.6787244865251,7.70164399651779
0.720340042505313,7.6513506262845,7.68006398752247,7.70168856522854
0.720465058132267,7.65200465431103,7.68044874514071,7.70376583105513
0.72059007375922,7.65204572568754,7.68136436728166,7.7049630348306
0.720715089386173,7.65578536033563,7.68271445447119,7.70548448333184
0.720840105013127,7.65691046575064,7.68277013003158,7.70681199618771
0.72096512064008,7.65700474966378,7.68416455665792,7.70703659688911
0.721090136267033,7.65861828232444,7.6844950947659,7.70706534401032
0.721215151893987,7.66033755305714,7.68545933023702,7.7103407472116
0.72134016752094,7.66346712252741,7.68576466703428,7.71094057339516
0.721465183147894,7.66347009077383,7.68615187174656,7.71111960772107
0.721590198774847,7.66426940683262,7.68626988289962,7.71195318542924
0.7217152144018,7.66467648799221,7.68709232957368,7.71298604957538
0.721840230028754,7.66467681369482,7.68748921892389,7.71300180193114
0.721965245655707,7.6658769104543,7.68845283962251,7.71314626368603
0.72209026128266,7.66616505982605,7.68927248210173,7.71333225583073
0.722215276909614,7.66778802532722,7.68964502856541,7.71583837872984
0.722340292536567,7.669582498478,7.68977220348055,7.71627953681788
0.72246530816352,7.67108018846158,7.69033006585752,7.71629523267923
0.722590323790474,7.67255591998891,7.69051100168418,7.71765888903795
0.722715339417427,7.67291549008736,7.69063169958449,7.71873717956615
0.722840355044381,7.67322751138122,7.69150267366267,7.71958813426785
0.722965370671334,7.67589247192863,7.69201078997083,7.71996540530876
0.723090386298287,7.67596548319123,7.69301036171473,7.72073752431345
0.723215401925241,7.67652087979084,7.69515166218231,7.72194681621474
0.723340417552194,7.67675578925316,7.69603974134153,7.72318541135958
0.723465433179147,7.67724890479309,7.69781161659963,7.72421026588127
0.723590448806101,7.67969454026986,7.70052176673646,7.72487479614655
0.723715464433054,7.68058672574616,7.70116758699412,7.72526649154419
0.723840480060007,7.68197495682458,7.70143643332772,7.72646553702553
0.723965495686961,7.68214403832837,7.70173016012583,7.72652672675954
0.724090511313914,7.68296171593029,7.70173887718261,7.72689937896671
0.724215526940868,7.6837168209275,7.70284006860255,7.72749816218184
0.724340542567821,7.68406975174795,7.70300862087862,7.72774311204013
0.724465558194774,7.68589233546531,7.70375150154596,7.72927276690314
0.724590573821728,7.68625132643129,7.70426181055669,7.73048610995766
0.724715589448681,7.6867404186928,7.70469001773383,7.73063699675432
0.724840605075634,7.68855424918028,7.70536742719844,7.73168743161878
0.724965620702588,7.68883764880076,7.70705488426259,7.73170744308956
0.725090636329541,7.68919264075387,7.70759159216781,7.73243726479114
0.725215651956495,7.69005008243294,7.7077940282835,7.73526770613889
0.725340667583448,7.69056047487552,7.7103290485356,7.73626247095004
0.725465683210401,7.69182727865921,7.71083897149947,7.73813909717368
0.725590698837355,7.69205939958424,7.71116026809157,7.73849146487365
0.725715714464308,7.69308796097571,7.71124034718617,7.73889572803047
0.725840730091261,7.6940644559447,7.71400870310545,7.7392931507865
0.725965745718215,7.69415337506262,7.71549517114726,7.73984869658832
0.726090761345168,7.69838699078192,7.71663707718196,7.74009268262775
0.726215776972121,7.70070486439957,7.71797374886755,7.74044099934236
0.726340792599075,7.70200076095882,7.71802130556516,7.74283635411163
0.726465808226028,7.70281102696122,7.71836057789792,7.74351185772548
0.726590823852982,7.70301868828935,7.71940453556741,7.7465298503773
0.726715839479935,7.70408988489414,7.71947103425314,7.74729890901461
0.726840855106888,7.70431512403725,7.71968184119009,7.74792088226665
0.726965870733842,7.70510311409847,7.72034809140248,7.74802000393056
0.727090886360795,7.70576889910747,7.72103337718369,7.7487303412912
0.727215901987748,7.70700234407706,7.72417514745108,7.74931469220706
0.727340917614702,7.70723212000901,7.72485943568651,7.74954886331471
0.727465933241655,7.70749859307138,7.72607530983527,7.75198965261331
0.727590948868609,7.70836169970641,7.72843259504029,7.75396307753851
0.727715964495562,7.71019779276439,7.72849868717222,7.75433015497827
0.727840980122515,7.71048632382676,7.73008641356901,7.75441450503847
0.727965995749469,7.71049162997064,7.73033841972254,7.7556168284966
0.728091011376422,7.71091907865198,7.73284828413092,7.7570248061444
0.728216027003375,7.71118807378839,7.73299323881707,7.75789556434365
0.728341042630329,7.71527093571499,7.73335316240893,7.75946563715203
0.728466058257282,7.71781045600954,7.73363808672935,7.75974045657458
0.728591073884235,7.71919678822557,7.73418500580761,7.76073939381358
0.728716089511189,7.71920799373072,7.73435565374402,7.76077420088287
0.728841105138142,7.71935860163789,7.7355070611032,7.76204133261421
0.728966120765096,7.71945753034031,7.73606829978849,7.76322098349759
0.729091136392049,7.72112018380137,7.74008288566237,7.76357960756173
0.729216152019002,7.72405604703694,7.74038705549347,7.76479727193618
0.729341167645956,7.72478577055647,7.74205558299372,7.7658428013405
0.729466183272909,7.72595364345459,7.74241646450377,7.76888742840097
0.729591198899862,7.72675449082294,7.74278100973223,7.77092205891814
0.729716214526816,7.72707263669025,7.74347551471453,7.77338123475459
0.729841230153769,7.72726247860013,7.74501136330058,7.77356511793365
0.729966245780723,7.72796857868536,7.74952149702062,7.77360585424274
0.730091261407676,7.72837150174133,7.75041473033592,7.7741683456004
0.730216277034629,7.72940706998353,7.75348921605163,7.77457131397462
0.730341292661583,7.73008207602526,7.75361778301136,7.77562842626512
0.730466308288536,7.73200436694243,7.75413001351532,7.77681725829448
0.730591323915489,7.73252134005732,7.75536569173992,7.77950976269709
0.730716339542443,7.73303873242256,7.75622106246031,7.77963241431615
0.730841355169396,7.73416995263149,7.75700901295046,7.78049346398562
0.73096637079635,7.73430156257654,7.75723328245771,7.78074406126114
0.731091386423303,7.73538022018738,7.75741368880612,7.78160587694777
0.731216402050256,7.73539974480911,7.75746125695512,7.7830300412133
0.73134141767721,7.73540523333724,7.75780085819806,7.78363599700803
0.731466433304163,7.73541174933775,7.75789997207039,7.78747032813067
0.731591448931116,7.73556658172738,7.75852952277814,7.78750673891415
0.73171646455807,7.74005127815053,7.76009939076347,7.78825856653301
0.731841480185023,7.74066902421769,7.76119835473167,7.78889837224934
0.731966495811976,7.74140335599201,7.76221590647099,7.79059930536283
0.73209151143893,7.74202116927915,7.76260872681353,7.79185465856186
0.732216527065883,7.74251299030676,7.76369104139606,7.79256147663854
0.732341542692837,7.74281636732483,7.76402699815006,7.79359841920767
0.73246655831979,7.74325075148066,7.76610049440976,7.79386368806421
0.732591573946743,7.74387494625297,7.76671021642247,7.79453638481452
0.732716589573697,7.74420188189148,7.76742558046194,7.79573717404694
0.73284160520065,7.74742853212895,7.76793321686436,7.79674094680509
0.732966620827603,7.74781975766768,7.76842069529442,7.79740011760878
0.733091636454557,7.74815019711773,7.77029571977174,7.79839894800412
0.73321665208151,7.75017967254972,7.77040360706849,7.79964825013387
0.733341667708464,7.7529284775541,7.77320192501852,7.80009014669433
0.733466683335417,7.75470908279672,7.7752183194256,7.80045573563111
0.73359169896237,7.75517495420424,7.77874932454474,7.80204128576881
0.733716714589324,7.7558281786833,7.7803822300651,7.80339282012716
0.733841730216277,7.75663283057603,7.78053889133915,7.80760498974087
0.73396674584323,7.75862915578336,7.78055288166778,7.807716457772
0.734091761470184,7.7609766625777,7.781480682768,7.808830918139
0.734216777097137,7.76114088194231,7.78319679373465,7.81000867929813
0.734341792724091,7.76193054294556,7.78716897780055,7.8100753046453
0.734466808351044,7.76283108830504,7.78776858446371,7.81130347359087
0.734591823977997,7.76610951921838,7.78781514764264,7.8121764905868
0.734716839604951,7.76663791997014,7.78790836392563,7.81242591834359
0.734841855231904,7.7677163551042,7.79214744460859,7.81497363084053
0.734966870858857,7.76775842823701,7.7937204597137,7.81574138819959
0.735091886485811,7.76950482727022,7.79468829548403,7.81759302461997
0.735216902112764,7.77007881818874,7.79493037283266,7.8193169309198
0.735341917739717,7.77109678476493,7.79579277836184,7.8199339739013
0.735466933366671,7.77209272940673,7.79619096806745,7.82283772457004
0.735591948993624,7.77509717094574,7.79649511683836,7.82348762231857
0.735716964620578,7.7752439195497,7.79988396513624,7.8241193825901
0.735841980247531,7.7764785759853,7.80283392080215,7.82616349527392
0.735966995874484,7.776775816316,7.80316100999795,7.82696189314568
0.736092011501438,7.77827834833244,7.80337581998845,7.83188127668757
0.736217027128391,7.77854394537111,7.80573591271335,7.83301893631463
0.736342042755344,7.77866758868772,7.80731595961233,7.83539669551499
0.736467058382298,7.77917707449746,7.80915015442892,7.83550527048813
0.736592074009251,7.77971989412256,7.81041552455245,7.83565939998708
0.736717089636205,7.78199115831539,7.81185987477206,7.83757744928394
0.736842105263158,7.78547807389853,7.81305409874621,7.83866103319566
0.736967120890111,7.78605173329145,7.81472347182568,7.83912414326775
0.737092136517065,7.78770068220436,7.81516724150064,7.83941277663565
0.737217152144018,7.78972479685833,7.81529518745675,7.84160820523999
0.737342167770971,7.79568006833101,7.81552788744706,7.84301299428527
0.737467183397925,7.79638003775219,7.81608183198807,7.84311447148433
0.737592199024878,7.80029885297484,7.81671067891932,7.84359458489028
0.737717214651831,7.8016330057776,7.81681594188015,7.84527087608297
0.737842230278785,7.80164443570637,7.81767839040222,7.84592817398197
0.737967245905738,7.806978798929,7.817893423782,7.84656236778439
0.738092261532692,7.80844484412272,7.82005127759439,7.84774498097883
0.738217277159645,7.80892945273265,7.82156648692038,7.84780297485195
0.738342292786598,7.80957822971577,7.82333899230989,7.84898820361435
0.738467308413552,7.81187594252282,7.82340710931061,7.85119864016605
0.738592324040505,7.81211573770328,7.82500932664228,7.85280932756717
0.738717339667458,7.81243454341412,7.82604524104215,7.85306155432718
0.738842355294412,7.81342666598237,7.82750260840239,7.8550023943635
0.738967370921365,7.81454837351899,7.83111619838318,7.85683276431541
0.739092386548319,7.81536569924024,7.83217662861781,7.85699782173448
0.739217402175272,7.81552983354635,7.83257401808032,7.86025863346165
0.739342417802225,7.81592016542214,7.83547279419906,7.86455800136919
0.739467433429179,7.81635396169092,7.83765236767156,7.86630887677519
0.739592449056132,7.81659275196434,7.84127975201269,7.87019566831837
0.739717464683085,7.81756734126628,7.84191995847377,7.87177898495442
0.739842480310039,7.82228949137039,7.84617484622841,7.87283438218131
0.739967495936992,7.82322402478075,7.84663143620877,7.87361039964774
0.740092511563946,7.82461461761657,7.84985113293679,7.87449254249711
0.740217527190899,7.82871116358786,7.85385305048073,7.87626911422984
0.740342542817852,7.82893581615066,7.85414486139078,7.87717064980049
0.740467558444806,7.83204771771437,7.85559368372544,7.88145924025813
0.740592574071759,7.83451144316987,7.85925079187432,7.88228360405953
0.740717589698712,7.83814119528956,7.86126413331981,7.88702816560451
0.740842605325666,7.83929180946235,7.86236332341126,7.88790934168132
0.740967620952619,7.84535762317031,7.86516626471278,7.88868809877327
0.741092636579572,7.84654477969688,7.86756347830437,7.89272717038818
0.741217652206526,7.84852766334803,7.86923691930081,7.89726972222361
0.741342667833479,7.85236180316613,7.8696555025414,7.89819314498473
0.741467683460433,7.85282876121274,7.87256791039685,7.89909232957475
0.741592699087386,7.85413441146286,7.87343830583938,7.89932070676428
0.741717714714339,7.85691188390931,7.87678781319351,7.90206655994313
0.741842730341293,7.85693135644029,7.87768247301593,7.90369080177922
0.741967745968246,7.85726574364122,7.87980803186178,7.90767932232713
0.742092761595199,7.85895031001924,7.88233765522393,7.90848989304798
0.742217777222153,7.86115350190658,7.88254935536898,7.90870355402943
0.742342792849106,7.86116378757096,7.88680730037357,7.90918284010361
0.74246780847606,7.86259398275485,7.88705198616448,7.91360948048669
0.742592824103013,7.86734624056773,7.88737679658279,7.91505759775114
0.742717839729966,7.86745973223546,7.89097750371531,7.91701536453383
0.74284285535692,7.86955641076765,7.89245040562979,7.91721294879455
0.742967870983873,7.87096317812125,7.89403534731602,7.91879237306607
0.743092886610826,7.87180018732028,7.89481882133599,7.92111136375413
0.74321790223778,7.87274523129491,7.89708371650417,7.92269848980037
0.743342917864733,7.87674925868376,7.89748721183545,7.92825249527618
0.743467933491686,7.87748549027958,7.89820583448558,7.92870824974825
0.74359294911864,7.87968686892135,7.89962779433925,7.92897176043783
0.743717964745593,7.88018518138263,7.90264524983233,7.93108500959137
0.743842980372547,7.8804639337607,7.90376314988653,7.93206310468739
0.7439679959995,7.88212061374752,7.907163832757,7.93253984490774
0.744093011626453,7.88566094510086,7.90760838306464,7.93447758681836
0.744218027253407,7.88669586336799,7.91027468239592,7.93478605842534
0.74434304288036,7.88940360042549,7.9117606316585,7.93761404243223
0.744468058507313,7.89255737395002,7.91179957920007,7.93995422240561
0.744593074134267,7.89398647779074,7.91206071711821,7.94011521396806
0.74471808976122,7.89551386896542,7.91367023724471,7.94046569877844
0.744843105388174,7.89577525218273,7.91421254684071,7.94103755363854
0.744968121015127,7.8970503438496,7.91455219932137,7.94224477045004
0.74509313664208,7.90112086852853,7.91516106201909,7.94233455733901
0.745218152269034,7.90257766018034,7.91547542737076,7.9431725964988
0.745343167895987,7.90309225071007,7.91774285416107,7.94473363652136
0.74546818352294,7.90366918931573,7.91991521354918,7.94547137593888
0.745593199149894,7.90484721397297,7.92073458992368,7.94832384524123
0.745718214776847,7.90509306143473,7.92160345452627,7.95116098162501
0.745843230403801,7.9059916567978,7.9240770996432,7.95149613892657
0.745968246030754,7.90693630851082,7.92505368063819,7.95226930124692
0.746093261657707,7.90897458370038,7.92603287434846,7.95264073919396
0.746218277284661,7.90933048758239,7.92802092347578,7.9531006469166
0.746343292911614,7.90990300446946,7.9295378889424,7.95340060907603
0.746468308538567,7.9104320788343,7.92956887940695,7.95411058344701
0.746593324165521,7.91163423911509,7.93008674328623,7.95470816211203
0.746718339792474,7.91177960373669,7.93015834731344,7.96020178186347
0.746843355419427,7.91400257523094,7.93020043611504,7.96092430322857
0.746968371046381,7.91450608423897,7.93054188495876,7.96109743509996
0.747093386673334,7.91451570500026,7.93123527568492,7.96136606936573
0.747218402300288,7.91562105866666,7.93198636357967,7.96256718707938
0.747343417927241,7.91638072894396,7.93257893281832,7.96298895087522
0.747468433554194,7.91756691454664,7.93275480368821,7.96308922962173
0.747593449181148,7.92145879196404,7.93523492028358,7.96316671874878
0.747718464808101,7.92362240304886,7.93554592898529,7.96372957758454
0.747843480435054,7.92377683641293,7.93737389754435,7.9653177247832
0.747968496062008,7.92418044219526,7.93771042909767,7.96588815636779
0.748093511688961,7.92485669183147,7.93903418750525,7.96641491085351
0.748218527315915,7.92643402701859,7.93965793844274,7.96700578474394
0.748343542942868,7.9284850722135,7.94029051616973,7.96851777890243
0.748468558569821,7.92928803517515,7.94032734704173,7.96935891059894
0.748593574196775,7.92942470211808,7.94114503892871,7.97028508111702
0.748718589823728,7.92996838070475,7.94284857112006,7.97093160835291
0.748843605450681,7.9312461770345,7.94661895774539,7.97201175329629
0.748968621077635,7.93131398618363,7.94680585649151,7.97240890961201
0.749093636704588,7.93509640659281,7.94714106113456,7.97399393529645
0.749218652331541,7.93513497515087,7.94857956623246,7.97406408376858
0.749343667958495,7.93537919766676,7.94936142448477,7.97482244832699
0.749468683585448,7.93728206581421,7.95047184637565,7.97579341082187
0.749593699212402,7.93739982924981,7.95071769560971,7.9762116438484
0.749718714839355,7.93893858279055,7.95390100514279,7.97701055227405
0.749843730466308,7.93905241400954,7.95505670296629,7.97930219374318
0.749968746093262,7.93969326746609,7.95593208513125,7.98099016477495
0.750093761720215,7.94008912227168,7.95688400518647,7.98120732069919
0.750218777347168,7.94013813959014,7.95704706480439,7.98281041355971
0.750343792974122,7.94476639392708,7.95856453451287,7.98670594521979
0.750468808601075,7.94493000248979,7.95890053804221,7.9885666869796
0.750593824228028,7.94591744372492,7.96186997770107,7.98885271996265
0.750718839854982,7.94665603349667,7.96246151414648,7.98997432062078
0.750843855481935,7.94709652697224,7.96275468287126,7.99012677027506
0.750968871108889,7.9490688323795,7.96317654564567,7.99023586499295
0.751093886735842,7.95031960497802,7.96328146689612,7.99114052754715
0.751218902362795,7.95033878469231,7.96365283837702,7.99142594198395
0.751343917989749,7.95058721582661,7.96425834408951,7.99277990103706
0.751468933616702,7.95349265221409,7.9660409911183,7.99317840332109
0.751593949243655,7.95556361789506,7.96660029185992,7.99354621691889
0.751718964870609,7.95609001989721,7.96684220123309,7.99552125531848
0.751843980497562,7.95654626468446,7.96803103754655,7.99584968341923
0.751968996124516,7.95696810170212,7.96933309222232,7.99641354026317
0.752094011751469,7.95831829855452,7.96945792869459,7.99790289903881
0.752219027378422,7.95833733052826,7.96946781474776,7.99979184729161
0.752344043005376,7.95891371262011,7.97001476431614,8.00038805500106
0.752469058632329,7.96236342602196,7.97139083582491,8.00109098132524
0.752594074259282,7.96242899837948,7.97303808134869,8.00279644913755
0.752719089886236,7.96347173855047,7.97610017055268,8.00287049922291
0.752844105513189,7.96418933581825,7.97670441049695,8.00572637885617
0.752969121140142,7.96524337683676,7.97731448268012,8.00665826190705
0.753094136767096,7.96609063288541,7.97778535012437,8.00726256701546
0.753219152394049,7.96713742633168,7.97827699193003,8.00760077891958
0.753344168021003,7.96729780068406,7.97877369894313,8.00905167965981
0.753469183647956,7.96886676949274,7.98421189055746,8.01229468212408
0.753594199274909,7.96922417986429,7.98609273055705,8.01287206856558
0.753719214901863,7.96969421501847,7.98647397167644,8.01465777026118
0.753844230528816,7.97175517801903,7.98775975104438,8.01730817384291
0.753969246155769,7.97301210973905,7.99427885208322,8.01866330787651
0.754094261782723,7.97473730752813,7.9976846828452,8.0197315640436
0.754219277409676,7.97804542259084,7.99959694712754,8.02220961619118
0.75434429303663,7.98343890041635,8.00249997716295,8.02455122912772
0.754469308663583,7.98399255535888,8.00421916428815,8.02950131202863
0.754594324290536,7.98431433814519,8.00442058056961,8.03090236544275
0.75471933991749,7.98644757855633,8.00460244500792,8.0311958946438
0.754844355544443,7.99185087001375,8.00696573664865,8.031727539629
0.754969371171396,7.99380963577972,8.00733957351007,8.03377741926933
0.75509438679835,7.99633616541921,8.00833680560837,8.03526002505114
0.755219402425303,7.99731187508158,8.00893749240354,8.03798887603134
0.755344418052256,7.99831218360054,8.01075280526818,8.03862538081108
0.75546943367921,7.99848187228261,8.01255440196051,8.04216625427661
0.755594449306163,7.99874140900393,8.01394014373679,8.04365476704919
0.755719464933117,7.99949519117595,8.01568281299437,8.04470275013251
0.75584448056007,8.00230983396328,8.01654389270953,8.04535671686977
0.755969496187023,8.00430895163361,8.01746204792853,8.04539992759411
0.756094511813977,8.00673449492976,8.01965195512703,8.04541357840721
0.75621952744093,8.00700683737745,8.02167064422939,8.0480123554572
0.756344543067883,8.00703192628913,8.02284266484202,8.04896880532491
0.756469558694837,8.0082851370222,8.02353649042982,8.049762849276
0.75659457432179,8.01068558198058,8.02375320801926,8.05076980544985
0.756719589948744,8.01185573536769,8.02504148865655,8.05081397865375
0.756844605575697,8.01231959244005,8.02546124394951,8.05280899477714
0.75696962120265,8.01336087266518,8.02689805875108,8.05282956165153
0.757094636829604,8.01372197487449,8.02729242546206,8.0539334502176
0.757219652456557,8.01561894871247,8.0274471143623,8.05567098144013
0.75734466808351,8.01605725684983,8.02838382062987,8.05678644168862
0.757469683710464,8.01644787877541,8.02990332694017,8.05761066750777
0.757594699337417,8.01781845937273,8.03224742164911,8.05858148723072
0.757719714964371,8.01813924114538,8.03259298586301,8.05953507286013
0.757844730591324,8.02181605430352,8.03344562040646,8.0656114046466
0.757969746218277,8.02343456940194,8.03551668550702,8.06753391986761
0.758094761845231,8.02436252553029,8.03668939032159,8.0679965426273
0.758219777472184,8.02482600357766,8.03690936405326,8.07169279918628
0.758344793099137,8.02682145831064,8.04658567004245,8.07186236526854
0.758469808726091,8.02724813013214,8.05011250887592,8.07201332712236
0.758594824353044,8.0283039410977,8.05027478660495,8.07204304256734
0.758719839979997,8.02926985452284,8.05151501986679,8.07300296539884
0.758844855606951,8.02948194294357,8.05171813966927,8.07487405091291
0.758969871233904,8.03020732358137,8.05262887626369,8.07712495517683
0.759094886860858,8.03155233981571,8.05338741240458,8.07782144107531
0.759219902487811,8.03257837516495,8.05390094567296,8.07858133169868
0.759344918114764,8.03327034642313,8.05455517587741,8.07910643660897
0.759469933741718,8.03422820581419,8.05516148731212,8.08112912280025
0.759594949368671,8.03741751359278,8.05561748048466,8.08274441895992
0.759719964995624,8.03750374776734,8.05576072568458,8.08475579257495
0.759844980622578,8.03776117693876,8.05601145128863,8.08547727194572
0.759969996249531,8.03981679210672,8.05651539786172,8.085744596456
0.760095011876485,8.04218114579243,8.05675213050975,8.0865884157572
0.760220027503438,8.0443110763017,8.05805731007459,8.08920446601979
0.760345043130391,8.04472640826631,8.05808991590446,8.08976450567609
0.760470058757345,8.04629221727906,8.06372301877269,8.09078069843999
0.760595074384298,8.04736036800919,8.06427815417964,8.09432633693794
0.760720090011251,8.04798459061078,8.06718142770865,8.09542655460934
0.760845105638205,8.04982451553908,8.06932146505409,8.09702994231462
0.760970121265158,8.05133943490767,8.07232997913571,8.09791274097314
0.761095136892112,8.0549901758672,8.07254470601627,8.09903628127204
0.761220152519065,8.05554959682358,8.07343617895948,8.09961442870405
0.761345168146018,8.05583691469617,8.0757819745601,8.10005939541857
0.761470183772972,8.05804047998823,8.07618210520066,8.10043192491356
0.761595199399925,8.05853199361094,8.0787673249181,8.10188767684052
0.761720215026878,8.06124288071039,8.07878138922205,8.10209453187229
0.761845230653832,8.062662010675,8.07921330606273,8.10298928971364
0.761970246280785,8.06338392328382,8.08053124705369,8.10424315797892
0.762095261907738,8.06353185248395,8.08268254945066,8.1075291710649
0.762220277534692,8.06436265178691,8.08274669547135,8.10790355109493
0.762345293161645,8.07029416768513,8.08546785608633,8.10828900607353
0.762470308788599,8.07094714928476,8.08580533183466,8.11278351210832
0.762595324415552,8.07492491383527,8.08650352514005,8.11491478457107
0.762720340042505,8.07520770427026,8.08683667386518,8.11497862216295
0.762845355669459,8.07555089781505,8.08818265353376,8.1149914989423
0.762970371296412,8.07824431716982,8.09004270563454,8.11512456264519
0.763095386923365,8.07871005107073,8.09128689092538,8.11721690303586
0.763220402550319,8.07969718313438,8.09179409403077,8.1184932341231
0.763345418177272,8.08048697270512,8.09384158525793,8.11870461625341
0.763470433804226,8.08238731786165,8.09611145415491,8.1190295605589
0.763595449431179,8.08392045362635,8.096323714487,8.12043570623542
0.763720465058132,8.0841502119681,8.09704499010107,8.12335675555705
0.763845480685086,8.08505326990146,8.09893918140015,8.12385607364968
0.763970496312039,8.08577140077719,8.09915194939702,8.1265108538772
0.764095511938992,8.08662599376671,8.10160661475362,8.12699717364386
0.764220527565946,8.08836000357253,8.10232013422496,8.13024055042349
0.764345543192899,8.0897488998986,8.10244097074692,8.13171832870139
0.764470558819852,8.08985779950209,8.10292121397248,8.1321074690179
0.764595574446806,8.09099017752552,8.10596176341738,8.1366886476118
0.764720590073759,8.0913395297447,8.108051900774,8.13677753793398
0.764845605700713,8.09369193269757,8.10809513515128,8.13701877915501
0.764970621327666,8.09380410638158,8.10839357233085,8.13784860377554
0.765095636954619,8.09440472398519,8.11091118267882,8.14030590936846
0.765220652581573,8.09574949904067,8.11112021848113,8.14036660305409
0.765345668208526,8.09875276203749,8.11319281593108,8.14584875015025
0.765470683835479,8.10150175132802,8.11364351290375,8.14693304061191
0.765595699462433,8.10212369975864,8.11521871324068,8.14852839571661
0.765720715089386,8.10535442036154,8.11853752483709,8.14963778244836
0.76584573071634,8.10786020378096,8.11994715000989,8.1498384737858
0.765970746343293,8.1079818015581,8.12109657784016,8.15067993525506
0.766095761970246,8.10828376061964,8.12800303317393,8.15216629857987
0.7662207775972,8.1096250514518,8.12925830079589,8.15245959243278
0.766345793224153,8.11047167032217,8.12944704208437,8.15656962500546
0.766470808851106,8.11112434457168,8.13002781472254,8.15710521454601
0.76659582447806,8.11312551101561,8.1302067623473,8.15721832091352
0.766720840105013,8.11318005174307,8.13033499379784,8.15752047876318
0.766845855731967,8.11492801982251,8.13090072606032,8.15888389974638
0.76697087135892,8.11819455359281,8.13101706960746,8.16042314548581
0.767095886985873,8.11838225649856,8.13152870532494,8.1623694776226
0.767220902612827,8.11971712948889,8.13308652065122,8.1630731887497
0.76734591823978,8.12092715941595,8.13396860914256,8.16347849504081
0.767470933866733,8.12784124427509,8.13475032092853,8.16467265204156
0.767595949493687,8.12800097767,8.13529179026134,8.16482777017604
0.76772096512064,8.12906691200007,8.13550963989062,8.16514748860305
0.767845980747593,8.12937449809643,8.13795062608026,8.16517224458044
0.767970996374547,8.12998106920995,8.13869116303493,8.16616016093777
0.7680960120015,8.13044350379351,8.13935060210236,8.16637116857772
0.768221027628454,8.13149057634505,8.14220606333013,8.16723771589355
0.768346043255407,8.13180039714656,8.14267324191681,8.16763813096903
0.76847105888236,8.13287676401681,8.14368345756743,8.16836366079526
0.768596074509314,8.13303331299368,8.1443699756868,8.16854312473723
0.768721090136267,8.13378087702068,8.14550788136159,8.17180064222691
0.76884610576322,8.13445558107004,8.14622118079964,8.17429474200006
0.768971121390174,8.13513744524732,8.15160949017111,8.17675045815174
0.769096137017127,8.13847474729966,8.1524524404093,8.1782749542584
0.769221152644081,8.13860919859578,8.15400581693208,8.17970697228417
0.769346168271034,8.13896924665491,8.15514334432201,8.18043669152905
0.769471183897987,8.13978283153648,8.15515958527613,8.18141061542579
0.769596199524941,8.13998410066842,8.15524136658652,8.18161727129925
0.769721215151894,8.14212658831215,8.15747327816437,8.18162075614639
0.769846230778847,8.14245079278347,8.15932673458965,8.18288913662328
0.769971246405801,8.14541212407904,8.15972996869731,8.18365765798202
0.770096262032754,8.1464978821466,8.16040339274269,8.18651897214078
0.770221277659707,8.15139031289158,8.1619148494263,8.18656867459161
0.770346293286661,8.15284966235011,8.16198335005353,8.19272793737581
0.770471308913614,8.15372209374978,8.16231901804809,8.19286594860839
0.770596324540568,8.15461783556245,8.16299957240226,8.19298559533234
0.770721340167521,8.15506959675062,8.16434958040235,8.19447546186679
0.770846355794474,8.15508983804427,8.16673510338396,8.19627575922557
0.770971371421428,8.15509958655688,8.16796133261779,8.19663648286361
0.771096387048381,8.15572545750974,8.17179626669234,8.19701941590972
0.771221402675334,8.15806994855968,8.17282149954444,8.19834480222586
0.771346418302288,8.15934520742482,8.17323689926497,8.19948422305754
0.771471433929241,8.16007291301068,8.17595886982707,8.20194867366229
0.771596449556195,8.16033448184772,8.17607122617923,8.20336415840947
0.771721465183148,8.161056711588,8.17617961440225,8.20438129466139
0.771846480810101,8.16181609305921,8.17898822525061,8.20693023802457
0.771971496437055,8.1618522884972,8.18004390998418,8.21010405060342
0.772096512064008,8.16218473454749,8.18105912769824,8.21194473615405
0.772221527690961,8.16266668485286,8.18283944810923,8.2119597277835
0.772346543317915,8.1629901148151,8.18291610116732,8.21348446081128
0.772471558944868,8.16763808686072,8.18630678021363,8.21444051083006
0.772596574571822,8.16835036311339,8.18783579253527,8.21470295494561
0.772721590198775,8.16877277361838,8.18912301853248,8.21502786519571
0.772846605825728,8.17235134221169,8.18930404176321,8.21522100570792
0.772971621452682,8.17614220808382,8.18937101902559,8.21576084121394
0.773096637079635,8.17648291915191,8.18967636872613,8.21837483127333
0.773221652706588,8.17952457308137,8.1913358324285,8.21926510537644
0.773346668333542,8.18225763167494,8.19217824097613,8.21969970313993
0.773471683960495,8.18329867471955,8.19272000566276,8.22025129857669
0.773596699587448,8.18406900444378,8.19328830758585,8.2206648011752
0.773721715214402,8.18547437458952,8.19386953250744,8.22191251665456
0.773846730841355,8.18650744824038,8.19453713410795,8.2228169711625
0.773971746468309,8.1877644080569,8.19477399457832,8.2232717854776
0.774096762095262,8.18858010502337,8.19758893633227,8.22568287755435
0.774221777722215,8.19128483946273,8.19764466191753,8.2261328383266
0.774346793349169,8.19212029131219,8.20172014877949,8.22851095296962
0.774471808976122,8.19362411184086,8.20309338082011,8.23128590085003
0.774596824603075,8.19372066913635,8.20383844999816,8.23140304974561
0.774721840230029,8.19432756922006,8.20479370224771,8.231848711283
0.774846855856982,8.19443003699372,8.20550057578789,8.23259987897541
0.774971871483936,8.19735012430142,8.2060520848591,8.23741357951117
0.775096887110889,8.20015853093628,8.2097081892777,8.23742416121669
0.775221902737842,8.20071854186651,8.21055924724163,8.23920212214966
0.775346918364796,8.20206243846839,8.21309108411622,8.24058856354465
0.775471933991749,8.20454981846714,8.21538503889374,8.24076222437229
0.775596949618702,8.20468257984458,8.2162175198264,8.24255109871581
0.775721965245656,8.20478995562111,8.21772355733029,8.2437523499278
0.775846980872609,8.20546913405896,8.21933051972228,8.24619943714804
0.775971996499562,8.20583055832179,8.22090245512416,8.24825577557775
0.776097012126516,8.20660534495208,8.22104296222048,8.25163106087643
0.776222027753469,8.2088496143541,8.22274307456532,8.25267672793468
0.776347043380423,8.21031706418693,8.22311040618291,8.25278207636703
0.776472059007376,8.21229972171687,8.22432801855009,8.25410417321823
0.776597074634329,8.21404095729507,8.22529189551454,8.25522875923447
0.776722090261283,8.21445271266568,8.22758389863638,8.25825559173724
0.776847105888236,8.21488697258243,8.22920782779804,8.25881744014592
0.776972121515189,8.21522982450668,8.22999094450511,8.25939264138995
0.777097137142143,8.21585381000869,8.23163001168387,8.25957144863328
0.777222152769096,8.21634771243848,8.2319283360736,8.26095487584275
0.77734716839605,8.22084115042449,8.23506973691135,8.26108399236906
0.777472184023003,8.22294828174684,8.23708148159394,8.26246513882349
0.777597199649956,8.22395775190361,8.23728657814089,8.26385429239446
0.77772221527691,8.22512395007249,8.23838648549162,8.26434346743966
0.777847230903863,8.22742112226601,8.24091009726991,8.26492091579927
0.777972246530816,8.22973628035551,8.24115926837601,8.26526484674532
0.77809726215777,8.2302782583725,8.2430101753222,8.26596877358956
0.778222277784723,8.23033331561488,8.24379832996142,8.2706495518322
0.778347293411676,8.23082212683467,8.24688045897618,8.27223655477068
0.77847230903863,8.23271754622287,8.24893705819196,8.27668770051545
0.778597324665583,8.23418794756654,8.2493904686314,8.28020766903964
0.778722340292537,8.23486495752319,8.2495488747126,8.28161465674634
0.77884735591949,8.23660981031903,8.250532815301,8.28207703986854
0.778972371546443,8.23704950915301,8.25522448723995,8.28245414447981
0.779097387173397,8.23772499760876,8.25552031595115,8.28751474992608
0.77922240280035,8.2382163699618,8.25909263068579,8.28779382721359
0.779347418427303,8.24045127377008,8.26071061537187,8.28795528968478
0.779472434054257,8.24084978140594,8.26101953478654,8.28890976444286
0.77959744968121,8.2415289994692,8.26299498804078,8.29064703986312
0.779722465308163,8.24202732345693,8.26303614299582,8.29801229466432
0.779847480935117,8.24381986787919,8.26520135858682,8.29885679439808
0.77997249656207,8.24515599229658,8.26988276277983,8.29907003373923
0.780097512189024,8.2486868095213,8.27011393833805,8.29937820498635
0.780222527815977,8.24870988526771,8.27049496814744,8.30157727565461
0.78034754344293,8.2494266302815,8.27162236474832,8.30354387248263
0.780472559069884,8.24945463544214,8.27369390566196,8.30725173565715
0.780597574696837,8.25189649341213,8.27505787935649,8.30737306900916
0.78072259032379,8.25338099738723,8.27954750682666,8.30818552508457
0.780847605950744,8.25437162769069,8.28160357292787,8.30862135414186
0.780972621577697,8.25894630219963,8.28197761825623,8.30882004591155
0.781097637204651,8.26057639041002,8.28335853721116,8.31057797747349
0.781222652831604,8.26072894103183,8.28529903220385,8.31163457829352
0.781347668458557,8.26296239371089,8.2853896025655,8.31180447601697
0.781472684085511,8.26459902812802,8.28608209394446,8.31349969558738
0.781597699712464,8.26960115407042,8.28649343459853,8.31406736790482
0.781722715339417,8.27046764942141,8.28810680964512,8.31639503981059
0.781847730966371,8.27401707206918,8.2892186345046,8.31649180522819
0.781972746593324,8.27468640814549,8.29003200162201,8.31764582832985
0.782097762220277,8.27582681793277,8.2921316329424,8.32248794814672
0.782222777847231,8.28017923065959,8.29731077809634,8.32616573513847
0.782347793474184,8.28079692961651,8.29878641980726,8.32713111653178
0.782472809101138,8.28224397240554,8.29988668565344,8.32876788813157
0.782597824728091,8.28531232307814,8.3003602341907,8.3293280119864
0.782722840355044,8.28621942569075,8.30198429795108,8.33332626579203
0.782847855981998,8.28622242955154,8.30233565088098,8.33620858575369
0.782972871608951,8.28646248354687,8.30628130616053,8.33668023173623
0.783097887235904,8.28797355643854,8.30918795570578,8.33709526264254
0.783222902862858,8.28887428264222,8.3100891934669,8.33784370773874
0.783347918489811,8.28900872320352,8.31035774702658,8.33809458906682
0.783472934116765,8.28955165519459,8.3113138157166,8.33847707300595
0.783597949743718,8.29204552492068,8.31252656901859,8.33927239974594
0.783722965370671,8.29600908735657,8.3145544307431,8.3406918184547
0.783847980997625,8.2971436573867,8.31532768087262,8.34140912407103
0.783972996624578,8.30015684078337,8.31724701351577,8.34286184297203
0.784098012251531,8.30181938416778,8.31962337727292,8.34407436861106
0.784223027878485,8.30434099952023,8.32089317936439,8.34651978037566
0.784348043505438,8.30889402718037,8.32093356824081,8.35020238309441
0.784473059132392,8.30901698989168,8.322418764744,8.35026353154354
0.784598074759345,8.3098063772277,8.32323775879056,8.35234516218805
0.784723090386298,8.30997099675472,8.32494053812303,8.35256942351959
0.784848106013252,8.31028245478453,8.32655753899711,8.35502085068263
0.784973121640205,8.31118887789385,8.32763747617314,8.35568873525741
0.785098137267158,8.31182355606013,8.32773366664241,8.35577929194821
0.785223152894112,8.3123186779945,8.32870761035364,8.35702637722585
0.785348168521065,8.31283385359919,8.32895539209712,8.35974965544953
0.785473184148018,8.31610927464821,8.33039187684844,8.35995036377671
0.785598199774972,8.31797222245408,8.33069928681611,8.36231400541216
0.785723215401925,8.3207412573853,8.33077445860489,8.36412016419026
0.785848231028879,8.32100588464482,8.33103172787968,8.36773916390725
0.785973246655832,8.32161343769206,8.33660837652815,8.36822658272845
0.786098262282785,8.32341314358138,8.33665865937254,8.36991760694168
0.786223277909739,8.32458874501508,8.34169296130919,8.37405022913277
0.786348293536692,8.32644352463936,8.34591527571388,8.37469878584673
0.786473309163645,8.32660197220359,8.3484960384057,8.37524144400468
0.786598324790599,8.32718787196641,8.35060957326428,8.37955782002898
0.786723340417552,8.32854277921414,8.35276501241853,8.38047380722943
0.786848356044506,8.32974105305151,8.35299413936409,8.38297326271314
0.786973371671459,8.33031524556272,8.35300917273004,8.38586813016759
0.787098387298412,8.33069454409197,8.35510250562992,8.38734074361827
0.787223402925366,8.33647289384603,8.35754596701372,8.39002343055626
0.787348418552319,8.33765179614551,8.35957487533537,8.39033672042438
0.787473434179272,8.34270882258906,8.35968273346365,8.39139010329902
0.787598449806226,8.34843289479236,8.36005516323503,8.39207382175477
0.787723465433179,8.34847758848301,8.36132418927778,8.39336297571602
0.787848481060132,8.35103571615433,8.36294144539033,8.39561903342765
0.787973496687086,8.35246513740284,8.36300944600491,8.39567956108788
0.788098512314039,8.35345849313742,8.36307418883124,8.3969412540789
0.788223527940993,8.35727606419479,8.36322093549622,8.39741863389694
0.788348543567946,8.35738021686293,8.36448788084058,8.39888294598842
0.788473559194899,8.35936235302714,8.36478545521107,8.39933749174054
0.788598574821853,8.36002148495259,8.36613892234856,8.40078961469027
0.788723590448806,8.36273128041863,8.36754890030389,8.40154029860352
0.788848606075759,8.36273423483718,8.36818051529441,8.40155226715783
0.788973621702713,8.36284473402326,8.37120282537957,8.40220815166821
0.789098637329666,8.3631386551986,8.37263213134446,8.40232558232938
0.78922365295662,8.36435795425256,8.37532383781856,8.40361569224912
0.789348668583573,8.36454280336518,8.37836884861642,8.40908701654833
0.789473684210526,8.36676506334379,8.38353808008437,8.40945335860642
0.78959869983748,8.36782131219603,8.38357780832951,8.41061303679136
0.789723715464433,8.36879366828292,8.38579674177493,8.41107458285752
0.789848731091386,8.37075725896899,8.38656112815492,8.41467019520259
0.78997374671834,8.37393847218738,8.38689736864196,8.41712316222462
0.790098762345293,8.37563495866137,8.39160498602803,8.41831924918064
0.790223777972247,8.37702125031073,8.39543693861717,8.42334514048825
0.7903487935992,8.37705288241626,8.39571121871132,8.42440675619168
0.790473809226153,8.37803331712848,8.39678653471693,8.42649342289485
0.790598824853107,8.38297740707884,8.39781940274049,8.42692446577182
0.79072384048006,8.38372554620781,8.39907399576352,8.42703929839377
0.790848856107013,8.38392636930425,8.39970500143472,8.43394089503789
0.790973871733967,8.38478028597555,8.4050346168249,8.43550451837609
0.79109888736092,8.38501190859841,8.40527900039316,8.43704927762694
0.791223902987873,8.38843203113997,8.40559941811372,8.43793836610621
0.791348918614827,8.39012007107235,8.40647329297957,8.43810147892009
0.79147393424178,8.39038860746194,8.40659740240401,8.44119762790998
0.791598949868734,8.39089874399816,8.41222990294273,8.44280509073041
0.791723965495687,8.39488119455083,8.4138008540759,8.44367635944565
0.79184898112264,8.39566032646204,8.41451877536066,8.44548476554432
0.791973996749594,8.39645683255343,8.41508923873092,8.44564509651439
0.792099012376547,8.40209764314146,8.4155294580505,8.44571223363164
0.7922240280035,8.40343102983854,8.4160231763376,8.44686825663529
0.792349043630454,8.40451734881993,8.41681053284403,8.44723189507567
0.792474059257407,8.40495965691588,8.41967479338291,8.44873921215795
0.792599074884361,8.40521160704427,8.41988420971823,8.44897216552414
0.792724090511314,8.40984255972482,8.42161967180102,8.4525013026952
0.792849106138267,8.41033940772945,8.42491114332948,8.45326557673833
0.792974121765221,8.41121539559904,8.42657296117199,8.45433644718813
0.793099137392174,8.41215853796186,8.42879645048991,8.45563411363774
0.793224153019127,8.41549406972621,8.42969025415266,8.45794553054566
0.793349168646081,8.4158646626626,8.42980861025055,8.45835783593857
0.793474184273034,8.41670691945381,8.43157832969554,8.46116392703287
0.793599199899988,8.41872742936831,8.43263427460577,8.46262832892058
0.793724215526941,8.41893184299372,8.43443301849543,8.46496386450925
0.793849231153894,8.41991112971316,8.43612722992422,8.46520154307754
0.793974246780848,8.42028265467988,8.43881244664557,8.46540216600213
0.794099262407801,8.42104701576172,8.43938307660174,8.4666477397511
0.794224278034754,8.42141646938129,8.4401098333529,8.46841309599419
0.794349293661708,8.42436351641044,8.44217873733676,8.46855586595561
0.794474309288661,8.42470211106099,8.44451634018231,8.46947451028191
0.794599324915614,8.42489862569738,8.44589620949088,8.46986647690416
0.794724340542568,8.42639306506688,8.4465284077007,8.47263977947597
0.794849356169521,8.42907998784274,8.44817671764738,8.47767634978212
0.794974371796475,8.43101519835741,8.44912392648221,8.47768494679452
0.795099387423428,8.4331508898809,8.45038312648786,8.48002339983219
0.795224403050381,8.43374293416147,8.45102736096684,8.48141930936566
0.795349418677335,8.43523389901692,8.45160975101221,8.48279466470773
0.795474434304288,8.43681544157023,8.4543535084436,8.48447791485744
0.795599449931241,8.43993501823137,8.45529956219763,8.48693717035245
0.795724465558195,8.44154722720126,8.45652991254411,8.48739539376499
0.795849481185148,8.44253460216779,8.45706441862477,8.49053411247925
0.795974496812102,8.44470443759942,8.4588326968639,8.4905767921049
0.796099512439055,8.44598754000367,8.46189748867972,8.49118946169967
0.796224528066008,8.44645073289784,8.46257361713193,8.49233720831288
0.796349543692962,8.44795555268414,8.46460457771421,8.49306137432493
0.796474559319915,8.44877551506004,8.46729117076679,8.49420710378885
0.796599574946868,8.45043060051886,8.46832404856629,8.49523476073349
0.796724590573822,8.45091448657852,8.47131247829171,8.50082609207737
0.796849606200775,8.45129468979029,8.47226183639987,8.50148810828517
0.796974621827728,8.45430175310529,8.47442022522135,8.50533510651549
0.797099637454682,8.45501808299862,8.47693240047127,8.50602306511245
0.797224653081635,8.45609964680284,8.47728560536303,8.50638959172513
0.797349668708589,8.45891580118654,8.47735608416136,8.50849608326573
0.797474684335542,8.46009053582351,8.48288360774495,8.50890937256446
0.797599699962495,8.46176664027096,8.48460878614751,8.5128373972941
0.797724715589449,8.46241294878746,8.485939119435,8.51701458261346
0.797849731216402,8.46375252847431,8.49160408393002,8.52513333756255
0.797974746843355,8.46406863051675,8.49606252430056,8.5278016216236
0.798099762470309,8.46714537858404,8.49977785011643,8.52987924523076
0.798224778097262,8.46766779068001,8.50052262592757,8.53104045031649
0.798349793724216,8.46977057639589,8.50366172644955,8.53416919097801
0.798474809351169,8.47174367193713,8.50384952462266,8.53594525516646
0.798599824978122,8.47262608273696,8.5041574629945,8.53912295244763
0.798724840605076,8.47410026135091,8.50598590639274,8.53924211704668
0.798849856232029,8.47563393377427,8.50630629794738,8.53929712305704
0.798974871858982,8.4801400125845,8.50699580149352,8.54114110420151
0.799099887485936,8.48126382317856,8.51080620338441,8.54204539443898
0.799224903112889,8.48279642260924,8.51083339984374,8.5423663795689
0.799349918739843,8.48296613032557,8.5115008103665,8.54298208001259
0.799474934366796,8.48756804799531,8.51387690323104,8.54381937254976
0.799599949993749,8.49435441150506,8.51497490583925,8.54450491679053
0.799724965620703,8.49993188010511,8.515250600172,8.54512595280109
0.799849981247656,8.50002057375134,8.51534476975549,8.5452040104269
0.799974996874609,8.50340333488165,8.51687439510768,8.54588518981659
0.800100012501563,8.50693361183477,8.51731808707971,8.54609890093971
0.800225028128516,8.5087166705281,8.51927262040459,8.54692220212133
0.800350043755469,8.51021443869526,8.52138185096313,8.54782387935382
0.800475059382423,8.5117336191947,8.52157748258445,8.54926658343824
0.800600075009376,8.51493029626297,8.52334199656631,8.55250691543864
0.80072509063633,8.51540697257719,8.52501553278493,8.55254215097167
0.800850106263283,8.5172298822903,8.52530438421949,8.5545314141261
0.800975121890236,8.51796655548147,8.52815074566304,8.55558863566695
0.80110013751719,8.51929261041898,8.52927833713989,8.56085201572437
0.801225153144143,8.51977326904623,8.53000869977537,8.56161517431164
0.801350168771096,8.52135446827505,8.53043941077486,8.56229018083133
0.80147518439805,8.52153185953691,8.53144150318385,8.56602035082906
0.801600200025003,8.5221517382557,8.53304321179527,8.56779994730582
0.801725215651957,8.52469291500017,8.53421149442316,8.56858253775557
0.80185023127891,8.52570664732082,8.53551633719974,8.57024927134789
0.801975246905863,8.52606296144671,8.53681412377295,8.5707283095252
0.802100262532817,8.52649238654907,8.54055998513904,8.57162273714425
0.80222527815977,8.52649806045527,8.54377094785218,8.57379328180925
0.802350293786723,8.52695574394962,8.54425871238224,8.57427425963557
0.802475309413677,8.52790919473252,8.54533412837661,8.5750665473751
0.80260032504063,8.52799066589455,8.54592088672942,8.57563691611156
0.802725340667583,8.52941120814693,8.54636488124492,8.57740847178525
0.802850356294537,8.52977494894498,8.54661483839892,8.57763507305716
0.80297537192149,8.53111378851966,8.54851001921225,8.57787222727639
0.803100387548444,8.53124874290033,8.54914843176043,8.57882322038237
0.803225403175397,8.54011542545802,8.55358814424773,8.57970863875403
0.80335041880235,8.54021857184403,8.55402353064675,8.58276895137994
0.803475434429304,8.54363120132898,8.55428709052044,8.58481601146271
0.803600450056257,8.543912481469,8.55433346859071,8.58595700798354
0.80372546568321,8.54518301819608,8.55460564316832,8.58638827364706
0.803850481310164,8.54544822685398,8.55924041594725,8.58782161119071
0.803975496937117,8.54652934028616,8.55980018298866,8.59215152599539
0.804100512564071,8.54663457994154,8.56158183074678,8.5921966900284
0.804225528191024,8.54830706831478,8.56374645125539,8.59285813432427
0.804350543817977,8.54890385617815,8.56508801738601,8.59822203007374
0.804475559444931,8.55307617653765,8.56647883764531,8.59951577937344
0.804600575071884,8.55361703146529,8.56907425100567,8.59955689512599
0.804725590698837,8.55451906663025,8.57055345776771,8.5998179233642
0.804850606325791,8.55643712181753,8.57261187779609,8.6010835867318
0.804975621952744,8.55681079140077,8.57695170657125,8.60146361449279
0.805100637579697,8.55840299680122,8.57790328601707,8.60344067796412
0.805225653206651,8.55973695123333,8.58115545264795,8.6069532674963
0.805350668833604,8.56097400698755,8.5836483903843,8.60728185368745
0.805475684460558,8.56893638943313,8.58374509161728,8.61096654651557
0.805600700087511,8.57038490890661,8.58385922855057,8.61336411899678
0.805725715714464,8.57074899190738,8.58390436592622,8.6175045201023
0.805850731341418,8.57234720240263,8.59241084082294,8.62525641364588
0.805975746968371,8.57241949325117,8.59267218225823,8.62556782283842
0.806100762595324,8.57437845115567,8.59939115044468,8.62788782721822
0.806225778222278,8.57764998748159,8.60211639831992,8.63057373785354
0.806350793849231,8.57771100033659,8.60358647313045,8.63394304578473
0.806475809476184,8.58059345489626,8.60399452617808,8.63799707801399
0.806600825103138,8.58070924102577,8.60780238987677,8.63920915362385
0.806725840730091,8.58313958860748,8.60985209490433,8.63930914530771
0.806850856357045,8.58361335370956,8.61090444582789,8.64054189821682
0.806975871983998,8.59232451469793,8.61102863832127,8.64055365376382
0.807100887610951,8.59356362728488,8.6111317354296,8.64170187143336
0.807225903237905,8.59838587962799,8.61224215069567,8.64350529648898
0.807350918864858,8.59916836463753,8.61322711230678,8.64512376652592
0.807475934491811,8.60134712795502,8.6141243452284,8.64589340144944
0.807600950118765,8.60349339978798,8.61676488017751,8.6463513969575
0.807725965745718,8.60352848726284,8.61714342565486,8.64765681207967
0.807850981372672,8.60663745520087,8.61757522982805,8.64812720990138
0.807975996999625,8.60668443461438,8.61792799831578,8.65224761356157
0.808101012626578,8.61071140423122,8.62010556399949,8.65491876142143
0.808226028253532,8.61122768574224,8.62019879977357,8.65511734777566
0.808351043880485,8.61264144225138,8.62059250460824,8.65816777231154
0.808476059507438,8.61308006120506,8.62432460955376,8.65846322733565
0.808601075134392,8.61364837240057,8.62793647293586,8.65867051581521
0.808726090761345,8.6153731078744,8.62995314355632,8.65930514452025
0.808851106388298,8.61560979728134,8.63046363682295,8.66102897979295
0.808976122015252,8.61636619113234,8.6306296781419,8.66150303903056
0.809101137642205,8.61664644624538,8.63434767561004,8.66219987408399
0.809226153269159,8.61665441349704,8.63538219058722,8.66228078431307
0.809351168896112,8.61858897992377,8.63544374739509,8.66387669856442
0.809476184523065,8.6189425160459,8.63595033627954,8.66958465883491
0.809601200150019,8.61926033276982,8.63835665761829,8.67067448411265
0.809726215776972,8.62605665387947,8.63937486615419,8.67074215241802
0.809851231403925,8.62760477287668,8.6400613052833,8.67097931519838
0.809976247030879,8.62803073075486,8.64070430560265,8.67626122705174
0.810101262657832,8.6290352696953,8.64076132545864,8.67880281674293
0.810226278284786,8.62978968786432,8.64343841269803,8.67919870295979
0.810351293911739,8.63007787055135,8.64367966581914,8.68007155525964
0.810476309538692,8.63082425244533,8.64635758036335,8.68026447394463
0.810601325165646,8.63523141506016,8.64659915416116,8.6829503431813
0.810726340792599,8.63527580202736,8.65101329668209,8.68357252995221
0.810851356419552,8.63539999619349,8.65241201909867,8.68572283516449
0.810976372046506,8.63606537666055,8.65333170792623,8.68638304404949
0.811101387673459,8.63611230014715,8.65549892141996,8.68673740053115
0.811226403300413,8.64058363583304,8.65553503179476,8.68726184628592
0.811351418927366,8.64331827577895,8.65897833542925,8.68784345654568
0.811476434554319,8.64494867003016,8.6594800184455,8.68980747401323
0.811601450181273,8.64559135879782,8.66029767208807,8.69082069447309
0.811726465808226,8.64725857722955,8.66083084122453,8.69180649576396
0.811851481435179,8.64915553795483,8.66125428630014,8.69195220851693
0.811976497062133,8.65000119105369,8.66305222550157,8.69207708626926
0.812101512689086,8.65199874298481,8.66348086221027,8.6926649288004
0.812226528316039,8.65494432313933,8.66458003997409,8.69337317930142
0.812351543942993,8.65543780564836,8.66479660608903,8.69646138176585
0.812476559569946,8.65548619904189,8.66763630234736,8.69682322546088
0.8126015751969,8.65764032263155,8.67008002680149,8.69946079651273
0.812726590823853,8.65885991972278,8.6721750881204,8.6998706530489
0.812851606450806,8.6589678102564,8.67231058921057,8.70471512884971
0.81297662207776,8.66016770941618,8.67288136692994,8.70959915018949
0.813101637704713,8.66169559040229,8.67452025438737,8.70972787028818
0.813226653331666,8.66264493240226,8.67465928340408,8.70976237190132
0.81335166895862,8.66339682535742,8.68271363991957,8.71213059029156
0.813476684585573,8.66446809614138,8.68380653360891,8.71449696246139
0.813601700212527,8.66661696163114,8.68750960410311,8.71458031748991
0.81372671583948,8.66730644080702,8.68881545351192,8.71469526489227
0.813851731466433,8.66954176642575,8.68985946806912,8.71538325861276
0.813976747093387,8.67134044972523,8.69074002338997,8.71942212474103
0.81410176272034,8.67222446822768,8.69222782135027,8.71997185405579
0.814226778347293,8.67416053276166,8.69283111070746,8.7200974177986
0.814351793974247,8.67606842342919,8.69441626165264,8.72305226281348
0.8144768096012,8.68040990406705,8.69514819846178,8.72573915246642
0.814601825228153,8.68250289514095,8.69742851666625,8.72768547330428
0.814726840855107,8.68369738184354,8.700084120618,8.72907224059665
0.81485185648206,8.68631910530238,8.70155564925268,8.73874814671458
0.814976872109014,8.68824332303197,8.70547223023477,8.74176235155345
0.815101887735967,8.68935755698496,8.71184665842468,8.7429502156715
0.81522690336292,8.69044272470187,8.7151774518344,8.74380536058008
0.815351918989874,8.69122561518644,8.71773052828204,8.74447563522368
0.815476934616827,8.69136933763263,8.71955096252135,8.75306895618815
0.81560195024378,8.69350001170401,8.72012888791538,8.75511595953505
0.815726965870734,8.69470042637609,8.72351281995937,8.75583599881086
0.815851981497687,8.69680282784843,8.7254210905528,8.75781888668142
0.815976997124641,8.69697594348708,8.72751899364997,8.7589526930874
0.816102012751594,8.70435577197919,8.72772920159683,8.76165705192972
0.816227028378547,8.70540562004935,8.72862348714713,8.76171491935899
0.816352044005501,8.70936056223479,8.72870319366269,8.7639363421031
0.816477059632454,8.71142910444897,8.73175974324303,8.76550789455142
0.816602075259407,8.71352408691427,8.73201081934435,8.77183049350309
0.816727090886361,8.71695853624413,8.73565398727491,8.77367240724675
0.816852106513314,8.71759615024016,8.73589750782532,8.77396750725738
0.816977122140268,8.7193899324206,8.73620811852987,8.77450906915859
0.817102137767221,8.71973650565777,8.73690975101819,8.7747179590356
0.817227153394174,8.72144191075968,8.73901165464634,8.77525803412584
0.817352169021128,8.72847986847163,8.74495047772078,8.77684341191219
0.817477184648081,8.72973197278951,8.74538139391354,8.77983196008092
0.817602200275034,8.73044045283364,8.74594326733455,8.78111346958113
0.817727215901988,8.73119735639899,8.75163560973277,8.78170726871496
0.817852231528941,8.73382909317309,8.75202594728555,8.78355244989174
0.817977247155894,8.73584491375618,8.75243041331678,8.78431544113211
0.818102262782848,8.73651409091361,8.75369941126834,8.78457426411806
0.818227278409801,8.73888935264803,8.75490515297864,8.78459976335255
0.818352294036755,8.73987909273536,8.75617740259916,8.78990627457705
0.818477309663708,8.74147133269628,8.75676079144671,8.79196167741236
0.818602325290661,8.74481421689327,8.75694621514515,8.79211823368572
0.818727340917615,8.74505950188285,8.75903357287974,8.79290501395165
0.818852356544568,8.74718529676012,8.76058980214439,8.79336958779292
0.818977372171521,8.74846837590754,8.76065561471143,8.79386210029452
0.819102387798475,8.75089462321311,8.7618294350928,8.79389970426848
0.819227403425428,8.75103239870174,8.76478516198737,8.79406123841708
0.819352419052382,8.75155056070753,8.76677090852091,8.79669167155082
0.819477434679335,8.75326825559505,8.76766019333527,8.80109195451818
0.819602450306288,8.75421622106068,8.76789002957884,8.80267709081795
0.819727465933242,8.75555065520041,8.76844433476187,8.80404034914835
0.819852481560195,8.75682480216489,8.76958475952032,8.80409226620822
0.819977497187148,8.7601005514436,8.7711991307678,8.80520433999739
0.820102512814102,8.76059045792892,8.77220226459168,8.80536834700359
0.820227528441055,8.76620499634191,8.77272255517802,8.80654579198572
0.820352544068009,8.76629576327624,8.77274464616373,8.80755269071859
0.820477559694962,8.76637775553144,8.77903833992142,8.8081725242935
0.820602575321915,8.76664395388056,8.77937356550289,8.80845670243313
0.820727590948869,8.7699386877614,8.78007895742122,8.8100892883302
0.820852606575822,8.77044190087687,8.78139991297797,8.81029366078767
0.820977622202775,8.77076025029501,8.78169775350124,8.81601846254228
0.821102637829729,8.77089389389922,8.78237525725336,8.81677335923114
0.821227653456682,8.7715626987343,8.78344349185153,8.81743467361317
0.821352669083635,8.77217570063837,8.78430619566938,8.81770075970175
0.821477684710589,8.77685758286179,8.78455876300806,8.81809630050068
0.821602700337542,8.77917643998919,8.78724174243712,8.82183141004484
0.821727715964496,8.77939389813801,8.78742929271325,8.8231545433826
0.821852731591449,8.78052234385036,8.78785076965669,8.82466226301945
0.821977747218402,8.78064078209452,8.78922621374793,8.82673815157314
0.822102762845356,8.78397664664947,8.78985194487344,8.82689525278169
0.822227778472309,8.78724439532705,8.79658461721238,8.82897685947251
0.822352794099262,8.78736391253449,8.79974659378429,8.82907841631999
0.822477809726216,8.78760819959132,8.80000048208404,8.83208819460442
0.822602825353169,8.78906380509725,8.80199906828249,8.83230240325421
0.822727840980123,8.79330862775173,8.80268468486002,8.83371387840725
0.822852856607076,8.79920266317114,8.8052740260949,8.83764217786828
0.822977872234029,8.79963741125485,8.80528618916218,8.83869316334806
0.823102887860983,8.8015716926095,8.8066190002795,8.8434835667722
0.823227903487936,8.80157706885904,8.8086523040957,8.84412475830334
0.823352919114889,8.80201040371741,8.8098971313996,8.84421473659218
0.823477934741843,8.80426998714966,8.81867911451312,8.84490674313509
0.823602950368796,8.80481340766653,8.82007836971781,8.8467568282495
0.823727965995749,8.80861469790592,8.82052014869432,8.84928685155456
0.823852981622703,8.80983423977675,8.82111130145776,8.84931412274583
0.823977997249656,8.81121161558945,8.82376093629833,8.85043199240363
0.82410301287661,8.81767450968915,8.8237903858187,8.85194791202583
0.824228028503563,8.81854750990831,8.82455656996505,8.85265300656745
0.824353044130516,8.81941905200965,8.8245768845782,8.85728871689567
0.82447805975747,8.81972416669144,8.82526510960496,8.85784211867587
0.824603075384423,8.82073788712603,8.82633587030751,8.85785411209921
0.824728091011376,8.82146890242817,8.82666797963411,8.8594706930759
0.82485310663833,8.82191841953994,8.82794158502255,8.86152940869546
0.824978122265283,8.82327933725876,8.8321654151585,8.86420737474501
0.825103137892237,8.82354181009034,8.83509091069018,8.86516818031529
0.82522815351919,8.82568664834141,8.83937288852322,8.86552220100403
0.825353169146143,8.82604558306236,8.839458531191,8.86721846855817
0.825478184773097,8.82659451266789,8.83975010430528,8.87008069714345
0.82560320040005,8.82728135959427,8.8409780045896,8.87259216286837
0.825728216027003,8.82787912312232,8.84273736818657,8.87811569143968
0.825853231653957,8.83041417647992,8.8446731969456,8.87870403920621
0.82597824728091,8.83202895912465,8.84549232604815,8.87950236266903
0.826103262907864,8.83297356635696,8.84888084596153,8.88040557838948
0.826228278534817,8.83435165342736,8.84928202226607,8.88396845680717
0.82635329416177,8.83700592057116,8.8518070153355,8.88428276214285
0.826478309788724,8.8407026201423,8.85272662018947,8.88553101827479
0.826603325415677,8.84191709655622,8.8532856094138,8.88635831903661
0.82672834104263,8.84265053955876,8.8576832567024,8.88646297377962
0.826853356669584,8.84507927313521,8.85798663721378,8.8877844598265
0.826978372296537,8.84863778731187,8.85848600610047,8.88848411471477
0.82710338792349,8.849238645515,8.85872453193902,8.8934271414477
0.827228403550444,8.84934810143919,8.8609200696281,8.89346119578028
0.827353419177397,8.85088039688474,8.86271716198237,8.89645745619045
0.827478434804351,8.85712312063183,8.86350151759358,8.89737739362256
0.827603450431304,8.85826624776234,8.86388737842266,8.89738529600936
0.827728466058257,8.85837735301681,8.86440674166308,8.89750470882003
0.827853481685211,8.8610924194328,8.86464910972718,8.89965475016459
0.827978497312164,8.86251893149606,8.86472627876817,8.90328193258406
0.828103512939117,8.86266474931286,8.86581968821076,8.90437881981584
0.828228528566071,8.86281277895753,8.86706829615521,8.90441540808938
0.828353544193024,8.86292535511746,8.8671245393005,8.90559703520424
0.828478559819978,8.86297064369915,8.86869780424046,8.90586983005617
0.828603575446931,8.86394753864818,8.87507281442955,8.90599849237984
0.828728591073884,8.86502691908917,8.87527036801581,8.90704131051124
0.828853606700838,8.86727411896601,8.8758216108255,8.90766523957611
0.828978622327791,8.87274264588319,8.87582584985957,8.90785819505842
0.829103637954744,8.87450848826443,8.87694015082818,8.90799777355345
0.829228653581698,8.87495371178029,8.87851436107143,8.90941054785907
0.829353669208651,8.8749782837281,8.88016721942995,8.91116685068916
0.829478684835604,8.87500359670463,8.88054175197238,8.91239718704742
0.829603700462558,8.87566713965797,8.88352377108586,8.91270660105329
0.829728716089511,8.87567467514475,8.88502854637535,8.91460838982414
0.829853731716465,8.87742295865727,8.88503810303985,8.91810052083538
0.829978747343418,8.87814739906221,8.88834046158472,8.91953770444282
0.830103762970371,8.88050762289005,8.89054791939918,8.92045396359895
0.830228778597325,8.88302035889476,8.89086540493748,8.92076490911639
0.830353794224278,8.88382740149163,8.89320050296156,8.92396554527934
0.830478809851231,8.88487233788407,8.89372267654321,8.92543972637152
0.830603825478185,8.88496887293035,8.894362547321,8.92620759831435
0.830728841105138,8.88633595283927,8.89566931965331,8.93082628984379
0.830853856732092,8.88726871640887,8.89583998266729,8.93276376556875
0.830978872359045,8.88870225104563,8.8963034671299,8.93299510806164
0.831103887985998,8.8902743946791,8.89972946050623,8.93405069413626
0.831228903612952,8.89100287746034,8.9011348219622,8.93466880318616
0.831353919239905,8.89221704790027,8.90486187888638,8.93503607615592
0.831478934866858,8.89535845153144,8.90637916573409,8.93597891256656
0.831603950493812,8.89606636109667,8.90722693561911,8.93910453140091
0.831728966120765,8.89781637277753,8.9086763610475,8.94018188951416
0.831853981747719,8.89966131230794,8.91046802257972,8.9401976132448
0.831978997374672,8.89978238817118,8.91456931901839,8.94760130324894
0.832104013001625,8.90045883095208,8.9204630021257,8.94811543899001
0.832229028628579,8.90308802479368,8.92166258221232,8.95181078530647
0.832354044255532,8.90464453807731,8.92355628233632,8.95343620474881
0.832479059882485,8.90697073627553,8.92523103202872,8.95827188116398
0.832604075509439,8.90725964422841,8.92827556842646,8.95972668904992
0.832729091136392,8.90856199894316,8.92860003757682,8.96013320163536
0.832854106763345,8.91018267894422,8.92935742161319,8.96053246351632
0.832979122390299,8.91356659917094,8.930470492818,8.96475446601134
0.833104138017252,8.92003123068742,8.93109740328442,8.96597042192832
0.833229153644206,8.92166527309074,8.93127579434469,8.96630431542067
0.833354169271159,8.92350434784732,8.93151648808114,8.96717862669851
0.833479184898112,8.92407574645422,8.93543106024037,8.9681617358733
0.833604200525066,8.92500724401637,8.93622538862363,8.96840970681183
0.833729216152019,8.92854443290353,8.93791773171951,8.97419187522847
0.833854231778972,8.93090414308138,8.9405980760249,8.9767462595254
0.833979247405926,8.93108992432824,8.94143741927663,8.97782892897688
0.834104263032879,8.93443326461209,8.94792388998338,8.97807900487355
0.834229278659832,8.93528334717136,8.94860357634429,8.9801516007513
0.834354294286786,8.93533331353807,8.94863876119684,8.98030107872446
0.834479309913739,8.93555276358306,8.94896669954031,8.98251628352627
0.834604325540693,8.93865650512767,8.95127765587482,8.98254956547369
0.834729341167646,8.93937551099759,8.95286687578833,8.98615489257381
0.834854356794599,8.94129456170217,8.95324402165692,8.98684028689463
0.834979372421553,8.94359725677123,8.95395311026323,8.9887226040782
0.835104388048506,8.94618414285848,8.95529420135516,8.99031825726169
0.835229403675459,8.9470089572027,8.95684550830948,8.99444671927353
0.835354419302413,8.94792777396499,8.95692217904618,8.99670716308455
0.835479434929366,8.94817554567673,8.96303053108092,8.99865363149494
0.835604450556319,8.95106691733442,8.96382411999454,9.00237662136385
0.835729466183273,8.95307171926159,8.96835231392729,9.00282513636076
0.835854481810226,8.95658700044139,8.97072415766913,9.00460922049539
0.83597949743718,8.95795229503632,8.97278268819204,9.00675267621351
0.836104513064133,8.96061486467095,8.97422149362836,9.00723001600347
0.836229528691086,8.9628406636385,8.97601553217996,9.00885592838832
0.83635454431804,8.96336850578454,8.97769128512487,9.00928994535408
0.836479559944993,8.96337272863256,8.97810182200144,9.01102693813514
0.836604575571946,8.96708513408312,8.98164685585374,9.01102965516054
0.8367295911989,8.96950190528448,8.98206429270394,9.01109495105702
0.836854606825853,8.96996854633507,8.98222387361456,9.01260791858923
0.836979622452807,8.97010553430442,8.98361617462345,9.01342069873634
0.83710463807976,8.97273303111619,8.98386364463629,9.01744540693521
0.837229653706713,8.97706039000187,8.98571028608504,9.01926689737242
0.837354669333667,8.97754449004981,8.98615614815954,9.02171150979942
0.83747968496062,8.98144643472995,8.98742921488576,9.02220168099853
0.837604700587573,8.98204607408351,8.98957654826367,9.02576364660896
0.837729716214527,8.98208870786823,8.98968904336841,9.02642353554485
0.83785473184148,8.98361602850064,8.99220715367195,9.0296405745435
0.837979747468434,8.98577299409388,8.99432529701199,9.02995693836144
0.838104763095387,8.98669487536261,8.99834124627654,9.03291090412427
0.83822977872234,8.98916295266019,8.99836041299348,9.03453458208916
0.838354794349294,8.98925064304606,8.99888922381418,9.0355147357438
0.838479809976247,8.99708315029546,8.9994105513705,9.03568598471756
0.8386048256032,8.99830120004116,9.00074645692231,9.03585773254313
0.838729841230154,8.99845205556388,9.00246406013192,9.03589525674135
0.838854856857107,8.99954291761997,9.002741759656,9.03632734502944
0.83897987248406,9.0016908379346,9.00709197110509,9.03693747276522
0.839104888111014,9.00231918650645,9.01089463685085,9.03746497143444
0.839229903737967,9.00384680051713,9.01162244540122,9.03890322905925
0.839354919364921,9.00395596416573,9.01359280552887,9.0446608263347
0.839479934991874,9.01073215960506,9.01435586675194,9.05061504180038
0.839604950618827,9.0130450850719,9.01964263964064,9.05103131473653
0.839729966245781,9.01375940274469,9.0238857246121,9.05212547540969
0.839854981872734,9.01589668580081,9.02405941481693,9.0565172036943
0.839979997499687,9.02001437316623,9.02438983984552,9.05763195643509
0.840105013126641,9.02156860369656,9.0250408945519,9.05855695991477
0.840230028753594,9.02316709442264,9.02799567679516,9.05874812585915
0.840355044380548,9.02344532806641,9.0333326677799,9.06916541909321
0.840480060007501,9.0247791992756,9.03549522189125,9.07078725406899
0.840605075634454,9.02478034146321,9.03618554939274,9.07111230533611
0.840730091261408,9.02819944428632,9.03707264922909,9.07467115067495
0.840855106888361,9.03382390139645,9.03913440445754,9.07664086827023
0.840980122515314,9.03557986163378,9.04002083075955,9.07949933001833
0.841105138142268,9.03678795027634,9.04051658836135,9.08066718901464
0.841230153769221,9.03807090366005,9.04460767355967,9.08177268790437
0.841355169396174,9.03874883830748,9.04514105929611,9.08219816299716
0.841480185023128,9.03902831742168,9.04856582293883,9.08422220389078
0.841605200650081,9.03914973722552,9.04975182035138,9.08647116891857
0.841730216277035,9.03916831170019,9.05147319612918,9.08671643160427
0.841855231903988,9.04081896629272,9.05863279210265,9.08848473267504
0.841980247530941,9.04455073993818,9.06013173841666,9.08911188959839
0.842105263157895,9.0478154435233,9.06125885216272,9.0907891988204
0.842230278784848,9.04958426540649,9.06174501306685,9.09237450974041
0.842355294411801,9.05345741366964,9.06301151697026,9.09296119391488
0.842480310038755,9.05403001622743,9.06453178564177,9.09348712068179
0.842605325665708,9.05498148367541,9.06556964373731,9.09694056749282
0.842730341292662,9.0580766129464,9.06695924129023,9.0980012099751
0.842855356919615,9.06117083048224,9.06730787217177,9.09997126278209
0.842980372546568,9.06119708739671,9.06737041437104,9.10038831520359
0.843105388173522,9.06440090476352,9.06849664106788,9.10056354231393
0.843230403800475,9.06520716383087,9.06864326902251,9.10352303136
0.843355419427428,9.06531201794505,9.06870517925148,9.10420417873837
0.843480435054382,9.06681910740494,9.06881145835771,9.10691054970201
0.843605450681335,9.06769988038007,9.07003620931322,9.10830564301806
0.843730466308289,9.06787047488756,9.0706271532053,9.10872762115741
0.843855481935242,9.06864249305332,9.07289212484015,9.11021263684133
0.843980497562195,9.06877014028674,9.07424749354918,9.11074881460704
0.844105513189149,9.07270098575425,9.0800911262382,9.11263966187139
0.844230528816102,9.07494549225564,9.08074498986566,9.11269983951534
0.844355544443055,9.07974583513391,9.08320900103233,9.11519473805202
0.844480560070009,9.08314913443022,9.08648649050341,9.11823191598499
0.844605575696962,9.08552253045545,9.08682162973852,9.12245870534944
0.844730591323915,9.08605061896169,9.08892386841411,9.12532183375374
0.844855606950869,9.08774644835064,9.09248657034166,9.12544774527968
0.844980622577822,9.09233671062432,9.0966115112984,9.12678443322577
0.845105638204776,9.09597622547704,9.09676990236056,9.13007041389051
0.845230653831729,9.09631934729615,9.09919635442419,9.1301574903129
0.845355669458682,9.09688697390927,9.09960968469479,9.13324025791319
0.845480685085636,9.09838370466019,9.10171319604262,9.1373705175248
0.845605700712589,9.09852363351241,9.10410423162888,9.13769920944032
0.845730716339542,9.10034438208236,9.10842565346014,9.14216144864876
0.845855731966496,9.10159197744955,9.10877514413817,9.14306025423381
0.845980747593449,9.10800936330959,9.10888728300189,9.14388110622273
0.846105763220403,9.1080846504503,9.10980701661075,9.14526967254002
0.846230778847356,9.10863911075123,9.11203496664814,9.1462805855147
0.846355794474309,9.10871495728256,9.11214693133343,9.1493402163031
0.846480810101263,9.10883067339263,9.11398663539493,9.15150256586704
0.846605825728216,9.11136810226732,9.1162271833835,9.1534622821016
0.846730841355169,9.11185617005175,9.11631955006197,9.15912571607743
0.846855856982123,9.11469266069747,9.12175912026185,9.16540147017471
0.846980872609076,9.11488972536027,9.12582809181322,9.16782265668692
0.84710588823603,9.11507122394026,9.13065545218564,9.17089916833514
0.847230903862983,9.1174945128754,9.13123060018788,9.17303936047579
0.847355919489936,9.12078499960329,9.13757223690932,9.17329559856513
0.84748093511689,9.12248331217642,9.13784057892994,9.1763342052117
0.847605950743843,9.12514032848978,9.13926962776076,9.17771450209183
0.847730966370796,9.12738734437319,9.1393268089869,9.17899166218683
0.84785598199775,9.12852879967264,9.14511710300614,9.18067778134582
0.847980997624703,9.13053090784911,9.148569031753,9.18101047979922
0.848106013251656,9.13655396822418,9.15094720228849,9.18919624086419
0.84823102887861,9.13722351613931,9.15167969888821,9.1893733403217
0.848356044505563,9.13776144712677,9.15488244865577,9.18950669281629
0.848481060132517,9.13908849914507,9.15605624801042,9.18956997220766
0.84860607575947,9.14179479866234,9.15648576267395,9.19072697671442
0.848731091386423,9.14428853799429,9.15695588685674,9.19264470732262
0.848856107013377,9.14463183783936,9.15728236350581,9.19510134502899
0.84898112264033,9.14565923634477,9.15915496468627,9.19718832037629
0.849106138267283,9.15077029410068,9.15945885216992,9.19824083416644
0.849231153894237,9.15233173045065,9.16070987069856,9.19962878580934
0.84935616952119,9.15300683168849,9.16110744785765,9.20147854221242
0.849481185148144,9.1559874927258,9.16193202733824,9.20213715935176
0.849606200775097,9.15623046641359,9.16346704034689,9.20283850139018
0.84973121640205,9.15635795496371,9.1647278049501,9.20476748739558
0.849856232029004,9.15650631572117,9.16566904106594,9.20534566056182
0.849981247655957,9.15671570383289,9.1719440100568,9.20572644019819
0.85010626328291,9.15679621120576,9.17218808743474,9.21009369489735
0.850231278909864,9.15924773753073,9.1729308061657,9.21280496400309
0.850356294536817,9.16012616323884,9.17380410632235,9.21339042947298
0.85048131016377,9.16320374364095,9.17416163463755,9.21362950952648
0.850606325790724,9.16397615380221,9.17773556861708,9.21470678958724
0.850731341417677,9.16931086097325,9.18072894044627,9.21477480248489
0.850856357044631,9.17151771685731,9.18088757349499,9.21659432836452
0.850981372671584,9.17177624485621,9.18301091925922,9.21698799460738
0.851106388298537,9.1725884423044,9.18311149383543,9.2192470142702
0.851231403925491,9.17269255103775,9.18399691374282,9.22167514768555
0.851356419552444,9.18003483476241,9.18957567981309,9.2254165671263
0.851481435179397,9.18035368691583,9.18990581497686,9.22590396866743
0.851606450806351,9.18251879774526,9.19337069998749,9.22769602540825
0.851731466433304,9.18482863877124,9.20141281932193,9.22833326212991
0.851856482060258,9.18643150897796,9.2020441914904,9.23201369889723
0.851981497687211,9.1891741172049,9.20511451795751,9.23355918500338
0.852106513314164,9.19312447442115,9.2071909710523,9.23372853290973
0.852231528941118,9.19321676240406,9.20722654477744,9.23636896382609
0.852356544568071,9.19520028031432,9.20783942084868,9.24003148922055
0.852481560195024,9.19953936355691,9.20797836503044,9.24044450137978
0.852606575821978,9.20002447974399,9.20805925492517,9.24149069984696
0.852731591448931,9.20106167642221,9.20827537195003,9.24193099653219
0.852856607075885,9.20303907111743,9.208365437533,9.24196170174615
0.852981622702838,9.20349549576094,9.21318488968297,9.24608978173806
0.853106638329791,9.20533225236514,9.21319997112526,9.25064643151255
0.853231653956745,9.20590711551196,9.21557331404334,9.25211714919143
0.853356669583698,9.20627932513741,9.2185079369982,9.25301433798024
0.853481685210651,9.20707524151933,9.21914190255961,9.25389464018241
0.853606700837605,9.20813645067008,9.22128189851855,9.2539549663461
0.853731716464558,9.20969352918868,9.22197597981925,9.25465512889989
0.853856732091511,9.21126341787748,9.22353378667165,9.25486465934391
0.853981747718465,9.21420016574052,9.22367468535012,9.25974121142413
0.854106763345418,9.21463715924319,9.2243213924096,9.2597732639319
0.854231778972372,9.21805871592741,9.22603767075564,9.25995519730586
0.854356794599325,9.21815064915864,9.23202848938788,9.26455240722735
0.854481810226278,9.21906874326932,9.23239860183762,9.27449426553032
0.854606825853232,9.220730562802,9.23589437841925,9.27662789803165
0.854731841480185,9.22089441914353,9.23988500671536,9.27965970007599
0.854856857107138,9.22314933405576,9.24771504393372,9.28236896494642
0.854981872734092,9.22352083557067,9.24819830117034,9.28337778481171
0.855106888361045,9.22468321356741,9.24820319506739,9.2839461680237
0.855231903987999,9.23154837603903,9.25159867367867,9.28613031407085
0.855356919614952,9.23690973592802,9.25507880093426,9.28860364404035
0.855481935241905,9.23702250675854,9.25644102882881,9.29024834492953
0.855606950868859,9.23899496092723,9.25959057024121,9.29532408727609
0.855731966495812,9.24385706474147,9.26112210534015,9.29648785063044
0.855856982122765,9.24492695211648,9.26138932867472,9.29971609960472
0.855981997749719,9.24703157597193,9.26282447225076,9.29978271273181
0.856107013376672,9.24975691423816,9.26403160554032,9.30083445889038
0.856232029003625,9.2507039120786,9.26597464139081,9.30227815922638
0.856357044630579,9.25399436539126,9.26621877917804,9.30339588955725
0.856482060257532,9.2559682123995,9.26750228528772,9.30394340322921
0.856607075884486,9.25630124423153,9.26861676135703,9.30426124304923
0.856732091511439,9.2584458512585,9.2687464858293,9.30433606101499
0.856857107138392,9.25903208035266,9.26895822239634,9.30671740599798
0.856982122765346,9.25942902197028,9.26926999640572,9.30700927055698
0.857107138392299,9.26213855025998,9.26928807149832,9.30815755787319
0.857232154019252,9.26578529705265,9.27109133666787,9.3083710090701
0.857357169646206,9.26624000497295,9.27220765217999,9.30912648828445
0.857482185273159,9.26729002753069,9.27334508771405,9.31022650245209
0.857607200900113,9.26738096383998,9.27499306244866,9.31102967408463
0.857732216527066,9.26752063371999,9.27518640965629,9.31259242923959
0.857857232154019,9.26795468997028,9.27601836753294,9.31448546345963
0.857982247780973,9.26855728887013,9.27679199349567,9.31526814583149
0.858107263407926,9.27137358132083,9.28050269283123,9.31798823560512
0.858232279034879,9.27307063544613,9.28069776815775,9.31927498665397
0.858357294661833,9.27467070002692,9.28204034182123,9.320541867785
0.858482310288786,9.27589032639674,9.28207288291726,9.32227156624238
0.85860732591574,9.27605683650016,9.28257086614084,9.32439715655232
0.858732341542693,9.27985132090215,9.28683828424511,9.32578323162503
0.858857357169646,9.28062282626803,9.28795591165879,9.32791148142292
0.8589823727966,9.28175567465474,9.29098988575807,9.3350144337029
0.859107388423553,9.28236657933279,9.29137547508935,9.33520550317289
0.859232404050506,9.28443933459575,9.293360060389,9.33530567845926
0.85935741967746,9.28762029412827,9.29434995347563,9.33611230724059
0.859482435304413,9.29052994648988,9.29761574339832,9.33660437386661
0.859607450931366,9.29107792980324,9.30158061244317,9.33704031481244
0.85973246655832,9.29345234974904,9.3026725491721,9.34111834380269
0.859857482185273,9.2952566478359,9.30325252431057,9.34145120663866
0.859982497812227,9.29705873108499,9.30674152542757,9.34393837783273
0.86010751343918,9.29773488151535,9.31066048350505,9.34560947769625
0.860232529066133,9.30086318037651,9.31206542361072,9.34814872291286
0.860357544693087,9.30100273477412,9.31417401893204,9.34815831388304
0.86048256032004,9.30216802371096,9.31423181443494,9.3497205064986
0.860607575946993,9.30563876018778,9.31444021518406,9.35967265720083
0.860732591573947,9.30759414554366,9.31449680969045,9.36078350842526
0.8608576072009,9.31400028085812,9.31555236105916,9.36510230085343
0.860982622827853,9.31441374104298,9.3178004653228,9.369124326626
0.861107638454807,9.31528458065513,9.32325748483,9.37014666406713
0.86123265408176,9.31749942282594,9.33437177526966,9.37126845786415
0.861357669708714,9.32020081283177,9.33759300845712,9.37137640745381
0.861482685335667,9.32749007956545,9.33762615464485,9.3726028967444
0.86160770096262,9.32936802034902,9.34163653359087,9.3756376384083
0.861732716589574,9.33027054095314,9.34249178875763,9.3818672672657
0.861857732216527,9.33384403432789,9.3443733385658,9.3868283607834
0.86198274784348,9.33678032938539,9.34474577115482,9.38710175675878
0.862107763470434,9.34149903905787,9.3488561867959,9.38991841587508
0.862232779097387,9.34428998222098,9.35039213577156,9.39005092929281
0.86235779472434,9.34651331091674,9.35237001152512,9.39096758510278
0.862482810351294,9.34955062335942,9.35566221401568,9.39232522361855
0.862607825978247,9.34984871778696,9.35853696796631,9.39425745493085
0.862732841605201,9.34985584814361,9.35944832858948,9.39473236994735
0.862857857232154,9.35072957284325,9.35967869199644,9.39691751743858
0.862982872859107,9.35387540443481,9.36045746129837,9.39977828840872
0.863107888486061,9.35422473576013,9.36061894475881,9.40207979880589
0.863232904113014,9.35629768174345,9.3614883419721,9.40251708768796
0.863357919739967,9.35746319433444,9.36191207874482,9.40356204881485
0.863482935366921,9.35805365031487,9.36361000195733,9.40503532771706
0.863607950993874,9.35837706011571,9.36483875805799,9.40668909392095
0.863732966620828,9.35862904310299,9.36877122303964,9.40699358817397
0.863857982247781,9.36021139296865,9.36938750623912,9.41188219057912
0.863982997874734,9.36030223915286,9.37020062207885,9.41247434852907
0.864108013501688,9.361149362676,9.3726523531496,9.41346619552876
0.864233029128641,9.36261216259835,9.37736744136371,9.41377499505254
0.864358044755594,9.36310371941151,9.37789638015807,9.41500420310907
0.864483060382548,9.36440381709877,9.38002698043361,9.41766383279715
0.864608076009501,9.36816905060339,9.38092065364609,9.4193835401639
0.864733091636455,9.36828595665717,9.38588386949539,9.41939885184775
0.864858107263408,9.36858793408996,9.38710059429596,9.41998424980372
0.864983122890361,9.36881956036997,9.38758554091171,9.42231999524674
0.865108138517315,9.370197387314,9.38835650177228,9.42565362891465
0.865233154144268,9.37607169533177,9.38956290620198,9.42567546979464
0.865358169771221,9.37992742617593,9.39007109941308,9.42708334551751
0.865483185398175,9.38145516118414,9.3910834420612,9.42798341163443
0.865608201025128,9.3820304827146,9.39615672348324,9.42967963246499
0.865733216652081,9.38424054046734,9.39767671512782,9.43266718431491
0.865858232279035,9.38667081090926,9.39851275070071,9.43651112390253
0.865983247905988,9.38673330258841,9.40360381023936,9.43654820282864
0.866108263532942,9.3869105588051,9.40438240754661,9.43836038817423
0.866233279159895,9.38913129890082,9.40566722444963,9.43960422275956
0.866358294786848,9.39222433212072,9.40767979518929,9.44012743854294
0.866483310413802,9.3954166616093,9.41041795856359,9.44672847159722
0.866608326040755,9.39639188535301,9.41097974430075,9.45267781111183
0.866733341667708,9.3982634872898,9.41189123963781,9.4529083963979
0.866858357294662,9.40048806594641,9.41528559189551,9.45607753136328
0.866983372921615,9.40237071578219,9.41666731235242,9.45732643869672
0.867108388548569,9.40263919519054,9.41810176707338,9.46105223952874
0.867233404175522,9.40326300157989,9.42086820660328,9.46267169382223
0.867358419802475,9.40360919843494,9.42608638190342,9.46356493281824
0.867483435429429,9.40747280442312,9.4263040794699,9.46376448156314
0.867608451056382,9.40867188154917,9.42633169453714,9.46378455672834
0.867733466683335,9.41036732948935,9.43214243574534,9.46387714812785
0.867858482310289,9.41704489537721,9.43279888916979,9.46404630714194
0.867983497937242,9.41802678950247,9.43449545617559,9.46683676954204
0.868108513564195,9.42394565964189,9.43520792097834,9.46728621346419
0.868233529191149,9.42591728473075,9.43523836109108,9.4693185790058
0.868358544818102,9.42883742135953,9.43545100142445,9.46946405035199
0.868483560445056,9.4304610383255,9.43553506953968,9.46962750624314
0.868608576072009,9.43085904396343,9.43857441554871,9.4721772917582
0.868733591698962,9.4325371634581,9.43877685234232,9.47357298555863
0.868858607325916,9.43433900434575,9.43950492569788,9.47566875942716
0.868983622952869,9.43509854353942,9.44114270467421,9.48130026263776
0.869108638579822,9.43686704903472,9.44586669321269,9.48589226867853
0.869233654206776,9.44364655400133,9.44610373349494,9.48748926414155
0.869358669833729,9.44576304706596,9.44738398566262,9.48914713162731
0.869483685460683,9.44700368581765,9.45195995647079,9.49203513674803
0.869608701087636,9.4502414497952,9.45725942026188,9.49317291239305
0.869733716714589,9.45315888694975,9.45905494997192,9.49347274061003
0.869858732341543,9.45759663180845,9.46014129196939,9.49662699218544
0.869983747968496,9.45880357308571,9.46039002857883,9.49719981460902
0.870108763595449,9.45893725078868,9.46105032308868,9.49785677980807
0.870233779222403,9.45948817592603,9.46184736601781,9.49898552983772
0.870358794849356,9.45981599606928,9.46224468262508,9.50489529708716
0.87048381047631,9.46121454262925,9.46366626573787,9.50573053375007
0.870608826103263,9.46234013070313,9.46717107072791,9.50852173430028
0.870733841730216,9.4634960654042,9.47052082138079,9.5114992221092
0.87085885735717,9.46542417236367,9.47465146908889,9.5125590777281
0.870983872984123,9.47123492957403,9.47541203130393,9.51352512921455
0.871108888611076,9.47216704578026,9.47647093292155,9.51716012792182
0.87123390423803,9.47431996506832,9.47956004739552,9.52000447586095
0.871358919864983,9.47437462441528,9.48446643910671,9.52056888314323
0.871483935491936,9.4755231170836,9.48493122315349,9.52339415246832
0.87160895111889,9.47622504427659,9.48567784718841,9.52378899922735
0.871733966745843,9.47884091485194,9.48942335806576,9.52403933908627
0.871858982372797,9.47922625906647,9.49125184806277,9.52637522960031
0.87198399799975,9.48002627080217,9.49211026656213,9.52787835831277
0.872109013626703,9.48419925287817,9.4947902244738,9.52974604137219
0.872234029253657,9.48477913608722,9.49817332074283,9.53303047257465
0.87235904488061,9.48890146233245,9.50192845403684,9.53385444937345
0.872484060507563,9.48927138769317,9.50391765421262,9.53490688250523
0.872609076134517,9.49431695704694,9.50455256360451,9.53964716319243
0.87273409176147,9.49716515981811,9.50530735584904,9.53972832005151
0.872859107388424,9.49856673233841,9.50671238918561,9.54426224211187
0.872984123015377,9.50047325827042,9.50866601673183,9.54630888287726
0.87310913864233,9.50110437434121,9.50925109185351,9.5470218971134
0.873234154269284,9.50131196566322,9.51051166141022,9.54739049358003
0.873359169896237,9.50440050277775,9.51052369761613,9.54958064020088
0.87348418552319,9.50523381361333,9.51089071022544,9.54960613489632
0.873609201150144,9.50847200668651,9.51111657216578,9.55209510310909
0.873734216777097,9.5091639110302,9.51328037704999,9.55297772768009
0.873859232404051,9.50942777132528,9.51482024756004,9.5531913526199
0.873984248031004,9.50945650933893,9.51528355945998,9.55516724541047
0.874109263657957,9.50982949034092,9.5158276052898,9.55645376311373
0.874234279284911,9.51036947041186,9.51641542220485,9.5592497878959
0.874359294911864,9.51040073297883,9.51801022423092,9.56015183195676
0.874484310538817,9.51088487094585,9.5215517708968,9.56018972149599
0.874609326165771,9.51413826584076,9.52162658271085,9.56127984572623
0.874734341792724,9.5156708190524,9.52758975074525,9.56267791092854
0.874859357419677,9.51719091069731,9.52896352123014,9.56311370836851
0.874984373046631,9.51985075074234,9.53136609353492,9.56474973365893
0.875109388673584,9.52144923659236,9.53330279746624,9.56622959094324
0.875234404300538,9.52333168535132,9.53418948650778,9.56848934623468
0.875359419927491,9.52544595164463,9.53449329819084,9.57021500472525
0.875484435554444,9.53243343954044,9.53565748044803,9.57297685868065
0.875609451181398,9.53411340603384,9.53793486884972,9.57433779903191
0.875734466808351,9.53503867001398,9.53844875757369,9.57852743933702
0.875859482435304,9.53649689405364,9.53883264800281,9.58006592069175
0.875984498062258,9.53748352134692,9.53965996832627,9.58174068710757
0.876109513689211,9.53800345700534,9.54361495260785,9.58476746009553
0.876234529316165,9.53827265128343,9.54509437376368,9.58587481770985
0.876359544943118,9.53933200907559,9.5463518703107,9.58773755909918
0.876484560570071,9.53947365345764,9.55079025276362,9.59314476331096
0.876609576197025,9.54045282892509,9.55081305550266,9.59393355923836
0.876734591823978,9.5451718012213,9.55239723175548,9.59429012157285
0.876859607450931,9.54702608627783,9.55585985348206,9.59531291752634
0.876984623077885,9.55003577268149,9.55625328250713,9.59570991517725
0.877109638704838,9.5502689263713,9.56221745261478,9.59710993331031
0.877234654331791,9.55146659324354,9.56312538129307,9.59983350873087
0.877359669958745,9.55610211209314,9.5643530333138,9.6050310414851
0.877484685585698,9.56222752134601,9.56475224629043,9.60630897670158
0.877609701212652,9.56229199412669,9.56587326307461,9.61121700412481
0.877734716839605,9.56264923286434,9.56749382722777,9.61219620073637
0.877859732466558,9.56576762746558,9.568793110626,9.61493595354758
0.877984748093512,9.56739978428394,9.57187708261622,9.61647165442348
0.878109763720465,9.56780056241135,9.57222667611402,9.6202771256602
0.878234779347418,9.56877871284117,9.57885079036879,9.62081068345315
0.878359794974372,9.56986767647044,9.58107312109945,9.62125480691405
0.878484810601325,9.57146076365088,9.58374770085545,9.62198632460242
0.878609826228279,9.57623717383849,9.58557270123824,9.62558080596111
0.878734841855232,9.57645360191684,9.58763327075583,9.62792273634423
0.878859857482185,9.57696884362475,9.58873322294792,9.628711302222
0.878984873109139,9.57990372015553,9.5945841790187,9.62897507255494
0.879109888736092,9.5833551456605,9.59619739438628,9.63374250803711
0.879234904363045,9.58353769761208,9.59841213026347,9.63524532727074
0.879359919989999,9.58367050473167,9.59990065320863,9.63583058547632
0.879484935616952,9.58633232343448,9.6005321539539,9.63768562930139
0.879609951243906,9.58647172839668,9.60282173243946,9.63904967484567
0.879734966870859,9.58778972142869,9.60553254927863,9.64027624326689
0.879859982497812,9.59082455268506,9.60678211396635,9.64237596698132
0.879984998124766,9.59846994846314,9.60955192745754,9.64267539008762
0.880110013751719,9.59956149638191,9.60966811823453,9.6466417265933
0.880235029378672,9.5998594790779,9.61347676546834,9.6650803341633
0.880360045005626,9.60252513777002,9.6194203373889,9.66625384760173
0.880485060632579,9.60306869544494,9.62747481258826,9.66696617618297
0.880610076259532,9.60928538687741,9.63015794932917,9.66723015775875
0.880735091886486,9.6106380525815,9.63301065130129,9.67006877410078
0.880860107513439,9.61306866974594,9.63371004670842,9.67113126225282
0.880985123140393,9.61421683015065,9.63382046349772,9.67385510984188
0.881110138767346,9.61964167929662,9.634951342782,9.67513787676653
0.881235154394299,9.6228110536049,9.63666829930467,9.67524887019751
0.881360170021253,9.62940961480819,9.6378779360668,9.67535217783705
0.881485185648206,9.63187328196379,9.63971900193027,9.67647029734831
0.881610201275159,9.63191198745059,9.64120058135914,9.67909692267976
0.881735216902113,9.63277428176034,9.64209670063415,9.68461333362851
0.881860232529066,9.63470785697383,9.64315505577637,9.68627773134463
0.88198524815602,9.63759297740014,9.64401785895578,9.69135394988287
0.882110263782973,9.63766568194511,9.64696241314004,9.69275981114076
0.882235279409926,9.63887040348954,9.65333934284136,9.69456260500332
0.88236029503688,9.63898160570939,9.65487394043278,9.70433617270265
0.882485310663833,9.63981385793208,9.65974762188301,9.70463087397285
0.882610326290786,9.64685321677718,9.65978938740734,9.70520728501233
0.88273534191774,9.64752847567016,9.66565974884287,9.70632693288816
0.882860357544693,9.65310322471811,9.66967672133663,9.70715138301391
0.882985373171646,9.65478834257428,9.6747787388797,9.70837857260306
0.8831103887986,9.6648578560304,9.67698301873232,9.71061578302848
0.883235404425553,9.66536175193549,9.68652286904447,9.71513264726827
0.883360420052507,9.66873400087312,9.68706093271551,9.72877733095111
0.88348543567946,9.68419051261324,9.69241820598601,9.7315490633351
0.883610451306413,9.68492450731627,9.69378108320501,9.73230721362006
0.883735466933367,9.68607440459273,9.69431349038694,9.73299412640058
0.88386048256032,9.69164074198809,9.69484030732372,9.73621616825109
0.883985498187273,9.69164154682446,9.69515694691031,9.7425091177613
0.884110513814227,9.69287039061556,9.70231984083451,9.74657489900972
0.88423552944118,9.69309685527961,9.70711612918187,9.75239223629894
0.884360545068134,9.69434421483974,9.70810439898198,9.75297314547552
0.884485560695087,9.69996468662659,9.70847754462099,9.75377995978295
0.88461057632204,9.70107726919039,9.71133524841919,9.75495572088593
0.884735591948994,9.70127851695728,9.71247246215153,9.75539215246639
0.884860607575947,9.70576444301709,9.71344302385452,9.75634891311723
0.8849856232029,9.70738140428386,9.71386051554608,9.75644732692851
0.885110638829854,9.7084237284399,9.71647531806648,9.75725045822154
0.885235654456807,9.70870571698157,9.71794845312582,9.7608823012829
0.885360670083761,9.7090158220205,9.71809696917637,9.76129551988162
0.885485685710714,9.71169984614636,9.71830776439923,9.76395390867281
0.885610701337667,9.7122769928602,9.72123052430231,9.76487938009763
0.885735716964621,9.71280829965503,9.72454061792393,9.76618571245962
0.885860732591574,9.71668384445966,9.72664538053225,9.76690555123048
0.885985748218527,9.71725179669877,9.72770199449471,9.76882217804489
0.886110763845481,9.71775055649265,9.72954018242055,9.7700400760173
0.886235779472434,9.71785171917924,9.72979611349105,9.77135420605826
0.886360795099387,9.71801641627454,9.73128779482537,9.77143632381663
0.886485810726341,9.72011312300199,9.73264305862546,9.77593458772616
0.886610826353294,9.7214943670915,9.73525714107094,9.77670158150007
0.886735841980248,9.72286277190726,9.73856458847042,9.7785116787299
0.886860857607201,9.72352592543333,9.73876735173278,9.78400842873016
0.886985873234154,9.72531064654606,9.74450662515676,9.78855771096697
0.887110888861108,9.73087860277578,9.74811086313935,9.790154910026
0.887235904488061,9.74285829611987,9.75431205430252,9.79362207473208
0.887360920115014,9.74389881031901,9.75559276793417,9.79594647809001
0.887485935741968,9.74432430339616,9.75656534216508,9.79848523235685
0.887610951368921,9.74509884688525,9.75797821670456,9.80113195632487
0.887735966995875,9.75086438368843,9.75809401212072,9.801746194691
0.887860982622828,9.75451572016546,9.76311217260534,9.80707138249849
0.887985998249781,9.75547149824559,9.76499063377079,9.81457251837609
0.888111013876735,9.75553455656514,9.76538136744065,9.81535688816561
0.888236029503688,9.76153276096074,9.76616622061241,9.81563669305148
0.888361045130641,9.76157900070653,9.76772949474107,9.81618746463003
0.888486060757595,9.76328366940997,9.77552003107683,9.81720712641109
0.888611076384548,9.76506834470408,9.77656989332305,9.81796990579754
0.888736092011501,9.76744941279475,9.77979164701174,9.8194970694381
0.888861107638455,9.76750392833072,9.7798965459804,9.82348548213919
0.888986123265408,9.76947228171018,9.78427216789881,9.82677462949879
0.889111138892362,9.77346387988536,9.78583108571124,9.82727184796558
0.889236154519315,9.77448918107619,9.79020854789814,9.82988436863842
0.889361170146268,9.77501521651498,9.79200464031584,9.83138068010266
0.889486185773222,9.77822881654829,9.79456846062051,9.83227136079849
0.889611201400175,9.77835604750473,9.79563485611155,9.8452774546547
0.889736217027128,9.77992682294337,9.79812457391677,9.85325710594955
0.889861232654082,9.78079344768304,9.79973995834516,9.85453955163059
0.889986248281035,9.79003621250154,9.80467519492949,9.85455165007716
0.890111263907988,9.79169436618893,9.80755268342693,9.85600654668403
0.890236279534942,9.79772638020948,9.80830857641528,9.85713899363564
0.890361295161895,9.79791424658036,9.80884932571227,9.86315372462899
0.890486310788849,9.8020714962283,9.81827311836708,9.86557047319852
0.890611326415802,9.80610460179976,9.8225653205421,9.86566952454447
0.890736342042755,9.80678754306789,9.82571749368632,9.86663161990602
0.890861357669709,9.80724286954735,9.82599863196888,9.86782756179273
0.890986373296662,9.80764571606027,9.83184515251332,9.8681322997684
0.891111388923615,9.81754450573362,9.83370899121671,9.86877633914613
0.891236404550569,9.8225750799389,9.8356733180525,9.86961848295224
0.891361420177522,9.82306255907682,9.83627652350718,9.87306049409985
0.891486435804476,9.82395418502418,9.83791372305559,9.87311085063857
0.891611451431429,9.82608027805142,9.84114425044167,9.88024297357931
0.891736467058382,9.83064897616543,9.84229365304161,9.88053977082573
0.891861482685336,9.83308311548371,9.84366984673452,9.88138374351334
0.891986498312289,9.83534460928526,9.84841207786325,9.88493632884201
0.892111513939242,9.83539493887809,9.85033203812547,9.88949434694013
0.892236529566196,9.83630148429304,9.85419367089339,9.90472020339399
0.892361545193149,9.83846293184848,9.85454044102421,9.90562082603605
0.892486560820102,9.8422129589443,9.85570107502497,9.90622180377941
0.892611576447056,9.84282004707902,9.85757775820684,9.90936691908321
0.892736592074009,9.85205772599163,9.8627508203284,9.9094013248961
0.892861607700963,9.85284310383563,9.87153783312202,9.9130846017324
0.892986623327916,9.85827867183548,9.87742135619339,9.91377760054361
0.893111638954869,9.85937036592445,9.87783392660614,9.91979004455129
0.893236654581823,9.86098065829746,9.88235193798553,9.92360748538113
0.893361670208776,9.87757669044574,9.88473683774677,9.9283571708956
0.893486685835729,9.88062217038458,9.88671916468725,9.9299088460043
0.893611701462683,9.88357340661222,9.88685994465959,9.93288580145984
0.893736717089636,9.88473275330017,9.88919879012931,9.93625838324474
0.89386173271659,9.88562544716915,9.89337510012204,9.93867846432568
0.893986748343543,9.88709929400732,9.89398682669128,9.94083280203415
0.894111763970496,9.88740825813935,9.89532641294719,9.94141053145145
0.89423677959745,9.89321399500815,9.89661749382932,9.94480205897031
0.894361795224403,9.89512664129058,9.90115970376188,9.94825971383329
0.894486810851356,9.89623012260397,9.90123949496132,9.94890515657126
0.89461182647831,9.89631543008147,9.90273986163818,9.95163797278157
0.894736842105263,9.89673514699719,9.90916637939088,9.96036303436768
0.894861857732216,9.89871872947401,9.91051619183435,9.96465544061898
0.89498687335917,9.90472677068985,9.91347500745079,9.97129575382163
0.895111888986123,9.91147674010442,9.91453837302076,9.97247487658577
0.895236904613077,9.9130449187778,9.9333497424144,9.97424350176002
0.89536192024003,9.91533612402779,9.93347891264537,9.97512931922096
0.895486935866983,9.92924699505265,9.93730428345661,9.97861753304337
0.895611951493937,9.93207373046741,9.94059938942044,9.97966176893979
0.89573696712089,9.93633843555106,9.94113539009341,9.98057640154781
0.895861982747843,9.93874720757868,9.94413421309819,9.99287269005047
0.895986998374797,9.94366840242586,9.94551313781451,9.99291524213996
0.89611201400175,9.94429756305423,9.94574743382254,9.99447746817453
0.896237029628704,9.94447819290205,9.95234653122857,9.99931205856303
0.896362045255657,9.94720017543472,9.95835590516038,9.99985950231363
0.89648706088261,9.95692538204699,9.96068263955707,9.99995950497727
0.896612076509564,9.95819407294858,9.96292005537104,10.0004781775422
0.896737092136517,9.96214825366647,9.96414668157689,10.002294815508
0.89686210776347,9.9622637583216,9.96700499531683,10.009942272821
0.896987123390424,9.96444195751391,9.96719142364442,10.019061505361
0.897112139017377,9.96571683655485,9.96791477510556,10.0195617334703
0.897237154644331,9.96659765684276,9.9760170782572,10.0205796458262
0.897362170271284,9.96687233761944,9.97819057675511,10.0215305595242
0.897487185898237,9.97157446596464,9.97819578354274,10.0246080049277
0.897612201525191,9.97398044328075,9.97967018061027,10.0258086047943
0.897737217152144,9.97691630000541,9.9849840149791,10.0270247171862
0.897862232779097,9.97739282809354,9.98757446217316,10.0273999064949
0.897987248406051,9.9776381180701,9.98771075191846,10.0305901436613
0.898112264033004,9.98371070181909,9.98816918229854,10.0339193011323
0.898237279659957,9.98468462491534,9.98909113199677,10.0374267278341
0.898362295286911,9.98656192916463,9.99462813338434,10.0376098887724
0.898487310913864,9.98751678654221,10.0006024561083,10.0436897901045
0.898612326540818,9.99147877485703,10.0011310140062,10.0442185750783
0.898737342167771,9.99613168124821,10.0011595476126,10.0443478475496
0.898862357794724,9.99686421123622,10.0042716606894,10.0468126246061
0.898987373421678,10.0024256246125,10.0063348158387,10.0496563995215
0.899112389048631,10.0027894289648,10.009037325485,10.0553584116886
0.899237404675584,10.006825994787,10.0173276140869,10.0597859077472
0.899362420302538,10.0084101356007,10.0185616420947,10.0642436786468
0.899487435929491,10.0143417915858,10.0195217289063,10.0664126812307
0.899612451556445,10.0193572056374,10.0230381325302,10.0682886979795
0.899737467183398,10.0234189305373,10.0239790928763,10.0688200134611
0.899862482810351,10.023493562368,10.0332082353962,10.0701018466548
0.899987498437305,10.0271510402522,10.0341272104363,10.0720375641893
0.900112514064258,10.0273254541925,10.0342953624797,10.072447095343
0.900237529691211,10.03170706241,10.0347315929622,10.0724634239182
0.900362545318165,10.031769026399,10.0367534628968,10.076314881018
0.900487560945118,10.0317755269037,10.0377442707592,10.0772338805812
0.900612576572071,10.0330491213566,10.0380454976016,10.0777241380052
0.900737592199025,10.0332189009257,10.0403805162236,10.0796426199566
0.900862607825978,10.0345825793569,10.0415551481092,10.0816181860582
0.900987623452932,10.0354487322149,10.0423789912964,10.0835859140368
0.901112639079885,10.0377432775629,10.0430428463605,10.0841669057305
0.901237654706838,10.0395681204239,10.0461813224102,10.0863773493458
0.901362670333792,10.0406112898879,10.0464551596795,10.08946357783
0.901487685960745,10.0412991440141,10.0491958883358,10.0917827038859
0.901612701587698,10.0426501976177,10.0514779083474,10.0950145722445
0.901737717214652,10.0471909282608,10.0522765680902,10.0957092463155
0.901862732841605,10.0475907505249,10.0525300347276,10.0965826999015
0.901987748468559,10.0488978089701,10.0527630800894,10.1008778619793
0.902112764095512,10.0500611510584,10.0545941523394,10.101011909852
0.902237779722465,10.0501296709195,10.0589283898999,10.1010504589773
0.902362795349419,10.051305847326,10.0590169899137,10.1018914224519
0.902487810976372,10.0523787428391,10.0616184187771,10.1035542771932
0.902612826603325,10.0540214917223,10.0624416271712,10.1056627432711
0.902737842230279,10.0570142323517,10.0645199256791,10.1068160420866
0.902862857857232,10.0600185578745,10.0654241129735,10.1118831915402
0.902987873484186,10.0610661389851,10.0655663998577,10.1120548545057
0.903112889111139,10.0643474918306,10.0690615448484,10.1139901476606
0.903237904738092,10.0682589456007,10.0728402879975,10.1181911465611
0.903362920365046,10.0708134144269,10.0755992507518,10.1195811762266
0.903487935991999,10.0728457754829,10.0778410381449,10.1200034446663
0.903612951618952,10.0730042045982,10.0781920775898,10.120722475914
0.903737967245906,10.0753345036467,10.0810204891414,10.1233891969364
0.903862982872859,10.0755428401308,10.0848921504426,10.1259884370306
0.903987998499812,10.0779868758211,10.0857104395785,10.1275524584145
0.904113014126766,10.0786388289559,10.0859432533025,10.1282466973157
0.904238029753719,10.0830209211594,10.0865314969463,10.1286686575693
0.904363045380673,10.0837790893172,10.0865541375249,10.1319097977903
0.904488061007626,10.0841921721166,10.0867528321133,10.1360784889642
0.904613076634579,10.0853072097117,10.0893916301081,10.1369373607422
0.904738092261533,10.0858250400068,10.0923523088519,10.1385763418094
0.904863107888486,10.0861685958627,10.0941514742263,10.1420525151077
0.904988123515439,10.0864909657237,10.0978128222107,10.1455782288111
0.905113139142393,10.0868576562962,10.1025403002082,10.1456144589627
0.905238154769346,10.0916689843776,10.1031691847087,10.1477827408124
0.9053631703963,10.0927426103902,10.1034279394793,10.1495887044007
0.905488186023253,10.0933871919037,10.110266778171,10.1502409161103
0.905613201650206,10.0961155295099,10.1158841685498,10.150452162616
0.90573821727716,10.0990903253416,10.1166940670881,10.1523884768504
0.905863232904113,10.1022743240247,10.1168093969235,10.1542129820912
0.905988248531066,10.1067160807856,10.1182013751781,10.1563587043991
0.90611326415802,10.1075676413534,10.1185757330704,10.1629844558823
0.906238279784973,10.1134243568295,10.125873745912,10.1630193187921
0.906363295411927,10.114761575954,10.126409187944,10.1685792731852
0.90648831103888,10.11649182303,10.1281148722841,10.1695826971367
0.906613326665833,10.1164938380222,10.1310859519797,10.1702552777023
0.906738342292787,10.1219285733937,10.1313758604272,10.1728025018352
0.90686335791974,10.1228319106154,10.1316093170155,10.1798491183464
0.906988373546693,10.1247434343962,10.1332085231362,10.1800728380815
0.907113389173647,10.124927212127,10.134127141835,10.1844212963112
0.9072384048006,10.1262160957487,10.137869634949,10.1846928201665
0.907363420427553,10.1277101802308,10.1393967044047,10.187729522931
0.907488436054507,10.1307776463261,10.1436476211386,10.1897593712371
0.90761345168146,10.131009820675,10.1455794513192,10.1911856990149
0.907738467308414,10.1319611811781,10.1458806389102,10.1916335449443
0.907863482935367,10.1328025488365,10.1475799489849,10.1932068321574
0.90798849856232,10.13697027933,10.1505888322827,10.19751978969
0.908113514189274,10.138172144756,10.1553715668154,10.198117770215
0.908238529816227,10.1400959577794,10.1566488757023,10.2064277707322
0.90836354544318,10.142763697575,10.156767416307,10.20769833111
0.908488561070134,10.1452899026719,10.1599627077088,10.208967307347
0.908613576697087,10.1467318737857,10.1623138026474,10.2096789936404
0.908738592324041,10.1470946578869,10.1639992114258,10.2098999867837
0.908863607950994,10.1537471366694,10.1650839156501,10.2141023869787
0.908988623577947,10.1555668820576,10.1702556687317,10.2177593236587
0.909113639204901,10.1597954976287,10.1717290547602,10.2227399820004
0.909238654831854,10.1670421022,10.1749960439956,10.222853384707
0.909363670458807,10.1698451785819,10.1758449687217,10.2298941896214
0.909488686085761,10.1743854838105,10.1824098093172,10.2359984049914
0.909613701712714,10.1807372202922,10.1841634543387,10.2361203542417
0.909738717339667,10.18139710274,10.1906637871474,10.23881066299
0.909863732966621,10.186667330881,10.1918874446939,10.2423516086546
0.909988748593574,10.1884428335933,10.1932723863821,10.2438954011917
0.910113764220528,10.1892264712425,10.1947712411513,10.2474158445754
0.910238779847481,10.1918543430462,10.1954490203885,10.2488330423671
0.910363795474434,10.1920783720131,10.2023151434947,10.2491031069499
0.910488811101388,10.1982667248747,10.2027651766481,10.2511390650546
0.910613826728341,10.2008641769735,10.2066532623594,10.2522851220423
0.910738842355294,10.2016396818657,10.2074051389497,10.252693833501
0.910863857982248,10.2017713348371,10.2081799960404,10.2552864682148
0.910988873609201,10.2023255064816,10.2083025286506,10.2582937813217
0.911113889236155,10.2048165663409,10.2095278209213,10.2616669996894
0.911238904863108,10.2048480692231,10.2109673957877,10.262866996847
0.911363920490061,10.2053938731289,10.2153621997669,10.2644894494716
0.911488936117015,10.2057273164889,10.215995799613,10.2657605722599
0.911613951743968,10.2105178760656,10.2172090596643,10.269049924513
0.911738967370921,10.2142106016732,10.2294300701844,10.2703488019539
0.911863982997875,10.2145284846751,10.2295626819727,10.2726169735288
0.911988998624828,10.2146404149434,10.23203797966,10.2728488302087
0.912114014251782,10.2147056985043,10.2379044468546,10.2776768952144
0.912239029878735,10.2212204638642,10.2393151551932,10.2853207181773
0.912364045505688,10.2271779694495,10.2449645614582,10.2875422059657
0.912489061132642,10.2282321604735,10.2455257834627,10.2906750081351
0.912614076759595,10.229194900426,10.2472648733197,10.2908531563036
0.912739092386548,10.2364913312547,10.2478767730209,10.2908636617633
0.912864108013502,10.2369918918953,10.250046235338,10.292777922282
0.912989123640455,10.2403372121074,10.2508877810578,10.294470156124
0.913114139267408,10.2422709526657,10.2518872340807,10.296755136785
0.913239154894362,10.2425167750987,10.2521486869511,10.3013847719862
0.913364170521315,10.2437022823095,10.2523907113933,10.3014730360293
0.913489186148269,10.2445417299256,10.2543785048685,10.3027914828788
0.913614201775222,10.2453501534821,10.2548660925144,10.3041189587605
0.913739217402175,10.2453944604133,10.2569222692294,10.3064463352828
0.913864233029129,10.2508475468421,10.2574098885077,10.3077156233955
0.913989248656082,10.2508745884445,10.2583458188751,10.3078569198819
0.914114264283035,10.2517982033829,10.2585574373651,10.3101238766837
0.914239279909989,10.2535102166162,10.2596032304929,10.3114603309937
0.914364295536942,10.2535108403567,10.2596802791425,10.3126176617795
0.914489311163896,10.2543263466389,10.2607735582598,10.3136465730859
0.914614326790849,10.2554990562452,10.2673410578448,10.3145674413515
0.914739342417802,10.256108526281,10.2699936591076,10.3161080041918
0.914864358044756,10.2564039161515,10.2732738105328,10.3167688793301
0.914989373671709,10.2584137310716,10.2750451185944,10.3171726405799
0.915114389298662,10.2653645721276,10.2754678137735,10.3174816668534
0.915239404925616,10.2658054711259,10.2767840948695,10.3189744573407
0.915364420552569,10.2699566624211,10.2774529156617,10.3240175357008
0.915489436179522,10.2701009234882,10.2776218026428,10.3266295725735
0.915614451806476,10.272895908045,10.2779297805879,10.3268025417362
0.915739467433429,10.2737620003356,10.2781336613125,10.327157877601
0.915864483060383,10.2753549074334,10.2782306842836,10.3279919908159
0.915989498687336,10.2761823896645,10.2800202804396,10.3280517695267
0.916114514314289,10.2773035446105,10.2840752218386,10.3292687475019
0.916239529941243,10.2774731499852,10.2854836740759,10.3364262840701
0.916364545568196,10.2794207996209,10.2856289259067,10.336478258189
0.916489561195149,10.282610973288,10.2881010285901,10.3398128257684
0.916614576822103,10.2831511829904,10.2900059137075,10.3413530407192
0.916739592449056,10.2846613878263,10.2906914125802,10.3414826809714
0.916864608076009,10.2860170670647,10.2947762626352,10.3470601089378
0.916989623702963,10.2862002919076,10.3003127644682,10.3481642973901
0.917114639329916,10.2895674034364,10.3030371833788,10.3481743183233
0.91723965495687,10.2916476515265,10.3049171285018,10.3536163712855
0.917364670583823,10.2930875447981,10.3057586629375,10.3559955203395
0.917489686210776,10.297040951916,10.3063210800827,10.3592973181882
0.91761470183773,10.2975970864866,10.3069453158096,10.3600972107792
0.917739717464683,10.2991957330118,10.3073505065905,10.360323568792
0.917864733091636,10.2995465175433,10.3111759391499,10.3649756948543
0.91798974871859,10.3012170487767,10.3132012448574,10.3660128879297
0.918114764345543,10.3021604025458,10.3198526120356,10.3698098716114
0.918239779972497,10.3025209745773,10.3284949870432,10.375292583522
0.91836479559945,10.3030780758319,10.3288331395171,10.3770316058144
0.918489811226403,10.3141403157153,10.3308441125513,10.3806890278754
0.918614826853357,10.3163909741931,10.3352199348925,10.383520844718
0.91873984248031,10.3186247756324,10.3464634004775,10.3842368949206
0.918864858107263,10.3263208760136,10.3468869491167,10.3843083807312
0.918989873734217,10.3285067116059,10.3473218297668,10.3849485313053
0.91911488936117,10.3348671807995,10.3492312468652,10.3851185895216
0.919239904988123,10.3410932069811,10.3498954622069,10.3852891396123
0.919364920615077,10.3423974194822,10.3499476496227,10.3871934093894
0.91948993624203,10.3438380233515,10.3503738445797,10.3965083635082
0.919614951868984,10.3451023484156,10.3504578832056,10.3990307112414
0.919739967495937,10.3473133179209,10.3508679862428,10.4031546080799
0.91986498312289,10.3485109555147,10.3516572177139,10.4124929394556
0.919989998749844,10.3490346596035,10.3589992169558,10.4155043756541
0.920115014376797,10.349495281236,10.366423241361,10.4222444324295
0.92024003000375,10.3505360696957,10.3667915191731,10.4246136920636
0.920365045630704,10.354981517856,10.3769380479518,10.4255844547762
0.920490061257657,10.365964102639,10.3821825388404,10.4259963037299
0.920615076884611,10.3708032859482,10.3871931664363,10.4297183110649
0.920740092511564,10.3802877958124,10.3889784070633,10.4300251695156
0.920865108138517,10.3852295903091,10.3900980007961,10.43120864196
0.920990123765471,10.3864634964044,10.3924952233209,10.4337107929796
0.921115139392424,10.3905214083187,10.393972577997,10.4378568497178
0.921240155019377,10.3915288261853,10.3945054842176,10.4396544510018
0.921365170646331,10.3936126837759,10.3945742860882,10.4415773502059
0.921490186273284,10.3940116233709,10.397051944945,10.4424871391163
0.921615201900237,10.3954986460873,10.3991565478573,10.4431753166121
0.921740217527191,10.3966754995011,10.3992515903026,10.4489647474935
0.921865233154144,10.3971304262188,10.4006344282494,10.4518564107567
0.921990248781098,10.3993078758177,10.4060358353845,10.4582283092585
0.922115264408051,10.4056013506391,10.4109029234531,10.4583495389036
0.922240280035004,10.4086302855873,10.417552546194,10.4701658598371
0.922365295661958,10.4148671314851,10.4181793410644,10.4705745681303
0.922490311288911,10.4173630978194,10.4279664250992,10.4724697293709
0.922615326915864,10.4207446827444,10.4308210003112,10.4781153859984
0.922740342542818,10.4276370074293,10.4418280334185,10.4874103245916
0.922865358169771,10.4381681463342,10.442657450059,10.4930614128449
0.922990373796725,10.4389864319385,10.450727427362,10.4957626003632
0.923115389423678,10.4438551195389,10.4568507507254,10.4970402406982
0.923240405050631,10.4451278301602,10.4575741166059,10.5035168104177
0.923365420677585,10.4494997801872,10.4585510413371,10.512158849336
0.923490436304538,10.4497426604815,10.4654934380909,10.5131390389402
0.923615451931491,10.4537437664096,10.4680572067417,10.5136290098462
0.923740467558445,10.4550624604154,10.4683254505826,10.5173627141078
0.923865483185398,10.4560768913483,10.4704443090448,10.5197949484624
0.923990498812352,10.4571640301157,10.4705072834967,10.5214047254498
0.924115514439305,10.4579601351243,10.4705918501658,10.5268883881949
0.924240530066258,10.4637959154276,10.4731451809285,10.5301313309244
0.924365545693212,10.4655117143083,10.4844953515768,10.5333079091085
0.924490561320165,10.4662149432386,10.4845561090898,10.5347535456072
0.924615576947118,10.4675335095309,10.4855898296323,10.5347637936042
0.924740592574072,10.4683308286536,10.4898831117547,10.5347694203699
0.924865608201025,10.4812103139509,10.4918347284164,10.5381231578686
0.924990623827978,10.4851725226222,10.4955475385734,10.5401320833535
0.925115639454932,10.4865090146963,10.4971230072653,10.5444100634026
0.925240655081885,10.4907891668272,10.4974420607547,10.5449219958582
0.925365670708839,10.4933181493119,10.4982488085666,10.5467902528817
0.925490686335792,10.4939543852132,10.499803134868,10.5501870307635
0.925615701962745,10.4969686355748,10.5002766326886,10.5504782414128
0.925740717589699,10.4970711343632,10.5063456432467,10.5566388141567
0.925865733216652,10.4975379072881,10.5075554738392,10.5570534119961
0.925990748843605,10.5006256980174,10.5102824161469,10.5577543314387
0.926115764470559,10.5033955115703,10.510539845396,10.5578774507571
0.926240780097512,10.5054485244769,10.5107441915592,10.5645187769612
0.926365795724466,10.5070853530901,10.5156893153758,10.5664383643708
0.926490811351419,10.5091067275973,10.5187670593921,10.5680483257143
0.926615826978372,10.5097795946743,10.5191553350445,10.5682198290965
0.926740842605326,10.5130298655104,10.5203920648716,10.5725159068052
0.926865858232279,10.5147593478367,10.5254840493129,10.5736095872269
0.926990873859232,10.5179307814508,10.5266773024149,10.5744779397982
0.927115889486186,10.5185564994802,10.52731913835,10.5778771668921
0.927240905113139,10.5247326820546,10.5297526925026,10.5805873130912
0.927365920740092,10.5289456731201,10.5316257802854,10.5832435095622
0.927490936367046,10.5303285457902,10.5358614990296,10.5902253045592
0.927615951993999,10.5337526773317,10.5360624792334,10.5928090372074
0.927740967620953,10.5339437020529,10.5399015483952,10.5934609890554
0.927865983247906,10.5407385097358,10.5451741716798,10.5966157905281
0.927990998874859,10.5429297239644,10.5520608928915,10.5993850529453
0.928116014501813,10.5463115854995,10.5556747047428,10.6011001358873
0.928241030128766,10.5474947591231,10.5572874061586,10.6011244625794
0.928366045755719,10.5516694771254,10.5582368110263,10.6087685614991
0.928491061382673,10.5538546680687,10.5584025086293,10.61063641772
0.928616077009626,10.5571506240437,10.5621071361146,10.6163416259694
0.92874109263658,10.5609113437743,10.5694004599046,10.6172843825799
0.928866108263533,10.5665290158698,10.5707433473645,10.6194154799457
0.928991123890486,10.5689876650223,10.5755049693006,10.6218066559673
0.92911613951744,10.5706971686789,10.575750640744,10.632193834302
0.929241155144393,10.5732787661562,10.578225553396,10.6337878467166
0.929366170771346,10.5765985958714,10.5792964660976,10.6344255214356
0.9294911863983,10.5783327078059,10.5807407696091,10.6396467144184
0.929616202025253,10.5802527353758,10.5964958240923,10.6415676147069
0.929741217652207,10.5846747428623,10.5997157054617,10.6430384083114
0.92986623327916,10.591603070357,10.6017992304083,10.6467829809463
0.929991248906113,10.5955369669481,10.6025269806802,10.6517349400211
0.930116264533067,10.5982543694673,10.6153312775456,10.6580881205797
0.93024128016002,10.6100964077936,10.6194698471773,10.6621254523149
0.930366295786973,10.6150021317883,10.620028330876,10.6712342666043
0.930491311413927,10.6154487637888,10.6210869858257,10.6733022446134
0.93061632704088,10.6205969406629,10.6291449563998,10.6735713436922
0.930741342667833,10.6244766656886,10.631400292007,10.6758728658139
0.930866358294787,10.624832768898,10.6317732712114,10.6934577633145
0.93099137392174,10.6277718994668,10.6329556138442,10.6945532048679
0.931116389548694,10.6309130859911,10.6398026972374,10.7044578688734
0.931241405175647,10.6331520934436,10.6471297849739,10.705281931152
0.9313664208026,10.6353163757242,10.6539968532775,10.7078853157883
0.931491436429554,10.6429269162154,10.6633708707238,10.7089432449581
0.931616452056507,10.6520589583529,10.6645862360253,10.7174663168439
0.93174146768346,10.6598459783377,10.6656292294584,10.7192928416138
0.931866483310414,10.6605249213373,10.6702618678053,10.7202159907955
0.931991498937367,10.6612661887362,10.6712600922322,10.7208632668322
0.932116514564321,10.6684663793497,10.6782003832665,10.7291001915708
0.932241530191274,10.6690467854243,10.6785246297434,10.7320195923197
0.932366545818227,10.6704316938334,10.6787657879211,10.7329141111359
0.932491561445181,10.6750408759894,10.6793025766609,10.7360853704705
0.932616577072134,10.6759917368819,10.6793465028728,10.7379832379445
0.932741592699087,10.6764353638809,10.6808153296285,10.7382916399628
0.932866608326041,10.6773568787355,10.6857630828522,10.7384619902057
0.932991623952994,10.6776444620602,10.6885139335152,10.7391713588785
0.933116639579948,10.6781784860106,10.6895052542525,10.7427280028807
0.933241655206901,10.6865842945564,10.6959830375248,10.7433493384201
0.933366670833854,10.6884112831232,10.6963889770267,10.746405294583
0.933491686460808,10.6944458440683,10.7015618720874,10.746458696981
0.933616702087761,10.6948322342228,10.7032540015186,10.7469317935756
0.933741717714714,10.6959488593057,10.7059332320801,10.7484640596772
0.933866733341668,10.7019804092287,10.7070956852529,10.7577221637257
0.933991748968621,10.7021736850807,10.7087647015151,10.7616594887115
0.934116764595574,10.7041319028823,10.7091428514371,10.7622274100815
0.934241780222528,10.7042316329086,10.7154237144585,10.766078144819
0.934366795849481,10.7066026308489,10.7169859537075,10.7731254983201
0.934491811476435,10.7077176771777,10.7184649660146,10.7749637014139
0.934616827103388,10.7089874333884,10.718608085586,10.7754785179026
0.934741842730341,10.70937908864,10.7217239748159,10.7803373002963
0.934866858357295,10.709564853036,10.7222383991506,10.7850587425082
0.934991873984248,10.7147443397451,10.7258910210826,10.7851395281315
0.935116889611201,10.717043446969,10.7285126609367,10.7853631732237
0.935241905238155,10.7208397393061,10.7290485955406,10.7897741012413
0.935366920865108,10.7232508199174,10.7389658530178,10.7908180393178
0.935491936492062,10.7255539167655,10.7438457685059,10.7938443130116
0.935616952119015,10.7305258596409,10.7447167741079,10.7988070941054
0.935741967745968,10.7429218624282,10.75020976572,10.7994348513276
0.935866983372922,10.7439532415873,10.7571378641506,10.8096642843472
0.935991998999875,10.7523166285509,10.7599517783258,10.810389988086
0.936117014626828,10.7540532842447,10.7613491964241,10.8176775745498
0.936242030253782,10.756720669396,10.7659498072306,10.8211484169027
0.936367045880735,10.7625224852767,10.7669971309067,10.8232166149904
0.936492061507688,10.7661351917301,10.7797588774461,10.8278182990757
0.936617077134642,10.7661524389493,10.7852915179538,10.8359577296611
0.936742092761595,10.7762845443822,10.7863947391401,10.8359783022265
0.936867108388549,10.7771959121484,10.7935057026512,10.8389728963814
0.936992124015502,10.7807780090955,10.7938803480645,10.844719650413
0.937117139642455,10.7830279825166,10.795544421831,10.8475792541127
0.937242155269409,10.7887205913975,10.7981562759945,10.8565136230981
0.937367170896362,10.7893901050362,10.7985316140805,10.8568942503977
0.937492186523315,10.7914813529726,10.7998094540827,10.8572710546525
0.937617202150269,10.7967353187722,10.7998527086619,10.8584702743481
0.937742217777222,10.799124050285,10.8022220887794,10.863470446338
0.937867233404176,10.8016744458051,10.8073914312429,10.8662337883771
0.937992249031129,10.8033022699068,10.8090906774976,10.8696153145382
0.938117264658082,10.8090328455145,10.8142393177675,10.8727145322261
0.938242280285036,10.8104256412824,10.815685609611,10.8737256607182
0.938367295911989,10.8122552712798,10.8210977847038,10.8752282944124
0.938492311538942,10.8142683564392,10.8286960668835,10.8864840147275
0.938617327165896,10.819338004814,10.8304895309592,10.8871626271864
0.938742342792849,10.8198586860949,10.8381094396536,10.8890009726512
0.938867358419803,10.8273640783361,10.8388502812056,10.8901479325173
0.938992374046756,10.8279612195338,10.8446516650861,10.8921320284157
0.939117389673709,10.8304003099016,10.8446647965328,10.8928131434861
0.939242405300663,10.8309249471317,10.8475996574548,10.8955579199178
0.939367420927616,10.8350759023305,10.8507716593441,10.8985120401137
0.939492436554569,10.841986871778,10.8527773864078,10.9017080986823
0.939617452181523,10.844631232804,10.854168173475,10.9053932138963
0.939742467808476,10.8451379357291,10.8550659199901,10.9100499407882
0.939867483435429,10.8485159090537,10.8557363604503,10.9114667131747
0.939992499062383,10.8537440385174,10.8576697189159,10.9144448045448
0.940117514689336,10.8567852894232,10.8597039098107,10.9218811969623
0.94024253031629,10.8589583448674,10.860607791386,10.9228562225858
0.940367545943243,10.8645442166217,10.8772770560424,10.9292451315494
0.940492561570196,10.8701874524952,10.8821469767032,10.9386812756993
0.94061757719715,10.872540195302,10.8858371680993,10.9454818312883
0.940742592824103,10.8840534311643,10.8953680843277,10.9487763148865
0.940867608451056,10.8843278716135,10.8955608112574,10.950345245764
0.94099262407801,10.8919030371354,10.8961629713315,10.9541093797635
0.941117639704963,10.8940108644064,10.9031091807694,10.9556339609475
0.941242655331917,10.8957152649894,10.9059668792754,10.9614003090133
0.94136767095887,10.8986577723834,10.9087117704677,10.9625195936577
0.941492686585823,10.9017568701154,10.9141086858764,10.9659623631158
0.941617702212777,10.9041715383619,10.9206689369481,10.9668381719241
0.94174271783973,10.9079223677325,10.9274862663158,10.9695274188119
0.941867733466683,10.9193929273795,10.9320014926417,10.970784644579
0.941992749093637,10.9230844869934,10.9332874546756,10.9821832663053
0.94211776472059,10.9309498110263,10.9356403024574,10.9866025659339
0.942242780347543,10.9311256655322,10.9363633273164,10.991223800737
0.942367795974497,10.9380006201285,10.9471915528386,10.9938599622311
0.94249281160145,10.9421932526325,10.9516890319158,11.0004896541227
0.942617827228404,10.9450489047696,10.9518966084297,11.0053483890037
0.942742842855357,10.945275390303,10.9537240224148,11.01581175478
0.94286785848231,10.9495298824883,10.9614414352294,11.0187656873671
0.942992874109264,10.955116971129,10.9631648497839,11.026675962329
0.943117889736217,10.9603142711952,10.9697389279303,11.0275141964563
0.94324290536317,10.9610547968357,10.9703448568255,11.0302809443409
0.943367920990124,10.9628762141555,10.9755570151023,11.0310125014134
0.943492936617077,10.9669949067377,10.9810299558036,11.0399936465099
0.943617952244031,10.9714947722249,10.9832596150305,11.0418383353439
0.943742967870984,10.9764055591833,10.9906083576583,11.0514006065409
0.943867983497937,10.9820814084041,10.9911650095743,11.055132966889
0.943992999124891,10.9944315056315,11.0003274157044,11.0556418024617
0.944118014751844,10.99644744037,11.0089630697735,11.0677340547429
0.944243030378797,10.9990424518512,11.0091012696759,11.069385875768
0.944368046005751,11.0015822307443,11.0100853746248,11.0703580682712
0.944493061632704,11.0079706905844,11.0142846578056,11.0707538477314
0.944618077259657,11.008166369594,11.0153453950531,11.0794903631076
0.944743092886611,11.0085882597851,11.0158800870604,11.0795084141126
0.944868108513564,11.0111968684212,11.0240606230811,11.0804500869941
0.944993124140518,11.0129379630747,11.0296485701447,11.081600183655
0.945118139767471,11.0145904693873,11.0316171798245,11.0823605218643
0.945243155394424,11.0227615031584,11.0354901613917,11.096020923767
0.945368171021378,11.0259190435607,11.0359364331233,11.1048490742208
0.945493186648331,11.0281093191207,11.0392130006778,11.1050813349379
0.945618202275284,11.0342797401884,11.0535510472299,11.108528210418
0.945743217902238,11.0345522360885,11.0572088561884,11.1183936128686
0.945868233529191,11.0451770227506,11.0637598454325,11.1190159653557
0.945993249156144,11.0483894214156,11.0658087262427,11.1198581716439
0.946118264783098,11.0556460627424,11.0701798721325,11.1199590458308
0.946243280410051,11.0581961948716,11.071140545406,11.1207049905694
0.946368296037005,11.0588408075632,11.0712858769626,11.1208155135634
0.946493311663958,11.0594200788375,11.0722360717328,11.126760661108
0.946618327290911,11.0616117203492,11.0738775545594,11.12758975986
0.946743342917865,11.0632148393219,11.0739857877849,11.1308998097942
0.946868358544818,11.0678721788191,11.0769131294123,11.134156876244
0.946993374171771,11.0717281220123,11.0782558679259,11.1437999465264
0.947118389798725,11.0729253489988,11.0830018490254,11.1438556350525
0.947243405425678,11.0768788571343,11.0880166458347,11.1469976732187
0.947368421052632,11.0821423630779,11.0932785599647,11.1599283879882
0.947493436679585,11.086077333716,11.0981920822107,11.1677059079849
0.947618452306538,11.0862053233299,11.1052551927565,11.1731287686701
0.947743467933492,11.0907603787833,11.116043674615,11.1772476713434
0.947868483560445,11.0975049577758,11.1197541087573,11.18100167986
0.947993499187398,11.1053245124086,11.1227724541415,11.1823005709931
0.948118514814352,11.1078197547466,11.1240128941088,11.1833673314033
0.948243530441305,11.1105693149605,11.1284276966907,11.1905300290424
0.948368546068258,11.1170739870508,11.1286153754796,11.1908897646367
0.948493561695212,11.11727556054,11.1360807799478,11.1929680612009
0.948618577322165,11.1267185926888,11.1365636905182,11.193101979258
0.948743592949119,11.1319070762026,11.136901860186,11.1932351075408
0.948868608576072,11.1328816865071,11.1410409885866,11.195449561228
0.948993624203025,11.1344809466206,11.1417989021933,11.1992972927055
0.949118639829979,11.1345823487063,11.1435831619529,11.200354830878
0.949243655456932,11.1352922948496,11.1437347091956,11.2028814832124
0.949368671083885,11.1394209064952,11.1460787529524,11.2055017956617
0.949493686710839,11.1400277676432,11.14765021683,11.2081223634988
0.949618702337792,11.1406348739796,11.1482848961211,11.2081624170074
0.949743717964746,11.1409988534338,11.1534089429082,11.2127477978628
0.949868733591699,11.1465863418409,11.1557387937993,11.2170842379024
0.949993749218652,11.1480041702408,11.1620164667392,11.2221207740066
0.950118764845606,11.1579241408225,11.1697898941894,11.2338075139651
0.950243780472559,11.1591730395688,11.1699750804251,11.2376556220339
0.950368796099512,11.1602900770078,11.1714880366721,11.2409070275369
0.950493811726466,11.16810546995,11.1744355377714,11.2457121958075
0.950618827353419,11.1696467028163,11.1799389442019,11.2458922584345
0.950743842980373,11.1798515809027,11.1864565072175,11.2461518654251
0.950868858607326,11.1833947996989,11.1982564516283,11.2485300389411
0.950993874234279,11.1935926333025,11.2037390278281,11.2504938919993
0.951118889861233,11.1992143962396,11.2049023622807,11.2584480147623
0.951243905488186,11.20200002035,11.2079426118718,11.261351544069
0.951368921115139,11.203450304705,11.2104766237394,11.2655861703141
0.951493936742093,11.2041995238323,11.2191763530388,11.2665000377666
0.951618952369046,11.2072130504672,11.2204734558452,11.2681249574698
0.951743967995999,11.2116947674983,11.2220884899406,11.2686642595456
0.951868983622953,11.2121948443209,11.2258547697201,11.2732121899266
0.951993999249906,11.2179509812667,11.2294662321786,11.2858468730163
0.95211901487686,11.2185099431578,11.2386820897214,11.2897584015405
0.952244030503813,11.2195360483084,11.2389311985079,11.2919953022922
0.952369046130766,11.2234661656406,11.2411589648226,11.2950063545184
0.95249406175772,11.2284953021486,11.2414077937383,11.3014337787308
0.952619077384673,11.2296026292385,11.2437831070599,11.3070913575467
0.952744093011626,11.2301864939169,11.2443836492598,11.3098182191433
0.95286910863858,11.2311423490521,11.2446103359584,11.310583310691
0.952994124265533,11.2349144171157,11.2516630846899,11.3149027582057
0.953119139892487,11.2373756801026,11.2525976617858,11.3187641420463
0.95324415551944,11.2427450918731,11.2538594938708,11.319335027143
0.953369171146393,11.2462070756401,11.2578756101435,11.3208119302711
0.953494186773347,11.247458980575,11.259907347275,11.3236151031057
0.9536192024003,11.2486808421884,11.2638028738854,11.324731920104
0.953744218027253,11.2570855583893,11.2671003282474,11.3283292202428
0.953869233654207,11.26311468371,11.2701885995134,11.3291808159858
0.95399424928116,11.2683427879154,11.2714756526112,11.3294589863027
0.954119264908113,11.2684007406294,11.2759679805314,11.3300341970202
0.954244280535067,11.273120382011,11.2759842426679,11.3302498175517
0.95436929616202,11.2745698707485,11.2807727387172,11.3317914750353
0.954494311788974,11.275919648374,11.2814602003874,11.3329353095834
0.954619327415927,11.2774257598739,11.2822737766947,11.3354199946207
0.95474434304288,11.2788746285029,11.2853445966244,11.3438602769151
0.954869358669834,11.2810641891493,11.2915140737824,11.3456454628616
0.954994374296787,11.2856629111544,11.2919384577914,11.363361594702
0.95511938992374,11.2925126705716,11.2936046767132,11.3713460508148
0.955244405550694,11.3044066316108,11.3139491742169,11.3826883282858
0.955369421177647,11.3072546692136,11.3145638175086,11.3851173884468
0.955494436804601,11.3083095095415,11.3171073706954,11.385634460776
0.955619452431554,11.3154590387618,11.3171960920089,11.3934831934336
0.955744468058507,11.3351442372432,11.338007474164,11.3935411625913
0.955869483685461,11.3367638347687,11.3457150230612,11.3943526432035
0.955994499312414,11.3420602105334,11.3459720476519,11.4026847515974
0.956119514939367,11.3441894745264,11.3465277578387,11.4084047119962
0.956244530566321,11.3451439501531,11.3594262373566,11.415045435416
0.956369546193274,11.3464090178639,11.3640512702351,11.4197934144607
0.956494561820228,11.355880096729,11.3695433710754,11.4208056512111
0.956619577447181,11.356874039457,11.3732527666758,11.4208493177613
0.956744593074134,11.3655302886265,11.3767542977451,11.427425793917
0.956869608701088,11.3678160627958,11.3795249845983,11.4284971030635
0.956994624328041,11.3679654593746,11.3854588125326,11.4340826381938
0.957119639954994,11.3700338784293,11.3880282195345,11.4411672908493
0.957244655581948,11.3707286841422,11.3896906147818,11.4418988338665
0.957369671208901,11.3730843896827,11.3911132716713,11.4423898844742
0.957494686835854,11.3753905110504,11.3938799413361,11.4458931043922
0.957619702462808,11.3780528534023,11.3948562876379,11.4463647896213
0.957744718089761,11.3820459128541,11.3957985781869,11.4500411074016
0.957869733716715,11.3881918157887,11.3961884465915,11.4520938537275
0.957994749343668,11.3882952683364,11.3979774516206,11.4571724775395
0.958119764970621,11.3897259576594,11.3981012613463,11.4587576560309
0.958244780597575,11.3912837964705,11.3991485837964,11.4601003466112
0.958369796224528,11.39156542226,11.4005269367563,11.4638884704399
0.958494811851481,11.391775693223,11.402911122102,11.4654252435184
0.958619827478435,11.3941808131312,11.4041256046873,11.46634269873
0.958744843105388,11.3942863969918,11.4102180959961,11.4676279334409
0.958869858732342,11.3974763041304,11.4126420864178,11.4771764833056
0.958994874359295,11.3987201003077,11.4137135195249,11.4774457900279
0.959119889986248,11.4021554101253,11.4145926227964,11.4792700968359
0.959244905613202,11.4024838216328,11.4160694120664,11.4824925371807
0.959369921240155,11.4108880679615,11.4174780727361,11.4877919802224
0.959494936867108,11.4180632232459,11.4225931211319,11.488263670808
0.959619952494062,11.4208966779432,11.4325439223901,11.4946106269456
0.959744968121015,11.4216050580597,11.4384348686987,11.4951446603683
0.959869983747969,11.4237785892524,11.4419570414751,11.5084359583186
0.959994999374922,11.434834077032,11.4429497517112,11.5087110967291
0.960120015001875,11.4351867857216,11.4431052311061,11.5116161796591
0.960245030628829,11.4362019111138,11.4535511349428,11.5130227592114
0.960370046255782,11.440514377781,11.4542836725487,11.5191951344461
0.960495061882735,11.4453851534598,11.4660611021451,11.5212810720918
0.960620077509689,11.4567259482436,11.4669839208562,11.5366233647962
0.960745093136642,11.4612692265159,11.4745906416229,11.5392605387723
0.960870108763595,11.461501557878,11.4765626358557,11.5452753461231
0.960995124390549,11.4644303325186,11.4854296744076,11.5455581225464
0.961120140017502,11.4654953639622,11.4899958985679,11.545785547374
0.961245155644456,11.4763453245338,11.4924726279317,11.5486950554497
0.961370171271409,11.4776825255975,11.4925224807035,11.5517555002798
0.961495186898362,11.4800517857751,11.494310651172,11.5577924825029
0.961620202525316,11.4811498585683,11.495484214589,11.5599742860744
0.961745218152269,11.4818509898333,11.4959097427707,11.5618975635359
0.961870233779222,11.4917507122769,11.5056284426208,11.5639701179957
0.961995249406176,11.4919400056182,11.5059348483919,11.5704292302393
0.962120265033129,11.4932236234798,11.5067570457716,11.5713662380242
0.962245280660083,11.497408013049,11.5177707127733,11.5747874368977
0.962370296287036,11.5025929711501,11.5191981915002,11.5836628871918
0.962495311913989,11.5085115096523,11.5224338544737,11.5841224159022
0.962620327540943,11.515534393774,11.5307815854685,11.5850048353737
0.962745343167896,11.5158082602,11.5337713375121,11.5877091663833
0.962870358794849,11.5173892089046,11.5346972412452,11.5877569217995
0.962995374421803,11.5202166419248,11.536873063857,11.5885557917843
0.963120390048756,11.5280454581519,11.5396173034192,11.5893984788696
0.963245405675709,11.5285796819708,11.5398668523269,11.5909157311621
0.963370421302663,11.5308625721013,11.5399948133514,11.5940411826023
0.963495436929616,11.5328544330739,11.5407701065817,11.598200411983
0.96362045255657,11.5329825752445,11.5437710158667,11.602483102905
0.963745468183523,11.5340788589985,11.5513534970419,11.6075557774432
0.963870483810476,11.5355067698378,11.5563705802922,11.6093021410464
0.96399549943743,11.5399162596108,11.5574036379626,11.6137903644979
0.964120515064383,11.544255584881,11.5581066671604,11.6144765677681
0.964245530691336,11.5467180685052,11.5599794904756,11.6194197407878
0.96437054631829,11.5494486536654,11.5621901652558,11.6195777692391
0.964495561945243,11.5522766268953,11.562843061906,11.6231131247757
0.964620577572197,11.5533265867555,11.5665080196627,11.6239889369668
0.96474559319915,11.5533481038809,11.5687463431452,11.6246816912337
0.964870608826103,11.5557355036191,11.5738475369584,11.6291573536651
0.964995624453057,11.562784459588,11.5750526779106,11.6331151004757
0.96512064008001,11.5692199086907,11.5782467656445,11.6341223432536
0.965245655706963,11.5694480535286,11.578847742942,11.6371625370882
0.965370671333917,11.5697742426184,11.5814917312262,11.6414473455241
0.96549568696087,11.5734038103476,11.5871093869926,11.6507604752833
0.965620702587824,11.5823027826492,11.5943083949532,11.6583204638478
0.965745718214777,11.5916868098814,11.6076773200734,11.6590658976788
0.96587073384173,11.600568492219,11.6099246167101,11.6603292342402
0.965995749468684,11.6023640704132,11.6104234170268,11.6606250230682
0.966120765095637,11.6050865199949,11.6131556857829,11.6660876303297
0.96624578072259,11.6054430677189,11.6133339064373,11.6661488716698
0.966370796349544,11.6064070039299,11.6135343574436,11.6665262349581
0.966495811976497,11.6069438976791,11.6196470780224,11.6680435673294
0.96662082760345,11.6079644184302,11.6252040660653,11.6821679359118
0.966745843230404,11.6099151190452,11.6351436703754,11.6952999643539
0.966870858857357,11.6157041241424,11.6412081753818,11.7026396379299
0.966995874484311,11.6169339825883,11.6447702225992,11.703946054561
0.967120890111264,11.6187236136244,11.6456939985452,11.71264302369
0.967245905738217,11.6256325365998,11.6472208468138,11.7131040156989
0.967370921365171,11.6317695338676,11.6485290945791,11.7138898585388
0.967495936992124,11.6401961319243,11.6553725803628,11.7180970942297
0.967620952619077,11.6421306615343,11.6576549007997,11.720922490862
0.967745968246031,11.6423082268617,11.6650252498575,11.7226982481937
0.967870983872984,11.6445068799001,11.6651355190948,11.7326013810218
0.967995999499938,11.645855902183,11.6671064546629,11.7328658553618
0.968121015126891,11.6522295311053,11.6671430321514,11.7382120682861
0.968246030753844,11.6583390809356,11.6735379456143,11.7383192268002
0.968371046380798,11.6611390584558,11.6788985735712,11.7412613986418
0.968496062007751,11.6619350818571,11.6811131064395,11.7474231067013
0.968621077634704,11.6646229466918,11.6860511697221,11.7562389134823
0.968746093261658,11.6719093167797,11.6871077315679,11.7576644757035
0.968871108888611,11.6721867349571,11.6871390011806,11.7609387016053
0.968996124515564,11.6738132014898,11.6921425216474,11.768682437218
0.969121140142518,11.6757837721214,11.692515669212,11.7706335593666
0.969246155769471,11.6847911571066,11.6960657852962,11.7744281345098
0.969371171396425,11.6883508417034,11.7026527631546,11.7827165985408
0.969496187023378,11.6895170359155,11.7135387593321,11.7895701948724
0.969621202650331,11.7072764328958,11.7145702554408,11.7905115764624
0.969746218277285,11.7090591922368,11.7365208442955,11.7927118076761
0.969871233904238,11.7343601414168,11.7410816892762,11.8140095171873
0.969996249531191,11.7345724953095,11.7605277722682,11.8144584136107
0.970121265158145,11.7529934407589,11.7732595873468,11.8260314585385
0.970246280785098,11.7562553725781,11.7811515447798,11.8385132662815
0.970371296412052,11.7635835752793,11.7815315305708,11.8684369655664
0.970496312039005,11.7638414754803,11.7834761836431,11.8768133292686
0.970621327665958,11.7662327636198,11.7930001853574,11.8800754857088
0.970746343292912,11.7775275278021,11.7962077334883,11.8808007818921
0.970871358919865,11.7826437836128,11.8165058822452,11.8829053447859
0.970996374546818,11.7867090554782,11.8212057065883,11.8832395367703
0.971121390173772,11.7891713022982,11.8222641618349,11.8859796341619
0.971246405800725,11.7994563733622,11.8226371922332,11.8878863176491
0.971371421427678,11.8027416379835,11.829802245338,11.8968642300664
0.971496437054632,11.8032963115949,11.8359815557114,11.9186018302499
0.971621452681585,11.8085492216131,11.8405215947454,11.9223623722976
0.971746468308539,11.8121166749109,11.8494394800337,11.9239402830951
0.971871483935492,11.8128084181433,11.85900878644,11.9274431671165
0.971996499562445,11.815927293186,11.8597654199227,11.9349238682859
0.972121515189399,11.8179008265881,11.8643771497042,11.9409960687334
0.972246530816352,11.8226978367761,11.8687772392084,11.9423867567213
0.972371546443305,11.8261778356426,11.8777033012073,11.9528307307317
0.972496562070259,11.8282703851055,11.8790927643341,11.9546739834168
0.972621577697212,11.8405930997144,11.8821432570471,11.9598164401596
0.972746593324166,11.8419140595771,11.8837258007001,11.969267488059
0.972871608951119,11.8580449546182,11.8846889345741,11.9695331823689
0.972996624578072,11.8600187449091,11.8861736371095,11.9765664124346
0.973121640205026,11.8631376617685,11.8865259736327,11.9772701086452
0.973246655831979,11.874893607539,11.8890647081229,11.9795136054066
0.973371671458932,11.8750209552164,11.8975928626289,11.9834552436255
0.973496687085886,11.8800037948045,11.9068100012309,11.9845871818771
0.973621702712839,11.8813874708,11.9153174567687,11.9869774508488
0.973746718339792,11.8833957277234,11.9194118383058,11.992845310025
0.973871733966746,11.896398092228,11.9221469932365,11.9935034770542
0.973996749593699,11.9062223384463,11.9226681877705,11.9942821587928
0.974121765220653,11.9125097013705,11.9279208195837,12.0020931252284
0.974246780847606,11.91297568816,11.9339551188765,12.0126294794196
0.974371796474559,11.9133338511441,11.9422625334424,12.0129976990356
0.974496812101513,11.9199063922695,11.9507579046561,12.0167495675245
0.974621827728466,11.922368714148,11.952204661844,12.017451495948
0.974746843355419,11.9306992037421,11.9537568051563,12.0302114631635
0.974871858982373,11.9381835407765,11.9556232150724,12.0313524320315
0.974996874609326,11.9408932644322,11.9556711282046,12.0349794592112
0.975121890236279,11.9459281089944,11.9697504417171,12.0408733942177
0.975246905863233,11.945967300555,11.9750048357745,12.0437081921402
0.975371921490186,11.950096048088,11.9835777721894,12.0458722272914
0.97549693711714,11.9533929936263,11.9888082097687,12.0483459250819
0.975621952744093,11.9583124039987,11.9902418593359,12.0487583304068
0.975746968371046,11.963008428928,11.9915381966225,12.0506178952334
0.975871983998,11.9719451832541,11.9918357240759,12.0528729481468
0.975996999624953,11.9752209870195,11.9975173797836,12.0535984418738
0.976122015251906,11.9780273546458,11.9976561269016,12.0565423484565
0.97624703087886,11.9860212151322,11.9979447275461,12.0734127687479
0.976372046505813,11.9882652390854,12.0005000231249,12.0765611138009
0.976497062132767,11.9909561440001,12.0009211274285,12.0776154060342
0.97662207775972,11.9911709541096,12.0079043145488,12.0841976976466
0.976747093386673,11.9921623612591,12.0130604151169,12.0853802639943
0.976872109013627,11.9959488652745,12.0165759887929,12.0938371494188
0.97699712464058,11.9988296880098,12.0175332353958,12.0940987901884
0.977122140267533,11.9998634152323,12.0194796130737,12.0958920798116
0.977247155894487,12.0063826484873,12.0197259087143,12.0984379294469
0.97737217152144,12.0064930141648,12.026984352061,12.0986727100686
0.977497187148394,12.0095381220679,12.0391447010612,12.0993813123881
0.977622202775347,12.0100602077598,12.0430806371887,12.1064966221373
0.9777472184023,12.0131760055289,12.0444094979128,12.1106847477973
0.977872234029254,12.0200284041796,12.0458173835694,12.112830920472
0.977997249656207,12.0207883304597,12.0468010102993,12.1138934069795
0.97812226528316,12.0217407222151,12.0488745530125,12.1147182916421
0.978247280910114,12.0255874761171,12.0505463956643,12.1202415965836
0.978372296537067,12.028887121387,12.0520777330161,12.1224520165958
0.97849731216402,12.0323184572822,12.0532899833547,12.1261426887668
0.978622327790974,12.0339728196026,12.0548901373513,12.1299848899252
0.978747343417927,12.0371140673911,12.0573606591565,12.133967186644
0.978872359044881,12.0380010773242,12.0642685642418,12.1348009504621
0.978997374671834,12.0429175793206,12.0648190071434,12.1360559461072
0.979122390298787,12.0453974330255,12.0736204996907,12.1481481892893
0.979247405925741,12.0481714050711,12.0787610040852,12.1489514119532
0.979372421552694,12.0502505205726,12.0803247326483,12.1534941816325
0.979497437179647,12.0515915589214,12.0883271275743,12.1543157812134
0.979622452806601,12.0518885731383,12.0895816995109,12.1561029911343
0.979747468433554,12.0581489886785,12.0939786034,12.1571850562354
0.979872484060508,12.0727889521938,12.0955501177726,12.1619909830877
0.979997499687461,12.0734908300656,12.0959484923384,12.1625271738711
0.980122515314414,12.0741865284826,12.0966089623532,12.1646517834779
0.980247530941368,12.0783036226575,12.1006271274172,12.1712394224936
0.980372546568321,12.0835117624758,12.1021276667991,12.1727609458643
0.980497562195274,12.0870421073758,12.1072545103339,12.1771637159819
0.980622577822228,12.0893605211839,12.1078630126782,12.1803059537235
0.980747593449181,12.0942105920342,12.1162889347038,12.1894415134564
0.980872609076134,12.0959806229308,12.1184640293384,12.1909806586141
0.980997624703088,12.0997973074984,12.1330544617184,12.1920575097079
0.981122640330041,12.1093454232763,12.134520204761,12.1934385494516
0.981247655956995,12.109478509431,12.1391161971007,12.1955832642275
0.981372671583948,12.1129073948589,12.1414253890222,12.1998559972127
0.981497687210901,12.1176063622933,12.1502391954553,12.2194434269519
0.981622702837855,12.1179976969783,12.1533071291417,12.2197304528958
0.981747718464808,12.1194071964148,12.1603247696904,12.2256902460898
0.981872734091761,12.1267433110243,12.1613897584577,12.2443887315045
0.981997749718715,12.1304293925095,12.1640453619669,12.2465906270209
0.982122765345668,12.1442067697058,12.1671999005601,12.2543183984552
0.982247780972622,12.1555087301785,12.1831595117267,12.2569635923466
0.982372796599575,12.1729029008153,12.1862290906126,12.2591173582416
0.982497812226528,12.1757630312409,12.1869413543012,12.261104998335
0.982622827853482,12.1765959847135,12.1899761040626,12.2693203348018
0.982747843480435,12.1805635654758,12.1919230447375,12.27144304076
0.982872859107388,12.1820599129369,12.1926943768179,12.2765039424054
0.982997874734342,12.1843402956771,12.2055540673382,12.2833968239518
0.983122890361295,12.1862583265751,12.2143029284052,12.2854827690931
0.983247905988249,12.194977300785,12.2191793306254,12.2902025433228
0.983372921615202,12.1973457486009,12.2198933333044,12.2934932551738
0.983497937242155,12.2023609904609,12.2349815265806,12.2960816342494
0.983622952869109,12.2026035269394,12.2399189480809,12.2974223497232
0.983747968496062,12.2072602633786,12.24119300884,12.2983135589397
0.983872984123015,12.2118960133198,12.2430014549172,12.3003983199869
0.983997999749969,12.2205946716801,12.2431942937755,12.3338456448712
0.984123015376922,12.2243447428306,12.2763694600123,12.338000985179
0.984248031003875,12.2244487660238,12.2786646301349,12.340901634622
0.984373046630829,12.2299261142714,12.2810415848425,12.3427574881135
0.984498062257782,12.2360765598527,12.2816264850157,12.3571080267827
0.984623077884736,12.2535751488178,12.2824839063721,12.3638713471444
0.984748093511689,12.2614839663036,12.2854654995844,12.3676664828328
0.984873109138642,12.2710143913839,12.3021006029245,12.3732005678546
0.984998124765596,12.2717589980371,12.302895041236,12.3768148393838
0.985123140392549,12.2774584926056,12.3041624060205,12.3774653815305
0.985248156019502,12.2781511644075,12.3056275765548,12.3789219770394
0.985373171646456,12.2811692411841,12.3095757908849,12.3804345199729
0.985498187273409,12.2903080287132,12.3117546274733,12.3815708579631
0.985623202900363,12.2915382575648,12.3156145268672,12.3845759468703
0.985748218527316,12.2974562691019,12.3222647875296,12.3885006831195
0.985873234154269,12.3001363487271,12.3227082192954,12.389901907499
0.985998249781223,12.3005696297312,12.3277985727442,12.3906843749085
0.986123265408176,12.3069160660156,12.331071429632,12.3967879555491
0.986248281035129,12.3141773270112,12.3321291003764,12.3978264570974
0.986373296662083,12.3143874925349,12.33283863004,12.407498767842
0.986498312289036,12.3160579347386,12.3437302311367,12.4137559521421
0.98662332791599,12.3197694566707,12.3557776831411,12.4165733216833
0.986748343542943,12.3212858454081,12.3579406460699,12.4241095409133
0.986873359169896,12.3264858199184,12.3618127091149,12.426744834205
0.98699837479685,12.3302467236487,12.3676904395577,12.4362409047829
0.987123390423803,12.3433774769252,12.3687640896297,12.4394490404849
0.987248406050756,12.3504402339524,12.3718736776875,12.4463100227949
0.98737342167771,12.3505354594656,12.3863908745767,12.4488568325627
0.987498437304663,12.3564604021919,12.388048650221,12.4585110003372
0.987623452931616,12.3575411713507,12.3884179378763,12.4623886141336
0.98774846855857,12.3597900989473,12.4043587553205,12.476270947199
0.987873484185523,12.3688700989125,12.4054010524737,12.488224826651
0.987998499812477,12.3725889954172,12.4181579786728,12.4904268759048
0.98812351543943,12.3766884353594,12.4268453983237,12.4915144757131
0.988248531066383,12.3793072288872,12.4273045563612,12.4988199952902
0.988373546693337,12.3966158671354,12.4308229309874,12.4998848614299
0.98849856232029,12.4045564357671,12.4333401991303,12.5020583992949
0.988623577947243,12.4141659258518,12.434281803841,12.5051563282084
0.988748593574197,12.4149496250493,12.4357281659569,12.505606399659
0.98887360920115,12.4229333831389,12.4416156682089,12.5162694249294
0.988998624828104,12.4310114977491,12.4492553424854,12.5186156538447
0.989123640455057,12.4418100757986,12.4538740514614,12.5214431755257
0.98924865608201,12.4446359213092,12.4566889988366,12.5635255337667
0.989373671708964,12.4463910120572,12.5011196841808,12.5640334237396
0.989498687335917,12.4688452384886,12.5049387781453,12.5741550218046
0.98962370296287,12.4843559447045,12.5117777773061,12.5837710101241
0.989748718589824,12.4882535275806,12.5176770853221,12.5893240299592
0.989873734216777,12.4890201281912,12.5274642438417,12.5929981546244
0.98999874984373,12.5015850613863,12.529491028801,12.5954983239535
0.990123765470684,12.5035524206971,12.5329569678051,12.6048286642491
0.990248781097637,12.5120850730662,12.5498027235564,12.6062741865893
0.990373796724591,12.5131626411822,12.5528595473305,12.6145611760931
0.990498812351544,12.5182220827087,12.5614650232922,12.6217394273102
0.990623827978497,12.5287718934545,12.5664384615727,12.6298274092602
0.990748843605451,12.5290572894559,12.5704474634794,12.6343852639064
0.990873859232404,12.5353077627453,12.5753750005623,12.6406533420132
0.990998874859357,12.5469989414186,12.5790438260526,12.645771939434
0.991123890486311,12.5485546388749,12.5795531928244,12.6505823005573
0.991248906113264,12.5607599275704,12.5993590683732,12.6803483289928
0.991373921740218,12.5668794567638,12.6226752742445,12.6891101834739
0.991498937367171,12.5682200458361,12.6260953385008,12.6920258913517
0.991623952994124,12.5712069783072,12.629950851788,12.7030011275805
0.991748968621078,12.5822993811786,12.6372307095258,12.7065437962546
0.991873984248031,12.5867626877299,12.6419602273885,12.7153334378021
0.991998999874984,12.6198573311689,12.6445605994454,12.730652650782
0.992124015501938,12.6250771097849,12.6601871184841,12.7397094835602
0.992249031128891,12.6359774220402,12.6624002200479,12.741225442936
0.992374046755845,12.6389126392707,12.6646756682556,12.7431284313788
0.992499062382798,12.6411116851733,12.6864953690895,12.7625274312306
0.992624078009751,12.6452741940473,12.6931235938938,12.7636775566629
0.992749093636705,12.665970906629,12.6965618709553,12.7656762031929
0.992874109263658,12.6686320898949,12.6966110612818,12.7694132124602
0.992999124890611,12.6754685632027,12.6995164251569,12.772941682445
0.993124140517565,12.6775399295565,12.7052374688538,12.7764396963674
0.993249156144518,12.6807986782242,12.7083228953548,12.7765446187431
0.993374171771471,12.7013142161592,12.7231606263299,12.7946483413941
0.993499187398425,12.7026446087798,12.7269879523618,12.79781670386
0.993624203025378,12.7122892580985,12.7473056722007,12.808879512332
0.993749218652332,12.7309725939122,12.7486158243556,12.820708512235
0.993874234279285,12.7363502800156,12.7647301226401,12.8246456765671
0.993999249906238,12.7558897048928,12.7787641232743,12.8338136873676
0.994124265533192,12.7674153510428,12.7816922658724,12.8523639678209
0.994249281160145,12.7799782948163,12.8032465049491,12.8687996447956
0.994374296787098,12.7906511210681,12.8039932036834,12.8697970025173
0.994499312414052,12.7957866154925,12.8315253732284,12.8965579496691
0.994624328041005,12.8112860464393,12.846333113802,12.9020072590911
0.994749343667959,12.8162253669018,12.858244008169,12.9291696083553
0.994874359294912,12.816304977034,12.8706773052462,12.9364914696218
0.994999374921865,12.8327260160614,12.8773251656072,12.9392450709537
0.995124390548819,12.8341786140485,12.8916108500464,12.95411692941
0.995249406175772,12.8538884914509,12.8927920534993,12.9632054095251
0.995374421802725,12.8618147976618,12.8992318387017,12.9635565107354
0.995499437429679,12.8839863996829,12.9063066480507,12.9758063689235
0.995624453056632,12.8864757080127,12.9345621458298,12.9980687084318
0.995749468683585,12.905239498731,12.947915253169,13.0117297964955
0.995874484310539,12.9274924284385,12.9510190356356,13.0146666521325
0.995999499937492,12.9816522236993,13.0011373529668,13.0569400757305
0.996124515564446,12.9909537836291,13.0016874351853,13.0595251684497
0.996249531191399,13.0237243333407,13.0375588085321,13.0954482374848
0.996374546818352,13.0267921852837,13.049215090119,13.1093253191264
0.996499562445306,13.0385547308667,13.0779029167801,13.1437593357574
0.996624578072259,13.0392643206349,13.0809547441064,13.1454596341033
0.996749593699212,13.0801372100806,13.1142776837434,13.1763958534469
0.996874609326166,13.0984088902895,13.1159961551252,13.1776417478036
0.996999624953119,13.1017229297398,13.1206104352038,13.18434461966
0.997124640580073,13.1943691921214,13.2863319956706,13.3511958439111
0.997249656207026,13.300018948907,13.3447874035807,13.4080198989979
0.997374671833979,13.6407006613795,13.6834466477224,13.7209067746185
0.997499687460933,13.6471817925815,13.7034471814957,13.7406237429767
0.997624703087886,13.6584501350122,13.7665244779052,13.8063057128435
0.997749718714839,13.7425906190392,13.7917547200454,13.826620308125
0.997874734341793,13.7619230682459,13.7998238858647,13.8341598454915
0.997999749968746,13.787465644868,13.8227588124681,13.8588683161236
0.9981247655957,13.7975718263028,13.8350311132461,13.8699374294575
0.998249781222653,13.8285267801315,13.8436514180001,13.8760858293076
0.998374796849606,13.8294561297314,13.8436709369537,13.879016046008
0.99849981247656,13.8348178933843,13.8468939316184,13.8816916369421
0.998624828103513,13.8378400008263,13.8534726414673,13.8852712098425
0.998749843730466,13.8477521786704,13.8596461982569,13.8933114991556
0.99887485935742,13.8626690828246,13.8862162897346,13.9187259744408
0.998999874984373,13.8737553712697,13.8909299756485,13.9244626922538
0.999124890611326,13.8821240691983,13.902715278938,13.9366711395706
0.99924990623828,13.9115355768138,13.9194835852807,13.9513809331321
0.999374921865233,13.9117718737827,13.9231158150078,13.9556666003587
0.999499937492187,13.9155008657406,13.9301989097345,13.9660368290801
0.99962495311914,13.9266082355339,13.946327423366,13.9808558822022
0.999749968746093,13.9342252765875,13.9465587530313,13.9827319630098
0.999874984373047,13.9481731148384,13.9535472551262,13.9868135493634
1,13.9619204830488,13.9641907889719,13.9984754704836


==> Figures/Data_cdfSEPow2.dat <==
0,0.000274845588401546,0.000937457275173097,0.383748195757896
0.000125015626953369,0.00257174693319352,0.0080846299010256,0.431152980656285
0.000250031253906738,0.00282012837560636,0.00867425763178359,0.49472648255717
0.000375046880860108,0.00338176532718426,0.0126750264240454,0.52672098906225
0.000500062507813477,0.00561874110423159,0.0178817922090685,0.576956869809586
0.000625078134766846,0.00703041572659361,0.0232213882121965,0.607331313844422
0.000750093761720215,0.00711842357875252,0.0249325515509306,0.61389781107973
0.000875109388673584,0.0109799487222239,0.0336386840745503,0.672455340607088
0.00100012501562695,0.0146992700132555,0.0425509081367973,0.703334281924312
0.00112514064258032,0.0162934501729098,0.0488249135533102,0.708685629633912
0.00125015626953369,0.0164066124863437,0.049735108882651,0.747599963528748
0.00137517189648706,0.018983831219385,0.0537449697164601,0.751881433944945
0.00150018752344043,0.0198312833828423,0.0595020505013553,0.756436061837991
0.0016252031503938,0.0204168621084973,0.0596514959960898,0.766626727308622
0.00175021877734717,0.0209482930460879,0.0602039690051964,0.768523235741128
0.00187523440430054,0.0211895767615521,0.0621530984804746,0.772074987605292
0.00200025003125391,0.0215208409165595,0.0655926782768455,0.783378370460669
0.00212526565820728,0.0243596828570295,0.0714867670626056,0.799792815163939
0.00225028128516064,0.0246822799737489,0.0727960597189378,0.846721601543105
0.00237529691211401,0.0262120626795024,0.0795505293169868,0.850567201196982
0.00250031253906738,0.0280837156633903,0.0806906680009456,0.852394543367535
0.00262532816602075,0.0302392543093972,0.0931692713804346,0.856695030756479
0.00275034379297412,0.0317600155274239,0.093496859356628,0.858411928070476
0.00287535941992749,0.0322793210881068,0.0957493117577751,0.863381704767829
0.00300037504688086,0.0348052885127657,0.0976712983788454,0.866191404973272
0.00312539067383423,0.0357774309695948,0.0997575686728673,0.87341258075659
0.0032504063007876,0.0375489723000278,0.104740281643406,0.880828723203685
0.00337542192774097,0.0375940997522084,0.106661000266019,0.886568679120877
0.00350043755469434,0.0387831475594092,0.109222032476001,0.904431430039792
0.00362545318164771,0.0411445997763615,0.114030116868382,0.915116206830286
0.00375046880860108,0.0415555597574012,0.118988288288151,0.921360033715082
0.00387548443555444,0.0426648591046176,0.124868796725278,0.946383061532142
0.00400050006250781,0.0431095185726965,0.127488511566553,0.949978497517937
0.00412551568946118,0.0432102104890748,0.130368862945827,0.967814487383235
0.00425053131641455,0.0438410733940711,0.130379454401707,0.97883546914166
0.00437554694336792,0.044180136017296,0.131398024103674,0.980297734728221
0.00450056257032129,0.04824257721213,0.134465185802977,0.985015657242758
0.00462557819727466,0.0515758585229636,0.135920929054831,0.985753616016769
0.00475059382422803,0.0531108210929094,0.136999164625371,0.989207369090678
0.0048756094511814,0.0533295981520022,0.137125448798478,0.990564596627128
0.00500062507813477,0.0545745367424758,0.14043867598214,1.02256554773357
0.00512564070508814,0.0553656556285666,0.143391718111772,1.02595192313642
0.0052506563320415,0.0554029751571925,0.14508707493079,1.03294432590067
0.00537567195899487,0.0596346942895654,0.147564019115908,1.03912941527834
0.00550068758594824,0.0620941817206141,0.149059201312884,1.05696080709347
0.00562570321290161,0.0622292877525147,0.156993024622248,1.10427744649767
0.00575071883985498,0.0642896549433504,0.166113494307046,1.11062181371187
0.00587573446680835,0.0652874181324788,0.176944632029654,1.11563479091314
0.00600075009376172,0.0660718848929543,0.191900190736276,1.12257153917659
0.00612576572071509,0.071204768065376,0.197978113194265,1.13581607023421
0.00625078134766846,0.0719530523097104,0.200926796762318,1.13687719322931
0.00637579697462183,0.0758767188209618,0.203958761452787,1.14927463095142
0.0065008126015752,0.0770263240210992,0.215655623818889,1.15141494248011
0.00662582822852857,0.0798707471182357,0.217021074634167,1.15710634247999
0.00675084385548194,0.0826749910425291,0.220422719933661,1.17631246849434
0.0068758594824353,0.0835826414345,0.221421423894656,1.19575638097519
0.00700087510938867,0.08415581751352,0.227389794895922,1.21039657036144
0.00712589073634204,0.0853136260602958,0.228683194355396,1.21423094681096
0.00725090636329541,0.0853662807232969,0.230250089653588,1.21888809479827
0.00737592199024878,0.0868804609733669,0.231346436624046,1.22305766333678
0.00750093761720215,0.0873710470126596,0.232167380006731,1.23061252552059
0.00762595324415552,0.0876114261106792,0.234446194530805,1.23258915667554
0.00775096887110889,0.0880763331511454,0.246813412158866,1.24420642426493
0.00787598449806226,0.0891453543549405,0.262049235450342,1.26262671217703
0.00800100012501563,0.0931672924907836,0.26699259092634,1.26287219451933
0.008126015751969,0.095501867348389,0.276187178876208,1.27575459374327
0.00825103137892236,0.0985812549938535,0.28060600241193,1.28186606322186
0.00837604700587573,0.104508486390927,0.285504338631953,1.28221578352288
0.0085010626328291,0.109619508952413,0.285695338421087,1.28786987828386
0.00862607825978247,0.110090701152255,0.28708262348773,1.2893925415018
0.00875109388673584,0.111396234266069,0.305498295351947,1.30641640241753
0.00887610951368921,0.111940770850864,0.31217863203195,1.31553240165622
0.00900112514064258,0.112391181698295,0.321275673388912,1.33025271358021
0.00912614076759595,0.115722588786714,0.334079988822423,1.3365509275799
0.00925115639454932,0.119498914609621,0.337841305700466,1.34971223983666
0.00937617202150269,0.125674316168774,0.338998321338442,1.35394808871493
0.00950118764845606,0.126594196659723,0.339315615305816,1.35830307006566
0.00962620327540943,0.127862299270919,0.343539760687838,1.37796589208367
0.00975121890236279,0.133243876234267,0.351104028049402,1.39047516330173
0.00987623452931616,0.137128485419524,0.354765220879619,1.39753810111573
0.0100012501562695,0.13851075061091,0.359884082686903,1.40460975443702
0.0101262657832229,0.141106082105446,0.363932943349306,1.40522054201664
0.0102512814101763,0.141581019661755,0.365043397892745,1.41930065384381
0.0103762970371296,0.142331189826022,0.371256071749814,1.42321187297629
0.010501312664083,0.147222828539596,0.37407025687589,1.42528220856
0.0106263282910364,0.151044969082524,0.377099710039218,1.43132694169961
0.0107513439179897,0.152135369852947,0.380136802546519,1.43230105121859
0.0108763595449431,0.154911047905718,0.38375888323242,1.43862338533683
0.0110013751718965,0.156878798799861,0.386322184177018,1.45828666296853
0.0111263907988499,0.158734186277425,0.398873008068572,1.45829957831627
0.0112514064258032,0.159256988358963,0.406920004563051,1.4608230321934
0.0113764220527566,0.160885902868073,0.42474682209387,1.46816639276223
0.01150143767971,0.160933448836157,0.427901453109287,1.4726519362393
0.0116264533066633,0.161197112075226,0.430526062200901,1.48464269058762
0.0117514689336167,0.165525081503199,0.446671435114492,1.48649809947437
0.0118764845605701,0.165618513743511,0.449109895714209,1.49618394355751
0.0120015001875234,0.170783637315738,0.455242666316105,1.49692005612169
0.0121265158144768,0.173799712795181,0.459407748632363,1.50549052912656
0.0122515314414302,0.175782950584136,0.464150459878156,1.50606797599336
0.0123765470683835,0.178170896982888,0.481552980021271,1.50626273880532
0.0125015626953369,0.181157195804328,0.488240406559124,1.5079541727077
0.0126265783222903,0.187626360791577,0.491775856361992,1.51099845409391
0.0127515939492437,0.188666207978235,0.503443521488838,1.51286191590056
0.012876609576197,0.190674774958632,0.513178846173051,1.53819102303052
0.0130016252031504,0.193256048422713,0.515326560364555,1.554326253603
0.0131266408301038,0.196629711740467,0.516304140914469,1.55555395870991
0.0132516564570571,0.20128965764085,0.535317472783619,1.57075635420682
0.0133766720840105,0.204729965718756,0.539625701232471,1.57106929187879
0.0135016877109639,0.207661337295,0.545279118884782,1.57273637328374
0.0136267033379172,0.209660431131324,0.549899527639989,1.59187770762634
0.0137517189648706,0.213837379470374,0.552880402870634,1.5945981988426
0.013876734591824,0.214202499269372,0.559190271859998,1.60932579139675
0.0140017502187773,0.214548879274328,0.566509949032621,1.61712181272137
0.0141267658457307,0.218159149869936,0.568718652302787,1.61781359704363
0.0142517814726841,0.226517784733398,0.573398185668081,1.61884286807819
0.0143767970996375,0.228514903801495,0.575369744833357,1.62187738107666
0.0145018127265908,0.229421761067451,0.583036078902002,1.63306381365179
0.0146268283535442,0.234192346388077,0.637675624268503,1.63327918822119
0.0147518439804976,0.234872759602586,0.638012906373054,1.63617564461955
0.0148768596074509,0.237872613962438,0.645530289873168,1.64456010867207
0.0150018752344043,0.238495903114596,0.64695679989906,1.65064228080692
0.0151268908613577,0.242300505196824,0.657020103828498,1.65500498239271
0.015251906488311,0.245962883682029,0.670900476799064,1.6563894627586
0.0153769221152644,0.246815108077219,0.67402039777532,1.65833542591349
0.0155019377422178,0.257064350723963,0.679757306883061,1.68338043111729
0.0156269533691711,0.259836656513831,0.681499485287764,1.68535540491224
0.0157519689961245,0.262449047232734,0.688060712766517,1.68871613459742
0.0158769846230779,0.26594267926397,0.692918126063856,1.69064105156916
0.0160020002500313,0.266130528010274,0.697882376429221,1.69396636403207
0.0161270158769846,0.268814223826603,0.698568411179675,1.69819088804919
0.016252031503938,0.274466096598689,0.7156259245265,1.70458753659801
0.0163770471308914,0.277340304385442,0.728570803959605,1.70754599653168
0.0165020627578447,0.277563853812579,0.734464425355628,1.70897839034835
0.0166270783847981,0.278021335444471,0.743417944034951,1.71820060488703
0.0167520940117515,0.27923722118612,0.745845592577356,1.72667688737181
0.0168771096387048,0.286176826230511,0.764226812954393,1.73175626665085
0.0170021252656582,0.28746620003535,0.766598002781375,1.74242531117964
0.0171271408926116,0.288459766268362,0.770954887443594,1.75450888367131
0.0172521565195649,0.288864215128385,0.771087533172552,1.76777103017774
0.0173771721465183,0.292848747412108,0.77220823957949,1.76862012832938
0.0175021877734717,0.295566462465276,0.808679505418137,1.77638776407713
0.0176272034004251,0.297764212140743,0.826268529645761,1.77865232741362
0.0177522190273784,0.299184310222689,0.848068490685687,1.7812479350414
0.0178772346543318,0.314885020756594,0.863873227930293,1.79788441203546
0.0180022502812852,0.327513619551998,0.878401635945689,1.80068845259914
0.0181272659082385,0.330532141737794,0.884438641251291,1.80199396956771
0.0182522815351919,0.333993851441024,0.889263446858191,1.8192279567756
0.0183772971621453,0.336019479851998,0.892320407174518,1.82211139571983
0.0185023127890986,0.336588641228955,0.893854000244792,1.82510110997584
0.018627328416052,0.337562505587049,0.896662002300518,1.83314351128831
0.0187523440430054,0.338143440630986,0.90126665608769,1.83520065706796
0.0188773596699587,0.342897447879946,0.903484524103993,1.84059786835655
0.0190023752969121,0.353946210837063,0.903665185066507,1.84479571221391
0.0191273909238655,0.357244625727547,0.919419487722609,1.8514695653735
0.0192524065508189,0.358299619046437,0.926839394987562,1.85159479825709
0.0193774221777722,0.358312158235159,0.934191420643611,1.86088293566282
0.0195024378047256,0.359255050702612,0.937348148528742,1.86606715600153
0.019627453431679,0.365591241281866,0.955909303203919,1.89452534312234
0.0197524690586323,0.377458953628248,0.970539443007069,1.92456967259308
0.0198774846855857,0.378395508535071,0.97405210485075,1.92885141733814
0.0200025003125391,0.378469597133955,0.974052470955322,1.93039574678577
0.0201275159394924,0.383449647233012,1.00641369559598,1.93386283962384
0.0202525315664458,0.396624754070885,1.01899206775929,1.93617241451039
0.0203775471933992,0.400682946743985,1.02442671803619,1.93763064579591
0.0205025628203525,0.403826630115129,1.03445239792619,1.93870502684418
0.0206275784473059,0.417580489702585,1.04321810767927,1.94174308826834
0.0207525940742593,0.421576231909053,1.05592729319624,1.94187081679365
0.0208776097012127,0.423611189355714,1.05735460397072,1.94738456034783
0.021002625328166,0.424771745773263,1.05755908678107,1.95859796444091
0.0211276409551194,0.427288669929346,1.08855122751897,1.96693465079498
0.0212526565820728,0.428490899484577,1.09820423304563,1.96835280735393
0.0213776722090261,0.435025369113852,1.09868166528823,1.97669025746743
0.0215026878359795,0.436214652512025,1.10463870827581,1.97789164388571
0.0216277034629329,0.439206698528835,1.10499595861063,2.00301139432818
0.0217527190898862,0.441086620943485,1.13118951709578,2.00354302571325
0.0218777347168396,0.450260007019228,1.13609275440638,2.00537660807473
0.022002750343793,0.455042145831755,1.14228920921034,2.00706282904993
0.0221277659707463,0.460737421444867,1.15735932880323,2.0134654586896
0.0222527815976997,0.466595150141614,1.16282489902482,2.01930160392396
0.0223777972246531,0.468820655061144,1.17033040575032,2.02650005034308
0.0225028128516065,0.470140426457053,1.17066763015481,2.02863942324911
0.0226278284785598,0.471372800775761,1.18918083013839,2.02947475117597
0.0227528441055132,0.47156284327244,1.19522820542755,2.03539753746678
0.0228778597324666,0.472935646089458,1.19641512266278,2.05434357843207
0.0230028753594199,0.474796552578394,1.19854540205135,2.06362570912609
0.0231278909863733,0.478202395076086,1.2012984875945,2.06622064364327
0.0232529066133267,0.486857845844404,1.20776915951909,2.0669401241332
0.02337792224028,0.490928520703976,1.20977351864733,2.06887269508692
0.0235029378672334,0.494552847381459,1.21773785434543,2.06919078677772
0.0236279534941868,0.498927269493561,1.22412442313614,2.07793310270436
0.0237529691211401,0.499920200495474,1.2250657098512,2.08073999721993
0.0238779847480935,0.507757336110875,1.22731583609519,2.08082655185726
0.0240030003750469,0.512633897026777,1.23300651160498,2.08309059050911
0.0241280160020002,0.514635427458332,1.23880859280329,2.09398733454656
0.0242530316289536,0.522748608292102,1.24140767995412,2.09478422903088
0.024378047255907,0.524010097432494,1.2433453395937,2.09999334812889
0.0245030628828604,0.526827643539644,1.24691698000989,2.10311290023665
0.0246280785098137,0.527125086466988,1.26260087044178,2.1088877524425
0.0247530941367671,0.528383328323697,1.26350196313016,2.11510227603191
0.0248781097637205,0.538752901567837,1.26469392791254,2.12107461146372
0.0250031253906738,0.543605383957684,1.27538945240972,2.12543038029113
0.0251281410176272,0.544996752411278,1.28584923634136,2.12610520784106
0.0252531566445806,0.55281116622794,1.29044603442117,2.13493975809205
0.0253781722715339,0.557260860862433,1.29761546712377,2.14415115708467
0.0255031878984873,0.558688638913334,1.30038028737312,2.15066917335796
0.0256282035254407,0.55973050598647,1.30648190657686,2.15380621758886
0.025753219152394,0.561612317289914,1.30953463346037,2.16302759805616
0.0258782347793474,0.566000659132175,1.31087680113537,2.1639386699342
0.0260032504063008,0.573746954235761,1.31340407364631,2.16477952871546
0.0261282660332542,0.574877220160398,1.31654315694056,2.17703962350379
0.0262532816602075,0.575115753008559,1.3178008394428,2.17737923761703
0.0263782972871609,0.57520988089813,1.33099457481673,2.18111692368436
0.0265033129141143,0.575710761814748,1.33874813486202,2.19538268037889
0.0266283285410676,0.577189868579834,1.34600244647172,2.19821638835294
0.026753344168021,0.579253983605975,1.34850561952192,2.2058101267065
0.0268783597949744,0.579816184325906,1.35905538439522,2.20775796361151
0.0270033754219277,0.58208612798522,1.35912886887158,2.20831832713397
0.0271283910488811,0.583831126734004,1.36553758752848,2.21085908805059
0.0272534066758345,0.584113645787686,1.37210895504423,2.21627406160943
0.0273784223027878,0.584646422078796,1.38331926227734,2.21641024520452
0.0275034379297412,0.592403044152857,1.38839366743386,2.229810656073
0.0276284535566946,0.598442576009143,1.39352909647855,2.23429967916624
0.027753469183648,0.600149448791854,1.40836262871948,2.23609009071429
0.0278784848106013,0.600558640084278,1.40997427625469,2.25174343395342
0.0280035004375547,0.60287321655023,1.41620893131434,2.25631627415493
0.0281285160645081,0.603464066218066,1.42482005987554,2.25977169234539
0.0282535316914614,0.603604285078939,1.42678101288231,2.26132388505456
0.0283785473184148,0.607936814560145,1.4285526911485,2.2786035403069
0.0285035629453682,0.609080923174162,1.44432398013854,2.27881031306598
0.0286285785723215,0.613139982358233,1.44945689091382,2.27986857861141
0.0287535941992749,0.616119237044178,1.46830264020227,2.28103386527533
0.0288786098262283,0.617539711771199,1.47072680523656,2.28552083431773
0.0290036254531816,0.619399349399044,1.47144621339257,2.28964797869583
0.029128641080135,0.625804103144063,1.4722271129895,2.29003417829723
0.0292536567070884,0.632433880430961,1.48080334031952,2.29402286791339
0.0293786723340418,0.632434831974659,1.48356892823637,2.29718685885048
0.0295036879609951,0.634516342981145,1.48766481470649,2.29814101197121
0.0296287035879485,0.634968486336943,1.49414144436125,2.30815947526732
0.0297537192149019,0.635742735339865,1.49929580374561,2.3085450977067
0.0298787348418552,0.63863675697987,1.50371741490037,2.30870907640685
0.0300037504688086,0.645708356981491,1.50473832576039,2.3113236060748
0.030128766095762,0.647170961646065,1.51131922086293,2.31167931937668
0.0302537817227153,0.648834356784632,1.53655195491327,2.31728948092826
0.0303787973496687,0.655519957219573,1.5376695765099,2.31769776679455
0.0305038129766221,0.655671645161628,1.54066139274485,2.32012296524934
0.0306288286035754,0.659419409417347,1.54815830926959,2.32188232536141
0.0307538442305288,0.660699421276776,1.5521587952976,2.32734413783
0.0308788598574822,0.661174060353267,1.55473627047979,2.33162647863877
0.0310038754844356,0.662641965156023,1.55486494909169,2.33179848643686
0.0311288911113889,0.663517096436764,1.56133516270655,2.33388018242654
0.0312539067383423,0.664245292211575,1.57454071676796,2.33913072856995
0.0313789223652957,0.668310931391511,1.58041349840573,2.34679060713518
0.031503937992249,0.679844794689789,1.60352576528914,2.34696103228131
0.0316289536192024,0.681936940238028,1.60410247131041,2.34939888098171
0.0317539692461558,0.688472556413207,1.60553406851336,2.35034515340301
0.0318789848731091,0.688957687047615,1.60813045451491,2.35597523125782
0.0320040005000625,0.694367285580742,1.61101296725748,2.36121245266435
0.0321290161270159,0.695682417993445,1.61212737570222,2.36282524895328
0.0322540317539692,0.700933098561995,1.61498499478369,2.36350896673311
0.0323790473809226,0.703028286592725,1.63586306659686,2.36383879035488
0.032504063007876,0.711996944793563,1.64607084636152,2.37067609138682
0.0326290786348294,0.715284313554885,1.64643165399898,2.37216102361852
0.0327540942617827,0.719381806662048,1.64964967735658,2.37334832780637
0.0328791098887361,0.725314746780754,1.66667079852017,2.3784451147446
0.0330041255156895,0.729187898913381,1.67713270026455,2.38194794732543
0.0331291411426428,0.729501708522734,1.68691669933066,2.38286221395457
0.0332541567695962,0.732630767293221,1.68852825311805,2.38290464342754
0.0333791723965496,0.7329995057616,1.6976403878022,2.38867459783248
0.0335041880235029,0.744788953787147,1.71186468525537,2.39435700082581
0.0336292036504563,0.74503638288479,1.71979201433008,2.39774208754197
0.0337542192774097,0.747380895867117,1.73156720582886,2.40166479180894
0.033879234904363,0.751077724354167,1.73232684194066,2.40675221096711
0.0340042505313164,0.753338299666972,1.73279351997659,2.41123750060058
0.0341292661582698,0.754896817362996,1.73422132163349,2.41420940684051
0.0342542817852232,0.759503780549828,1.73771100151651,2.42130830836154
0.0343792974121765,0.760489173199355,1.73824786933218,2.42307511091694
0.0345043130391299,0.763657766538521,1.7401097107617,2.42979644677691
0.0346293286660833,0.767962949552131,1.74039663260113,2.44498209684944
0.0347543442930366,0.770783814794147,1.76379752625218,2.44750916229928
0.03487935991999,0.776049623807807,1.76849467488266,2.45079604187017
0.0350043755469434,0.777423897222961,1.76899120101474,2.45158243299406
0.0351293911738967,0.78838875137801,1.769742766924,2.45457142219312
0.0352544068008501,0.791535682273427,1.77117637919035,2.45660917772331
0.0353794224278035,0.792556059315582,1.77122845184032,2.46562470926576
0.0355044380547568,0.792857808843469,1.77412421563073,2.47265191559611
0.0356294536817102,0.793168865178266,1.77982557984663,2.47790074589956
0.0357544693086636,0.797960753281344,1.7801474729356,2.47905414294889
0.035879484935617,0.798329393996639,1.78498089409124,2.48032319290367
0.0360045005625703,0.800206008060488,1.78681044039122,2.48683827243843
0.0361295161895237,0.804195094835604,1.81023531858649,2.48858632691595
0.0362545318164771,0.816267108063719,1.81063697292266,2.49058682352288
0.0363795474434304,0.81642397477118,1.81257178477297,2.49418509488387
0.0365045630703838,0.817006362080885,1.82696267920819,2.49432764289286
0.0366295786973372,0.817337083291502,1.83930443405276,2.49756323448305
0.0367545943242905,0.8195929674831,1.8408689026896,2.50045981563567
0.0368796099512439,0.822296907589106,1.84153405667554,2.50268833232514
0.0370046255781973,0.822718902750199,1.8487825969112,2.50298047957107
0.0371296412051506,0.824962188177592,1.8502098089854,2.51133953192869
0.037254656832104,0.829098274765031,1.85040724907727,2.51379047794171
0.0373796724590574,0.829993458486559,1.8811429006441,2.51799155375573
0.0375046880860107,0.830046651726967,1.88599473707741,2.51962132621942
0.0376297037129641,0.832391352507883,1.88933102594041,2.53134565475117
0.0377547193399175,0.840687887492712,1.89268011697337,2.53208381813491
0.0378797349668709,0.841487993987662,1.89691308007897,2.53602699151777
0.0380047505938242,0.850113710338064,1.89770450734177,2.54036734246707
0.0381297662207776,0.85148962652732,1.90173656557631,2.54066834213689
0.038254781847731,0.852245049278006,1.90502371767116,2.54142178709716
0.0383797974746843,0.85233134429791,1.90519943915452,2.54203805397432
0.0385048131016377,0.859826063047906,1.90552962616945,2.54288190809347
0.0386298287285911,0.869816292617929,1.90975264393593,2.54727865884462
0.0387548443555444,0.87322694261482,1.9111442886872,2.55274423684396
0.0388798599824978,0.888520215147914,1.92145863900708,2.55502564459651
0.0390048756094512,0.888784207994596,1.9256942144969,2.55749549364655
0.0391298912364045,0.889324623585377,1.93350944748779,2.5589237329166
0.0392549068633579,0.890065916511766,1.93507172665428,2.56980384243865
0.0393799224903113,0.89046889791722,1.93770324935593,2.57357836041678
0.0395049381172647,0.893278020224819,1.9395001196752,2.5756751931638
0.039629953744218,0.89651483675525,1.93960591910935,2.5825117084583
0.0397549693711714,0.899990364225809,1.94666576866341,2.5859366010793
0.0398799849981248,0.900188385898795,1.947826874044,2.59060033267225
0.0400050006250781,0.901081089425816,1.95896342700879,2.59369581278456
0.0401300162520315,0.904894353094548,1.9646484077361,2.60058311795764
0.0402550318789849,0.905576923346848,1.9656392297275,2.60308538946522
0.0403800475059382,0.906495602626168,1.96582178661406,2.60497451665174
0.0405050631328916,0.907820123538327,1.96853445871111,2.61218615437564
0.040630078759845,0.908527573207499,1.97249838450916,2.61911903957563
0.0407550943867983,0.90872447211767,1.97430112558518,2.61951548300249
0.0408801100137517,0.914014427256702,1.97433781275743,2.62331546064473
0.0410051256407051,0.917633170096719,1.98088021946849,2.62384803328455
0.0411301412676585,0.918120249044854,1.99388331734538,2.62871418955326
0.0412551568946118,0.920609219299981,2.00494689059356,2.63100782764726
0.0413801725215652,0.92159274298575,2.0078381060739,2.63523941959895
0.0415051881485186,0.935308393462511,2.01007995864128,2.63683303721373
0.0416302037754719,0.935968001483842,2.01439197357009,2.63751958083459
0.0417552194024253,0.936376047260219,2.01614196997787,2.64046531753753
0.0418802350293787,0.93932302866109,2.01975775519639,2.64488140153508
0.042005250656332,0.939578758304884,2.02092268910724,2.64682784712714
0.0421302662832854,0.947222213741324,2.0226982885317,2.64728715257302
0.0422552819102388,0.947990640671456,2.03018578106306,2.64739963452177
0.0423802975371921,0.949074894858362,2.03037828118545,2.6489647298265
0.0425053131641455,0.951131567915256,2.03569495417665,2.65124856103228
0.0426303287910989,0.953003876355291,2.03969259670838,2.65532877925844
0.0427553444180523,0.953305288720683,2.04449916205304,2.65815024345826
0.0428803600450056,0.959380455872888,2.05095796416823,2.66102571852369
0.043005375671959,0.964759087885351,2.05224888521269,2.66401658976408
0.0431303912989124,0.964955603487466,2.0554445497908,2.66419351719019
0.0432554069258657,0.965505658185508,2.05664738358613,2.66491277841469
0.0433804225528191,0.974564813215934,2.05668303678878,2.67020419515169
0.0435054381797725,0.975500224884172,2.0574808150338,2.67415979813817
0.0436304538067258,0.977172001285992,2.06437923829903,2.67597103441031
0.0437554694336792,0.977671580691044,2.06649070880728,2.6832706860823
0.0438804850606326,0.982148647215131,2.0783743565251,2.68404284058237
0.0440055006875859,0.983488642835475,2.07996522764505,2.69550182285064
0.0441305163145393,0.985270262776245,2.08079548967348,2.70326792619544
0.0442555319414927,0.985276878450002,2.08532056739608,2.70560080495733
0.0443805475684461,0.98607483875748,2.09130271825345,2.70790095291818
0.0445055631953994,0.987352616748684,2.09205673967385,2.71401945564046
0.0446305788223528,0.994861251313636,2.09338724873181,2.71752938747612
0.0447555944493062,0.995981276972436,2.09566361785353,2.71942231863061
0.0448806100762595,1.00161781935122,2.0989039991623,2.7196206699069
0.0450056257032129,1.00178914562168,2.10634945837576,2.72041635205508
0.0451306413301663,1.00431350364209,2.10924553329675,2.72138475857318
0.0452556569571196,1.00661980168927,2.12270458309893,2.7214302668742
0.045380672584073,1.00850152216598,2.13726406268655,2.73461505325975
0.0455056882110264,1.00917124697541,2.1418083709102,2.73632363721391
0.0456307038379797,1.01005668649143,2.14724428539524,2.74050989975538
0.0457557194649331,1.01213926648585,2.14945507034431,2.74317417197552
0.0458807350918865,1.01502147847585,2.16230401684293,2.74456145833895
0.0460057507188399,1.01904575187125,2.16903853241735,2.7448141383623
0.0461307663457932,1.01907998625416,2.16946828830674,2.74602387605142
0.0462557819727466,1.01997814890786,2.17635616924432,2.74638031439748
0.0463807975997,1.02217116975911,2.17647990122582,2.7471239702267
0.0465058132266533,1.02289276537705,2.18814908932883,2.74876839707577
0.0466308288536067,1.02398901232151,2.1906437953808,2.75183759623467
0.0467558444805601,1.02404480537259,2.19188547293833,2.75187483866495
0.0468808601075134,1.03227814588678,2.19242858519702,2.75763881066184
0.0470058757344668,1.03460576238284,2.19501762210697,2.76193422662473
0.0471308913614202,1.03494144130783,2.19651970130158,2.7635147578884
0.0472559069883735,1.03536422427809,2.19663750109202,2.76774330572118
0.0473809226153269,1.03624971506185,2.19825454600642,2.77519376043584
0.0475059382422803,1.03645603918516,2.19855484779543,2.77547709010362
0.0476309538692337,1.03708544108112,2.20334784521123,2.78007232139421
0.047755969496187,1.03763903420519,2.20371401259681,2.79274295031655
0.0478809851231404,1.04370774883945,2.20867216857688,2.79415929530946
0.0480060007500938,1.04380845826173,2.21105990194,2.79614259584138
0.0481310163770471,1.05796648571567,2.21390856885606,2.79867410719425
0.0482560320040005,1.05899442540798,2.21476480434595,2.80876667324178
0.0483810476309539,1.05900037723102,2.21678992844535,2.8112890419637
0.0485060632579072,1.06282222380981,2.22133066647767,2.81450020894704
0.0486310788848606,1.06629599369273,2.22279845766612,2.81450094348207
0.048756094511814,1.07345957075581,2.23411285108553,2.81786889665632
0.0488811101387673,1.07408063147672,2.23863671158723,2.81839805286903
0.0490061257657207,1.07672152316086,2.24402074044155,2.81892881799458
0.0491311413926741,1.07754178618268,2.24523552430515,2.82322329236558
0.0492561570196275,1.07907054800911,2.24578425903558,2.82363810086344
0.0493811726465808,1.08268283187804,2.24958305606554,2.82529374386119
0.0495061882735342,1.09370332608349,2.25795241148115,2.83214943227651
0.0496312039004876,1.09813475683001,2.2617042839743,2.83279108630424
0.0497562195274409,1.09881286039081,2.27330436688436,2.8339136904944
0.0498812351543943,1.10031249415351,2.27372213514803,2.83640129554304
0.0500062507813477,1.10416264300311,2.27452564738244,2.85178273722042
0.050131266408301,1.10623776969393,2.27883446961148,2.85250358190946
0.0502562820352544,1.11240960671028,2.28871685109068,2.85259059743111
0.0503812976622078,1.11377940267615,2.30973590255648,2.85669716380588
0.0505063132891611,1.11379739615207,2.31516439525885,2.8580800602929
0.0506313289161145,1.12050029010557,2.31782053098783,2.85902031128759
0.0507563445430679,1.12171641229914,2.31845685228957,2.85941927627077
0.0508813601700213,1.12773640952632,2.31871859813462,2.860408902882
0.0510063757969746,1.12930405069283,2.32650832972379,2.86131867267304
0.051131391423928,1.12969567219278,2.33041845990168,2.8620950437193
0.0512564070508814,1.13187436364643,2.33043560157999,2.86759731321425
0.0513814226778347,1.13598562048863,2.33558217826135,2.87264647884689
0.0515064383047881,1.14141010317753,2.33902266749021,2.87416144218578
0.0516314539317415,1.14390005210757,2.34315317737904,2.87493363616107
0.0517564695586948,1.14516481512278,2.34536841969056,2.87673723000727
0.0518814851856482,1.14860064421844,2.35255967885635,2.87749745216776
0.0520065008126016,1.15156467000428,2.35755359769535,2.88044072200053
0.0521315164395549,1.15482771339843,2.35880510338015,2.88190099480087
0.0522565320665083,1.15648299861845,2.35919411780694,2.89369848873936
0.0523815476934617,1.16355253571539,2.36669884169454,2.89473115879852
0.0525065633204151,1.17083950957714,2.37189762821848,2.89710251879456
0.0526315789473684,1.17240041740965,2.37935736065357,2.89986963571368
0.0527565945743218,1.17339098034524,2.37980288220165,2.901885642295
0.0528816102012752,1.17656331259599,2.38486908607162,2.90832212653573
0.0530066258282285,1.17780168706559,2.39678110261354,2.91496253272676
0.0531316414551819,1.18960092026624,2.40262204438714,2.91564935724096
0.0532566570821353,1.19808385662356,2.40454026847433,2.9189271853517
0.0533816727090886,1.19844381498751,2.40835233993877,2.92416540117391
0.053506688336042,1.19986818225335,2.40875910073436,2.92567519089011
0.0536317039629954,1.20952308817176,2.41490535718083,2.93194525463178
0.0537567195899487,1.21193350264132,2.4150990793557,2.93200730175266
0.0538817352169021,1.21381625332612,2.42204788748289,2.93896821119557
0.0540067508438555,1.21525261060912,2.43365747437365,2.94795733330523
0.0541317664708088,1.21979987169478,2.43463857494896,2.94827060744577
0.0542567820977622,1.22127437358531,2.43797237629633,2.95121355889799
0.0543817977247156,1.2238400369458,2.44088841086373,2.95279499717384
0.054506813351669,1.2259408737743,2.45160507540134,2.95756846885731
0.0546318289786223,1.22756768637571,2.45901060928926,2.95886553188205
0.0547568446055757,1.23076666722418,2.46052014039137,2.96164805705952
0.0548818602325291,1.23096585174204,2.46058109205123,2.9626149352577
0.0550068758594824,1.23158305934826,2.4613721354633,2.96280292131612
0.0551318914864358,1.24038242056951,2.46602610078175,2.96349704408339
0.0552569071133892,1.24701798823118,2.46846223609012,2.96551027414056
0.0553819227403425,1.24897736549487,2.47197927184478,2.96581170095038
0.0555069383672959,1.25785248597951,2.47444923846726,2.97245053118149
0.0556319539942493,1.25833012161417,2.48189911200789,2.97475216488514
0.0557569696212026,1.26277152635861,2.48326727595361,2.97891768573638
0.055881985248156,1.26704831351574,2.48404354032251,2.987009696991
0.0560070008751094,1.26739839101762,2.48796267079471,2.98816386366342
0.0561320165020628,1.27013202582356,2.48863984696729,2.99260996769906
0.0562570321290161,1.27166447303055,2.50052236363656,2.9951996523053
0.0563820477559695,1.27374577746783,2.50245798865062,2.99884584691392
0.0565070633829229,1.27392173675092,2.50794947235357,2.99900597284318
0.0566320790098762,1.27674243297865,2.51683846002738,2.99971782245023
0.0567570946368296,1.28057502212564,2.51898961897385,3.00188411594304
0.056882110263783,1.28623573036576,2.52704992807244,3.00341641227183
0.0570071258907363,1.28747074367655,2.52923593764781,3.00620240801675
0.0571321415176897,1.28755598920446,2.53247150144345,3.01282216284615
0.0572571571446431,1.28885804025186,2.53301893852399,3.01409239926454
0.0573821727715964,1.29585341408015,2.53347507805037,3.01466807444758
0.0575071883985498,1.29726689539311,2.53510485462867,3.02238372789501
0.0576322040255032,1.30031481542647,2.53579536458984,3.02328680463761
0.0577572196524566,1.30264621706017,2.53606783438207,3.02549098920676
0.0578822352794099,1.3068148030735,2.53769767897533,3.03627182106587
0.0580072509063633,1.30931050341731,2.53809662441783,3.04214749793984
0.0581322665333167,1.31161823226545,2.5406797838715,3.04579566556444
0.05825728216027,1.31223242693649,2.54370703666628,3.04580636078078
0.0583822977872234,1.31580659541038,2.54416645769694,3.04617586686997
0.0585073134141768,1.31846633287436,2.54512047265111,3.04958216684883
0.0586323290411301,1.32243056110448,2.547806304187,3.05827608246063
0.0587573446680835,1.32660948764165,2.54933939471312,3.06035129020759
0.0588823602950369,1.33214907383614,2.54963992744247,3.06356675313463
0.0590073759219902,1.33804094226279,2.55027353639062,3.06393896021089
0.0591323915489436,1.33833448411516,2.55047936525336,3.0666664868132
0.059257407175897,1.34320459898929,2.55798989416199,3.06908424386171
0.0593824228028504,1.34834764893793,2.56246418953198,3.07475629676466
0.0595074384298037,1.3494457302557,2.56341508464852,3.07649141230713
0.0596324540567571,1.35018466330773,2.56347591369387,3.07750387400924
0.0597574696837105,1.35024349185692,2.56720863193368,3.07988939058798
0.0598824853106638,1.35092223581815,2.56735019777234,3.08359132470147
0.0600075009376172,1.35176065658048,2.56900379859846,3.08575922889336
0.0601325165645706,1.35235172839153,2.5692097112445,3.0865711668544
0.0602575321915239,1.35318960260797,2.57137295664595,3.09700999077293
0.0603825478184773,1.35903654513149,2.5799881158127,3.09841406717454
0.0605075634454307,1.3635301090179,2.58356427857258,3.10275825025232
0.060632579072384,1.36699591543658,2.58812267662395,3.10323602716266
0.0607575946993374,1.3692964656019,2.59203090107555,3.10352230783429
0.0608826103262908,1.37050701331548,2.61348350794226,3.11015894429848
0.0610076259532442,1.37681038522262,2.61456989330376,3.11322594886001
0.0611326415801975,1.38319295072172,2.63275996388427,3.11780204862311
0.0612576572071509,1.38618457762908,2.63277660142388,3.12383534557028
0.0613826728341043,1.38671393675447,2.63798292285205,3.1286788165879
0.0615076884610576,1.39107925595356,2.64505052388281,3.12970204699799
0.061632704088011,1.39504837165636,2.64518659921182,3.12999966388325
0.0617577197149644,1.39515351230421,2.64659156413382,3.13069173974409
0.0618827353419177,1.39638226462465,2.65806365860502,3.13143798674113
0.0620077509688711,1.40750520385393,2.66226416447517,3.13301604643384
0.0621327665958245,1.41244425425681,2.67261616790044,3.13554647031307
0.0622577822227778,1.41521187397871,2.67699105679919,3.13917830204077
0.0623827978497312,1.41811556002505,2.67773624593953,3.13970813399068
0.0625078134766846,1.41820328929795,2.68078360664568,3.14107272624708
0.062632829103638,1.42352005039472,2.69700381270735,3.14176086441463
0.0627578447305913,1.42954722673307,2.69831808234435,3.14378870881869
0.0628828603575447,1.43609637402582,2.69884686814257,3.1455347877296
0.0630078759844981,1.43613859254825,2.70282409899664,3.14674476004469
0.0631328916114514,1.43661146083206,2.70399431609123,3.14737750883363
0.0632579072384048,1.43715292779597,2.71499961667032,3.14870468269573
0.0633829228653582,1.43808929903697,2.71748380424288,3.15115994569601
0.0635079384923115,1.43849478423742,2.72166914073635,3.16061442808518
0.0636329541192649,1.44156365795397,2.72277299138633,3.16210037898367
0.0637579697462183,1.44338758908292,2.72460256416519,3.16283665099702
0.0638829853731716,1.44462291737574,2.72520416391938,3.16346789295667
0.064008001000125,1.44609441829834,2.72708817580659,3.17483201160479
0.0641330166270784,1.44844891941268,2.73032763590941,3.17608856667298
0.0642580322540318,1.44872926673035,2.7334624450858,3.1812449397423
0.0643830478809851,1.45514214994874,2.73769815433959,3.1840714774498
0.0645080635079385,1.45598356152903,2.74190280852191,3.18558536482546
0.0646330791348919,1.45656725264454,2.74366413075855,3.18923026034364
0.0647580947618452,1.46213491257792,2.749364851181,3.18923080877131
0.0648831103887986,1.46253032483854,2.75422792413058,3.19292451787479
0.065008126015752,1.46919508571357,2.75593828039369,3.19758794367672
0.0651331416427053,1.47654189193613,2.75598527296131,3.20263167313909
0.0652581572696587,1.4778821185856,2.75946564913344,3.20267359586278
0.0653831728966121,1.48054618929454,2.76115827271781,3.20289632109392
0.0655081885235654,1.48287009603071,2.76358183650613,3.20590537817544
0.0656332041505188,1.48583052401392,2.76877046143743,3.20673527880683
0.0657582197774722,1.4946226590454,2.77361169401096,3.21111342060448
0.0658832354044255,1.50014192177589,2.77443151461855,3.21136078380743
0.0660082510313789,1.50103152889649,2.77756421943202,3.21198465276931
0.0661332666583323,1.50279535631343,2.78429165389647,3.2163423973457
0.0662582822852857,1.50293886483114,2.78509584421382,3.22282044533436
0.066383297912239,1.50547489862464,2.79391143149414,3.22344893944322
0.0665083135391924,1.50581817270099,2.79644654698506,3.22381978096034
0.0666333291661458,1.51131456628971,2.79909345818486,3.22413472244644
0.0667583447930991,1.51674256950501,2.80252512365608,3.22604897605255
0.0668833604200525,1.51959025631116,2.80329337986042,3.2267301717206
0.0670083760470059,1.52116130163269,2.81425429767623,3.22725651039594
0.0671333916739593,1.5221870143766,2.81589848538598,3.23093201669073
0.0672584073009126,1.52246321344352,2.81600267701237,3.23236671518369
0.067383422927866,1.52403463715566,2.82693481935174,3.23301726827093
0.0675084385548193,1.53273921948379,2.83065714461378,3.23725872724157
0.0676334541817727,1.53328006970384,2.83150954372471,3.23747584860614
0.0677584698087261,1.53592144327547,2.8318872955903,3.23968530728421
0.0678834854356795,1.53906596314171,2.83463947649213,3.24011549732832
0.0680085010626328,1.55888660672346,2.84454489476459,3.24376951656455
0.0681335166895862,1.56580338001675,2.84613204167634,3.24393689290542
0.0682585323165396,1.56915510856766,2.85277478332697,3.25545732824371
0.0683835479434929,1.5756223727695,2.85318712722306,3.26068167407174
0.0685085635704463,1.57658670787219,2.85464422867552,3.26268556781153
0.0686335791973997,1.57675361330884,2.85960152273977,3.26306837969957
0.0687585948243531,1.57908449140774,2.86407877458861,3.26314586660683
0.0688836104513064,1.58004907291822,2.86451322921788,3.2635625209635
0.0690086260782598,1.58041697476089,2.8648293279313,3.26390529972543
0.0691336417052131,1.58129115051174,2.86956037311197,3.27186735526145
0.0692586573321665,1.58521581210147,2.87540994656857,3.27262836078588
0.0693836729591199,1.58707349427971,2.88093420792475,3.27549475785071
0.0695086885860733,1.58720815841379,2.88171625662108,3.27566793364593
0.0696337042130266,1.58869355183844,2.88332116580398,3.27625454849736
0.06975871983998,1.59054308772542,2.88607536468539,3.27838896861169
0.0698837354669334,1.59130062581991,2.88751914925693,3.28370737894179
0.0700087510938867,1.59176166569232,2.89027000880948,3.28398621278257
0.0701337667208401,1.59312596014309,2.89094434565918,3.28646637619111
0.0702587823477935,1.59328095846631,2.89425512195974,3.28771599434734
0.0703837979747468,1.59482397925865,2.89656642668739,3.29259805508171
0.0705088136017002,1.60088999935213,2.90105231033573,3.29264092146787
0.0706338292286536,1.60141434490185,2.90123408305636,3.29667483162878
0.0707588448556069,1.60795849678716,2.90516243423609,3.29870693097187
0.0708838604825603,1.60828566261014,2.90600787153288,3.30310579431483
0.0710088761095137,1.60939729377875,2.90687843733749,3.30419729121221
0.0711338917364671,1.60995375428519,2.90708722950914,3.30466769371197
0.0712589073634204,1.6122609839617,2.91901278972058,3.30689459009109
0.0713839229903738,1.6129302871373,2.92278643443514,3.30759108013688
0.0715089386173272,1.61843452873489,2.92534374495058,3.30930328414909
0.0716339542442805,1.61868641996192,2.9276205365323,3.30948299569043
0.0717589698712339,1.62029150129246,2.92933933223305,3.30970142894605
0.0718839854981873,1.62218471355198,2.93002665671041,3.31366791408833
0.0720090011251406,1.62246207412766,2.93057168975279,3.31544053369217
0.072134016752094,1.62355082827216,2.93939283985529,3.32066782319096
0.0722590323790474,1.62516284079816,2.94637550426652,3.32249863964179
0.0723840480060007,1.62957558728231,2.94658082998926,3.32298667836877
0.0725090636329541,1.63036236503115,2.95547847717018,3.32910612452912
0.0726340792599075,1.63280685469745,2.95921253663048,3.32955575988206
0.0727590948868609,1.63381578646799,2.96072627701349,3.33022091449604
0.0728841105138142,1.63814047512784,2.96952393662559,3.33102813924974
0.0730091261407676,1.63822444600728,2.97485410935999,3.33179939387093
0.073134141767721,1.64759862317109,2.97623717850098,3.33337974155491
0.0732591573946743,1.65109598195168,2.97842257220921,3.33637529039208
0.0733841730216277,1.65231729337123,2.98134285241513,3.33783929679515
0.0735091886485811,1.65648829400539,2.98139203997505,3.33999451521072
0.0736342042755344,1.66282987424871,2.98201144457745,3.34042746702674
0.0737592199024878,1.6634461951378,2.98300783007252,3.34085490010219
0.0738842355294412,1.66400948555631,2.98586154017072,3.3413471953854
0.0740092511563945,1.67219559769112,2.9860653344118,3.34325561825233
0.0741342667833479,1.67233842952933,2.98763618879966,3.34724091353486
0.0742592824103013,1.6783451914732,2.98997054350402,3.34735845442377
0.0743842980372547,1.6920389108472,2.99606554166764,3.36630348578964
0.074509313664208,1.69668464490216,2.99854438909892,3.36661694641275
0.0746343292911614,1.70406898799203,3.000807894399,3.36714554814608
0.0747593449181148,1.71072238900688,3.00175943425742,3.37273259061148
0.0748843605450681,1.71135936382917,3.00254158170581,3.37327957119562
0.0750093761720215,1.71950555066892,3.00682491961958,3.37741781464498
0.0751343917989749,1.72390458786398,3.01030005986661,3.37803845323571
0.0752594074259282,1.72657046745886,3.01433350155899,3.38018843794537
0.0753844230528816,1.72699296252794,3.01496974054962,3.38818538683488
0.075509438679835,1.72984089330587,3.0163836372568,3.3964886646322
0.0756344543067883,1.73497779515374,3.01838591986204,3.39684897124951
0.0757594699337417,1.73701786496803,3.02220306392324,3.39850403709699
0.0758844855606951,1.73702987888741,3.02543634465723,3.4003622577295
0.0760095011876485,1.74025838055622,3.02614764310262,3.40189956353144
0.0761345168146018,1.74086107889883,3.02766924737618,3.4050854225245
0.0762595324415552,1.74204610708847,3.02953178816237,3.40579385590489
0.0763845480685086,1.74942830549605,3.03284758082314,3.40788123998491
0.0765095636954619,1.75472041387521,3.04331920219519,3.40866819283495
0.0766345793224153,1.75555192113317,3.05344264530491,3.41014521823833
0.0767595949493687,1.75578901891656,3.06213500696248,3.4153411271388
0.076884610576322,1.76362760344237,3.06454724530404,3.41871192227972
0.0770096262032754,1.76482682889508,3.06468967146996,3.41903446281238
0.0771346418302288,1.774627146624,3.06647703987113,3.419595035735
0.0772596574571821,1.77694741083107,3.06715172819102,3.42612606830037
0.0773846730841355,1.77831410540875,3.07112379151514,3.42745171604447
0.0775096887110889,1.77890312671964,3.07231632651642,3.43008139178609
0.0776347043380423,1.78291175436742,3.08537107269067,3.4306211451192
0.0777597199649956,1.78323026274374,3.08599681435286,3.43825590174461
0.077884735591949,1.79056280375023,3.09033905270888,3.4385397159071
0.0780097512189024,1.79144291966025,3.09056340927728,3.4394849035656
0.0781347668458557,1.79246339597331,3.09156791365155,3.44062108958628
0.0782597824728091,1.79385721109596,3.09194455960198,3.44087179024219
0.0783847980997625,1.79558584803239,3.09525619324526,3.44142746920451
0.0785098137267158,1.79740950729086,3.09608069569751,3.44359858583033
0.0786348293536692,1.79884065788381,3.09920724916259,3.44565838595715
0.0787598449806226,1.80595927276855,3.10367046373728,3.44705902837438
0.0788848606075759,1.8089271914279,3.10371570940429,3.44717475877891
0.0790098762345293,1.82031047769185,3.10460227325921,3.44768188528433
0.0791348918614827,1.82292791077486,3.10811286680525,3.44875243532147
0.0792599074884361,1.82336971379632,3.11341297624961,3.45207418001579
0.0793849231153894,1.82350861926439,3.11821225242559,3.45522545459821
0.0795099387423428,1.82739290475666,3.12031478299439,3.45870485144589
0.0796349543692962,1.8356596952305,3.12563472964509,3.45948980094282
0.0797599699962495,1.84170745182873,3.12855497184457,3.46061167023386
0.0798849856232029,1.84353601944403,3.13117894513649,3.46101200204971
0.0800100012501563,1.85419520684604,3.13666410427874,3.4639351354038
0.0801350168771096,1.85433986229607,3.14126580293058,3.46488343354451
0.080260032504063,1.85486986015409,3.14361733806162,3.46577365737342
0.0803850481310164,1.85555115595317,3.14802498429897,3.46598370308999
0.0805100637579697,1.85709914207815,3.15753762523029,3.46868540919609
0.0806350793849231,1.85710490986708,3.16039749795451,3.46957035496898
0.0807600950118765,1.85999481414959,3.16132367858359,3.46978877186901
0.0808851106388299,1.86340769546085,3.16236557626907,3.46982508851629
0.0810101262657832,1.86475386594109,3.16566908611873,3.47744481355155
0.0811351418927366,1.86505380894513,3.16931541282937,3.48152653756404
0.08126015751969,1.86868836805973,3.16968509529277,3.48260113633244
0.0813851731466433,1.86991880275589,3.1735828183032,3.48701929390531
0.0815101887735967,1.87208173489039,3.17382996753951,3.48886644172464
0.0816352044005501,1.87297050902421,3.17749392299683,3.48977233992981
0.0817602200275034,1.87461945020992,3.18029579875966,3.49070218977525
0.0818852356544568,1.87527690600049,3.18168340303964,3.49484334325516
0.0820102512814102,1.8767659944515,3.18460978725701,3.49634818192667
0.0821352669083635,1.87965798719724,3.18702998215343,3.49989478996258
0.0822602825353169,1.88216745359671,3.18785084888935,3.50151863658458
0.0823852981622703,1.88901269702087,3.18889375308649,3.50296297683497
0.0825103137892236,1.8892338156528,3.19215910859731,3.50405492139401
0.082635329416177,1.89093329264578,3.19376424885643,3.50502405512473
0.0827603450431304,1.89098744155461,3.19563501938432,3.5071640416103
0.0828853606700838,1.89274193282611,3.19757474738423,3.5105256509848
0.0830103762970371,1.89489212902318,3.20277432406173,3.51076050986346
0.0831353919239905,1.89494739180568,3.20721588428354,3.51249081009266
0.0832604075509439,1.89526903669726,3.2085556828204,3.51287124011682
0.0833854231778972,1.89858890993864,3.21316681218717,3.51352036171292
0.0835104388048506,1.8998525791963,3.21509212045833,3.520532135369
0.083635454431804,1.89994309376658,3.21536874221672,3.52071877362075
0.0837604700587573,1.90435550390093,3.21669922701268,3.5223742637394
0.0838854856857107,1.9050796097744,3.22373116008642,3.52293247691022
0.0840105013126641,1.90894069965905,3.223980308082,3.52323824247827
0.0841355169396174,1.90929086315104,3.22658217052641,3.52624555027213
0.0842605325665708,1.90934851099337,3.22842992035988,3.52778089730329
0.0843855481935242,1.91241156199652,3.2301419806589,3.52823006292592
0.0845105638204776,1.92184053633773,3.23765063179354,3.52945583361688
0.0846355794474309,1.92332936775366,3.24482422454557,3.52974868562065
0.0847605950743843,1.9298981529995,3.24729122603852,3.53335251135073
0.0848856107013377,1.93070885406937,3.25374735936073,3.5343769144275
0.085010626328291,1.94271962093063,3.25480843951656,3.54126423778097
0.0851356419552444,1.94424212704944,3.25763991836388,3.54272955882186
0.0852606575821978,1.94773847717863,3.25765799058551,3.54641873868535
0.0853856732091511,1.94801278865009,3.25770310539952,3.54656499927626
0.0855106888361045,1.94876386160428,3.26405042910932,3.55165647903884
0.0856357044630579,1.95047176019338,3.26458306129468,3.55636947586641
0.0857607200900112,1.9538213728133,3.26770571801859,3.55925538602061
0.0858857357169646,1.95773227348001,3.2695624500619,3.55943537070386
0.086010751343918,1.95888776580292,3.27178262725261,3.56081343331662
0.0861357669708714,1.9612735953245,3.27311117946927,3.56104183037526
0.0862607825978247,1.97497032335096,3.2732382833269,3.56143686366666
0.0863857982247781,1.97810379856869,3.27621355060675,3.56334351669912
0.0865108138517315,1.97950961185321,3.27665246645343,3.56339944030693
0.0866358294786848,1.98013139682077,3.27719304542553,3.5639237742447
0.0867608451056382,1.9847373440385,3.27882499493184,3.5647071265496
0.0868858607325916,1.99288494670618,3.2789814327787,3.56482213179358
0.0870108763595449,1.9931783662645,3.27903434155783,3.56529024605211
0.0871358919864983,2.00045075904895,3.28081270777781,3.56636303573335
0.0872609076134517,2.00083546217219,3.28361767733149,3.56883650149665
0.087385923240405,2.00272882513607,3.28461040381378,3.57214081385673
0.0875109388673584,2.00726497983989,3.28501024390295,3.57335177166998
0.0876359544943118,2.00979406553629,3.28639296479029,3.57496080755419
0.0877609701212652,2.01648567867763,3.29444508678176,3.57885450675346
0.0878859857482185,2.0226041663547,3.29581999758143,3.57904371590076
0.0880110013751719,2.02446617637441,3.29601112799562,3.579215788148
0.0881360170021253,2.02529354750515,3.29890770851105,3.58038410401733
0.0882610326290786,2.02542374835521,3.30000195913178,3.58088025537967
0.088386048256032,2.02724271735141,3.30085448332048,3.58210667205702
0.0885110638829854,2.02913454743497,3.30290695663749,3.58237722962586
0.0886360795099387,2.02946770846358,3.30543105022707,3.58260052799675
0.0887610951368921,2.03071143280421,3.30594648805147,3.58282739234048
0.0888861107638455,2.03420381060793,3.30594710035049,3.58323374598633
0.0890111263907988,2.03808423177739,3.30682731984914,3.58468996939283
0.0891361420177522,2.04146101322755,3.30993793401118,3.58571813642162
0.0892611576447056,2.0420961949107,3.31106929177851,3.59111648315937
0.089386173271659,2.04371068218943,3.31117839606373,3.59691096736579
0.0895111888986123,2.04485376933751,3.31255268396635,3.59722989101385
0.0896362045255657,2.04603309374912,3.31948166670587,3.59873122661472
0.0897612201525191,2.04684867812757,3.32032698088383,3.60030929286783
0.0898862357794724,2.04944573385017,3.32380255655855,3.60087927190363
0.0900112514064258,2.05474217901008,3.32608398909898,3.60148751282236
0.0901362670333792,2.05561760412819,3.327672815639,3.6015208601959
0.0902612826603325,2.0574870856232,3.32912778843129,3.6038117317157
0.0903862982872859,2.06317364891354,3.33190323635743,3.60443736242223
0.0905113139142393,2.0647647092995,3.33243397529126,3.6045523306156
0.0906363295411926,2.06497857889346,3.33245316147273,3.60463910661222
0.090761345168146,2.06626070078398,3.33388196994708,3.6060376566296
0.0908863607950994,2.0684243955888,3.33786786397412,3.60776005570472
0.0910113764220528,2.07210730294188,3.33918174074036,3.60981698194518
0.0911363920490061,2.07304200523638,3.33973643993925,3.61083389685742
0.0912614076759595,2.07649613791696,3.34159155520583,3.61348085904188
0.0913864233029129,2.07799563832029,3.34525642519121,3.61406206015877
0.0915114389298662,2.0794810260136,3.34603162671804,3.61654772780401
0.0916364545568196,2.07985521261854,3.34725131749065,3.61707131356689
0.091761470183773,2.08165782577004,3.34815981973378,3.6211830889192
0.0918864858107263,2.08844672908171,3.35889058725276,3.62196925762498
0.0920115014376797,2.09083715336685,3.3599753759459,3.62338270593316
0.0921365170646331,2.09648994558471,3.36018530329051,3.62514760151379
0.0922615326915864,2.09715646372537,3.36292248040142,3.62517712236577
0.0923865483185398,2.0974570933193,3.36421025580738,3.62659856792879
0.0925115639454932,2.09767654692058,3.36731026990675,3.6278254922703
0.0926365795724466,2.09998743708341,3.37475019908614,3.63119135577162
0.0927615951993999,2.10111006089762,3.3757762105935,3.63174492057194
0.0928866108263533,2.10671920911411,3.37581358194361,3.63471913681369
0.0930116264533067,2.10719968346075,3.37608109199076,3.63718545375961
0.09313664208026,2.11269663269144,3.37647136246366,3.64092678623688
0.0932616577072134,2.11530946869021,3.37651770586611,3.64233522047302
0.0933866733341668,2.11619392561598,3.38080992375317,3.64335317724698
0.0935116889611201,2.11995979464568,3.38605062117498,3.64434278640955
0.0936367045880735,2.12004676169958,3.39019015588346,3.64589701650546
0.0937617202150269,2.12232270495199,3.39031019893463,3.64634632850854
0.0938867358419802,2.12417231161353,3.39075360870631,3.64724826186478
0.0940117514689336,2.12818132753963,3.3924128623644,3.64814725862869
0.094136767095887,2.12915347483998,3.3933277938913,3.64939290157451
0.0942617827228404,2.13096910819154,3.3935128757587,3.65307059119045
0.0943867983497937,2.13127093349096,3.39532739914296,3.65365665661016
0.0945118139767471,2.14448828103248,3.40336727134368,3.65680468377058
0.0946368296037005,2.14569453369228,3.40661285115608,3.66434010295409
0.0947618452306538,2.14589384882766,3.41027978012674,3.6656022288
0.0948868608576072,2.14933287686406,3.41082735085072,3.6657380481194
0.0950118764845606,2.15066948090065,3.4119825969398,3.66603412282162
0.0951368921115139,2.15747869671408,3.41219824737584,3.66775980336875
0.0952619077384673,2.15769503187614,3.41373605416338,3.66776800920875
0.0953869233654207,2.16222523328323,3.41734759496939,3.66889364268533
0.095511938992374,2.16315244745835,3.4175054664021,3.66901748454401
0.0956369546193274,2.16337381313104,3.41859062449643,3.67027721960685
0.0957619702462808,2.16539258433263,3.41900946221753,3.67131668016642
0.0958869858732342,2.16984694674747,3.42008404403782,3.67131835846316
0.0960120015001875,2.17504878555835,3.42098188601365,3.67291127203934
0.0961370171271409,2.17802021894637,3.42241840055158,3.67383656859867
0.0962620327540943,2.18264451742205,3.4246890796676,3.67960183255162
0.0963870483810476,2.19409606241596,3.42605722677129,3.68219032369399
0.096512064008001,2.19497488761819,3.42614866697331,3.68232649049869
0.0966370796349544,2.19644118967381,3.42795805514928,3.68346207227686
0.0967620952619077,2.19842959386998,3.42816662432971,3.68516781454059
0.0968871108888611,2.21055135512185,3.43058224729396,3.68707262421236
0.0970121265158145,2.21299929244585,3.43136511868034,3.68790989156377
0.0971371421427678,2.21422100061092,3.43562603918187,3.68867659936596
0.0972621577697212,2.21616120764442,3.43805144101867,3.68995810905155
0.0973871733966746,2.21620004794478,3.44580797768096,3.6904952869702
0.097512189023628,2.21624977500522,3.4487955591408,3.69175497713665
0.0976372046505813,2.22298353408233,3.44906389071347,3.69238547447008
0.0977622202775347,2.22348504625862,3.44955231207984,3.69374455946893
0.0978872359044881,2.22391499852031,3.44963661506353,3.69515840061681
0.0980122515314414,2.22396646933676,3.45179356055647,3.6980124973388
0.0981372671583948,2.2242504923793,3.45207089813786,3.69867098768514
0.0982622827853482,2.2276990230205,3.45210269918162,3.70082230686815
0.0983872984123015,2.22837815700169,3.45247294306134,3.70280426001019
0.0985123140392549,2.22842674463674,3.45494204304928,3.7029637045943
0.0986373296662083,2.22986717033082,3.45609476784716,3.70734198602771
0.0987623452931616,2.23197555862517,3.45624624978208,3.71311438283424
0.098887360920115,2.23382247185258,3.45759748835389,3.71349835720298
0.0990123765470684,2.24495463011448,3.46020352222218,3.71621894078878
0.0991373921740217,2.25106114917179,3.46422423126732,3.71716768599798
0.0992624078009751,2.25165662556362,3.46489299117267,3.72002739786039
0.0993874234279285,2.25553534124202,3.4655298522311,3.72070750150076
0.0995124390548819,2.25711203957916,3.47353758099909,3.72158709325684
0.0996374546818352,2.25735307347701,3.47606031529889,3.72204394660803
0.0997624703087886,2.25741769526402,3.48458443470129,3.72247925290237
0.099887485935742,2.2601303437748,3.48778826095181,3.72347894745178
0.100012501562695,2.26164640395161,3.49099040858914,3.72598384558323
0.100137517189649,2.26491370934729,3.49329385567051,3.73046671352602
0.100262532816602,2.26498649881238,3.49354449138916,3.73223678038733
0.100387548443555,2.26542796636351,3.50203469047073,3.732606788144
0.100512564070509,2.26585683655272,3.50284522310511,3.73462893531011
0.100637579697462,2.27240961574304,3.50687188581815,3.73506091950443
0.100762595324416,2.27575230995542,3.50891234833565,3.7394282768417
0.100887610951369,2.27991814243186,3.50944472010327,3.74133166957875
0.101012626578322,2.28230824111332,3.50984082831652,3.74312935091213
0.101137642205276,2.28809060790974,3.5110941089745,3.7434286774542
0.101262657832229,2.29229210900335,3.5114416176344,3.74376458829139
0.101387673459182,2.29242604749505,3.5151332667817,3.74417942473976
0.101512689086136,2.29362167323787,3.51723423501306,3.74419605636322
0.101637704713089,2.29774533509729,3.51990256969778,3.74525692140506
0.101762720340043,2.2999405937299,3.52220340704092,3.74561500709953
0.101887735966996,2.3011463410103,3.52293246679942,3.74565011565288
0.102012751593949,2.30158062441691,3.52348104478731,3.74945078660435
0.102137767220903,2.30477826931175,3.52357574321704,3.75157091278895
0.102262782847856,2.30599480699127,3.52392893334191,3.75179705939678
0.102387798474809,2.30604354575115,3.52463882421641,3.75255753984031
0.102512814101763,2.30609200232926,3.52480974695122,3.75398115282556
0.102637829728716,2.30713940183677,3.52574734756903,3.75414504284499
0.102762845355669,2.30759216324129,3.5267562183771,3.75687596674143
0.102887860982623,2.30815461914384,3.52869093842949,3.75693772705254
0.103012876609576,2.31582936241098,3.52965152862163,3.75712263571282
0.10313789223653,2.32535419367158,3.53045878477044,3.75774113028643
0.103262907863483,2.32930656638513,3.532545264729,3.75841985087574
0.103387923490436,2.33154038086131,3.53516822362808,3.7599004981864
0.10351293911739,2.33394135118582,3.53611458655094,3.7635334436297
0.103637954744343,2.33410195530089,3.54023940965702,3.7649633781537
0.103762970371296,2.33602563646422,3.54096216935251,3.76519713982105
0.10388798599825,2.33729339954154,3.54106131202089,3.76652861708895
0.104013001625203,2.35166430414264,3.54239703992437,3.76696316440597
0.104138017252157,2.35429609663409,3.54549054247302,3.76730668086757
0.10426303287911,2.35582363918566,3.54598188333568,3.76762829026343
0.104388048506063,2.3565622739485,3.54896695349822,3.76845641511498
0.104513064133017,2.365417166505,3.55046998125512,3.77001405075388
0.10463807975997,2.36880686147135,3.55194985677533,3.77071629702657
0.104763095386923,2.36951413994184,3.55732774657506,3.77083669350655
0.104888111013877,2.37050889272724,3.55786180677108,3.77106747891517
0.10501312664083,2.37254204872255,3.55850491647401,3.77167870410412
0.105138142267783,2.37410897986628,3.56319486041954,3.77190729694334
0.105263157894737,2.37412423775505,3.56537899777901,3.77692632833365
0.10538817352169,2.37431550378354,3.56617764879063,3.77751409500235
0.105513189148644,2.37615196113245,3.56633531795494,3.7782010764703
0.105638204775597,2.37715574643062,3.56860209411957,3.78405304420053
0.10576322040255,2.3775301194882,3.57405991486439,3.78443372752098
0.105888236029504,2.37808218790898,3.5745785437629,3.78455269167811
0.106013251656457,2.38115796894153,3.57637189365838,3.7862667962544
0.10613826728341,2.38144203538862,3.57682364419173,3.78787093748778
0.106263282910364,2.38234636365412,3.57759071993036,3.78795684587179
0.106388298537317,2.38966970434698,3.57848587607854,3.78925521257794
0.106513314164271,2.39443437199761,3.57940688850615,3.79028314107841
0.106638329791224,2.39690933470543,3.5812350270293,3.79143914892803
0.106763345418177,2.39797161984431,3.58129644380646,3.79247237775364
0.106888361045131,2.39891033380976,3.58456318598234,3.79263576763053
0.107013376672084,2.40114400998781,3.58512215611034,3.79478994383573
0.107138392299037,2.40349093089343,3.58534051754223,3.79956663344139
0.107263407925991,2.40417779757786,3.58714436020431,3.80023028242887
0.107388423552944,2.40466208970332,3.58787783855859,3.80025309662511
0.107513439179897,2.40624624245304,3.58967231884243,3.80051331326252
0.107638454806851,2.41537280232689,3.60534763988976,3.80205255622233
0.107763470433804,2.42063154234351,3.60695725368958,3.80352057643283
0.107888486060758,2.42351224169898,3.60739270286012,3.80453311675906
0.108013501687711,2.4268059370851,3.60793046060069,3.80533526439673
0.108138517314664,2.42722936451245,3.60809487764922,3.80573719517225
0.108263532941618,2.43295854771415,3.61067086581618,3.81110049598881
0.108388548568571,2.43501717328867,3.6107784805235,3.81200923471409
0.108513564195524,2.43930354708029,3.61128057504561,3.81253449806405
0.108638579822478,2.43994728869864,3.61452198709237,3.81450330075746
0.108763595449431,2.44132009174913,3.61837176916434,3.81478214653916
0.108888611076385,2.4414379182319,3.62025700775301,3.81504154175905
0.109013626703338,2.44339426306996,3.62036981853356,3.81880859064589
0.109138642330291,2.45079137609944,3.62242622529697,3.81893676975254
0.109263657957245,2.46153182687414,3.62435830171163,3.82060319793448
0.109388673584198,2.46216657131424,3.62666418895456,3.8212766508274
0.109513689211151,2.46295304466407,3.62726909835271,3.82292939622412
0.109638704838105,2.4673262858496,3.62829263603907,3.82356260847268
0.109763720465058,2.4685497401124,3.62865641500259,3.82385436392584
0.109888736092011,2.47106203460627,3.63219638681421,3.82479833573684
0.110013751718965,2.47112839567033,3.63291739207069,3.82592933916398
0.110138767345918,2.47189537329403,3.63726517042941,3.82820845883697
0.110263782972872,2.47366614691125,3.63875371244422,3.82841125854402
0.110388798599825,2.48474123126932,3.64016521807503,3.82847737142883
0.110513814226778,2.48696233130085,3.64460238377821,3.82881729215353
0.110638829853732,2.48794840305328,3.64511499816666,3.82888167618286
0.110763845480685,2.49182842730303,3.64804276890631,3.82888212022474
0.110888861107638,2.4920147057463,3.65041522174454,3.83096796245121
0.111013876734592,2.49587900399367,3.6507870976958,3.83120290945557
0.111138892361545,2.49970914115944,3.65107499518484,3.83128012125775
0.111263907988499,2.50592206255607,3.65206632174852,3.83184497141688
0.111388923615452,2.50693932029579,3.65240899084371,3.8327666445539
0.111513939242405,2.51690680023254,3.65277652631344,3.83608503039046
0.111638954869359,2.51694393891435,3.65534862173065,3.83630143602087
0.111763970496312,2.51982723642372,3.65555009126654,3.8364912053402
0.111888986123265,2.52475727394384,3.65600453711375,3.83655976353235
0.112014001750219,2.52486483085434,3.65823015824586,3.83718766588779
0.112139017377172,2.52604427782679,3.65931778101874,3.84073267896247
0.112264033004126,2.52692574672994,3.66213688579302,3.84117714835623
0.112389048631079,2.53074810673306,3.66230215178786,3.84472904145211
0.112514064258032,2.53132111476887,3.66295557009129,3.84611455632917
0.112639079884986,2.53327658057697,3.66386180173541,3.84654511744531
0.112764095511939,2.53491088750103,3.664011624805,3.84910317384248
0.112889111138892,2.53816886959389,3.66409594814357,3.84939465976473
0.113014126765846,2.53848502801738,3.66651694261595,3.84952341676977
0.113139142392799,2.53984827436349,3.66777074745376,3.85047936129867
0.113264158019752,2.54505568138257,3.66942884043734,3.85086574553449
0.113389173646706,2.5503359595586,3.67032459111888,3.85135860366125
0.113514189273659,2.55220111553605,3.67055510593574,3.85203429114673
0.113639204900613,2.55404504419159,3.67257869464328,3.85260255349793
0.113764220527566,2.55480531107518,3.67701397701854,3.853781021488
0.113889236154519,2.55659070830799,3.67807924857502,3.8537967840198
0.114014251781473,2.56178489272577,3.6809104220609,3.85390269122638
0.114139267408426,2.56238130988085,3.68123175172275,3.85404788305965
0.114264283035379,2.56480921255775,3.68200340262657,3.8543426505925
0.114389298662333,2.56689213346714,3.68415748888878,3.85498762123464
0.114514314289286,2.57000886698274,3.68631378376061,3.85546806084608
0.11463932991624,2.57054311256617,3.68702530130439,3.85711831519112
0.114764345543193,2.57278336471657,3.68781749685769,3.85925796303875
0.114889361170146,2.57315711426442,3.68888345805449,3.86146790480093
0.1150143767971,2.57389267772957,3.68921720102482,3.86317022212456
0.115139392424053,2.57485555971286,3.68928573712232,3.86359571366246
0.115264408051006,2.57605262344557,3.68996583657493,3.86519694040363
0.11538942367796,2.57789465616264,3.69010241892049,3.86657519365846
0.115514439304913,2.57915141264541,3.6911876228025,3.86667234149161
0.115639454931866,2.58209720236824,3.69178082878025,3.86752029734067
0.11576447055882,2.58470597059233,3.69190766764914,3.86799595769703
0.115889486185773,2.59049628657274,3.69253793974263,3.86962694275869
0.116014501812727,2.59159904792911,3.69373101135661,3.87088234425965
0.11613951743968,2.59728699091713,3.695026471627,3.87095900902196
0.116264533066633,2.59896625888421,3.69844558209834,3.87282762813397
0.116389548693587,2.60180682019282,3.69923269220389,3.8734417598856
0.11651456432054,2.60259157151467,3.69973107329296,3.87557551584782
0.116639579947493,2.60602136194944,3.70068126265344,3.87751578765352
0.116764595574447,2.60819827114523,3.70179837796396,3.87961590516123
0.1168896112014,2.60886907098126,3.70385372238778,3.88122272514197
0.117014626828354,2.60998142336228,3.70435700975846,3.88438152603184
0.117139642455307,2.6184830329486,3.70756102282188,3.88738859347605
0.11726465808226,2.61915091248621,3.70856344599293,3.88824246418872
0.117389673709214,2.61977884915383,3.70955989686686,3.88980876224061
0.117514689336167,2.62018271883581,3.71476891889138,3.89146980452151
0.11763970496312,2.62063999809421,3.71527581724528,3.89271329113197
0.117764720590074,2.62649039304198,3.71593509568505,3.89519894732252
0.117889736217027,2.63038252859255,3.71815452028113,3.89829918816091
0.11801475184398,2.63193568023389,3.71978222053525,3.89979512105532
0.118139767470934,2.63208124712227,3.72122478142145,3.90051162578527
0.118264783097887,2.63217097866735,3.72145331222668,3.90287624599162
0.118389798724841,2.63521758937184,3.7231650485704,3.90317895506656
0.118514814351794,2.63727055715473,3.72346718216408,3.90520478636301
0.118639829978747,2.6404434958156,3.7244750877426,3.90521386604642
0.118764845605701,2.64095747255804,3.72519747183457,3.90680173351212
0.118889861232654,2.64095959897829,3.72862902445959,3.90684245080856
0.119014876859607,2.64209185908744,3.72907442639923,3.90744190348461
0.119139892486561,2.64373258737529,3.7290911589335,3.90835117555062
0.119264908113514,2.6443360022595,3.73034792636247,3.90944154873875
0.119389923740468,2.64500105061022,3.73052193215611,3.90950926534762
0.119514939367421,2.6459807797974,3.73429286219874,3.91088714913146
0.119639954994374,2.65109923521261,3.73489813276063,3.91510658878219
0.119764970621328,2.65188084432384,3.73822654591625,3.91715576751114
0.119889986248281,2.65235409739077,3.73836395708296,3.91723503020325
0.120015001875234,2.65655105221547,3.73994962710833,3.91824188989476
0.120140017502188,2.65971200674533,3.7414263766009,3.91902858265117
0.120265033129141,2.66705242237077,3.74151174786509,3.91951718180835
0.120390048756095,2.66758348963019,3.74178762853201,3.9201535016704
0.120515064383048,2.66980436211785,3.74358967327419,3.9204336713268
0.120640080010001,2.68138438969551,3.74365603578227,3.92187955476723
0.120765095636955,2.68256681129129,3.74411793002834,3.9223087985285
0.120890111263908,2.6844585871638,3.74426297041607,3.92294482706029
0.121015126890861,2.68488269439198,3.74492508694485,3.9243177550713
0.121140142517815,2.68646898580222,3.74546589386386,3.92444894411555
0.121265158144768,2.68854735577689,3.74580217497906,3.92893208352246
0.121390173771721,2.68939205376049,3.74636147533052,3.9290155136473
0.121515189398675,2.69709075360746,3.74850306794015,3.93006848381084
0.121640205025628,2.69723921943181,3.74851343614552,3.93220270079046
0.121765220652582,2.70004016826534,3.75070440145207,3.93376342654586
0.121890236279535,2.7021442161927,3.7509362571684,3.93645867171434
0.122015251906488,2.71234382676657,3.75133158646936,3.93678689571243
0.122140267533442,2.71330832369597,3.75140954137726,3.9372744224793
0.122265283160395,2.71719965819043,3.75196886191423,3.93806506690771
0.122390298787348,2.72702047635815,3.75435724282592,3.93848823244535
0.122515314414302,2.72748873107338,3.75466083138091,3.938873482007
0.122640330041255,2.73671559017424,3.75474210530301,3.94115342393618
0.122765345668209,2.73841192287286,3.75491652929214,3.94133430039063
0.122890361295162,2.73875913657815,3.75536459021056,3.94314133979829
0.123015376922115,2.74270384410552,3.75550904108543,3.94330559962861
0.123140392549069,2.74320131890521,3.75797916247007,3.9438958267804
0.123265408176022,2.74356599214915,3.7601580178026,3.94721679015822
0.123390423802975,2.74634087607042,3.76120853760846,3.94731990335217
0.123515439429929,2.74889241994492,3.76175683789397,3.94879641268672
0.123640455056882,2.75227139459892,3.77145761987291,3.94901872728572
0.123765470683835,2.75542128543211,3.77476139641991,3.95000303795326
0.123890486310789,2.75888473652274,3.77762806951208,3.95008315318649
0.124015501937742,2.76004412392277,3.77768108367726,3.95047509790918
0.124140517564696,2.76252420074997,3.77827775171402,3.9523316034583
0.124265533191649,2.76978763401991,3.77970533521537,3.95305444828359
0.124390548818602,2.77040218872717,3.78153796850774,3.95433935052031
0.124515564445556,2.77159777189371,3.78218167688676,3.9565512037603
0.124640580072509,2.77613054872877,3.78226996954011,3.95727679816861
0.124765595699462,2.78194125164383,3.78528322903466,3.95807935188658
0.124890611326416,2.78215569758036,3.78739026999208,3.95908857728429
0.125015626953369,2.78529120765642,3.78756601431417,3.95916600040855
0.125140642580323,2.78788114271254,3.7885961592857,3.95928562094176
0.125265658207276,2.79003858233371,3.7891257902648,3.96160615039263
0.125390673834229,2.79257591043307,3.78973320570212,3.96330995448866
0.125515689461183,2.793659527816,3.79097551535971,3.96355044589275
0.125640705088136,2.7960688808321,3.79323466483231,3.96395179785261
0.125765720715089,2.79699000889721,3.80227425166674,3.96446344392435
0.125890736342043,2.79731651868716,3.80390049506727,3.96520404321126
0.126015751968996,2.79783095933166,3.80562360007291,3.96598412484858
0.126140767595949,2.79900771365282,3.80575542721941,3.96686805679893
0.126265783222903,2.79919688146664,3.80587287381287,3.96947030017384
0.126390798849856,2.79932078888437,3.80640781975333,3.96988260881011
0.12651581447681,2.79961648067867,3.80712462338606,3.97139177919719
0.126640830103763,2.80103596620745,3.80807595747007,3.971522499289
0.126765845730716,2.80363692990389,3.80921996457652,3.97169855167519
0.12689086135767,2.80484125780591,3.8124118572996,3.97249127092359
0.127015876984623,2.80594931120546,3.81465450143824,3.97308062333954
0.127140892611576,2.80700947564882,3.81604940868958,3.97558765881447
0.12726590823853,2.80761516053069,3.81712271218907,3.97811276698486
0.127390923865483,2.81007402446008,3.81742228383971,3.97843183199165
0.127515939492437,2.81016794986028,3.81792799757751,3.98025013036735
0.12764095511939,2.81165210785065,3.8179593769849,3.98113233706565
0.127765970746343,2.81286328929014,3.82042099916581,3.98186280860006
0.127890986373297,2.81397224333122,3.82186636963663,3.98246949923178
0.12801600200025,2.81536593437491,3.82209935541506,3.98526588794608
0.128141017627203,2.81999327899517,3.82458288047843,3.98550914722169
0.128266033254157,2.82109084710315,3.82586426696093,3.99068414379339
0.12839104888111,2.82353804768998,3.82828519403815,3.99143397241396
0.128516064508064,2.82508867918965,3.82965659311968,3.99225173222272
0.128641080135017,2.82509414208508,3.83060220203143,3.99320064749703
0.12876609576197,2.82768946645253,3.83263130119085,3.99437364615485
0.128891111388924,2.82855971695108,3.83311656921958,3.99568871753077
0.129016127015877,2.82981333176224,3.83462652944869,3.99580895055766
0.12914114264283,2.83250949299922,3.83512021057455,3.99674045679185
0.129266158269784,2.83399864233772,3.83555838297557,3.99695162002456
0.129391173896737,2.83459259129439,3.83649074181299,3.99776832715788
0.12951618952369,2.8361720009656,3.83748221438857,3.99850263584907
0.129641205150644,2.83723220993189,3.83827485042353,4.0053753874099
0.129766220777597,2.8385532969454,3.83904697490981,4.00662930564129
0.129891236404551,2.83888747862381,3.83931747432935,4.00678659353176
0.130016252031504,2.83969926286109,3.84011271016653,4.00722367601105
0.130141267658457,2.84532766305862,3.84144566686936,4.00793252914366
0.130266283285411,2.84768903592033,3.84179896882765,4.00866685173478
0.130391298912364,2.85119254491793,3.84732280222686,4.00867162590032
0.130516314539317,2.85206575941814,3.8475470277144,4.00944901958226
0.130641330166271,2.85608601218454,3.85048185326955,4.01423432258766
0.130766345793224,2.85880882419423,3.85173533584688,4.01627688795503
0.130891361420178,2.86210322064944,3.85309127081828,4.01641870913266
0.131016377047131,2.86232115618562,3.85342135203309,4.02043874778949
0.131141392674084,2.86715959837833,3.85358452162943,4.02103589472501
0.131266408301038,2.87531793135723,3.85611272063488,4.02105906894534
0.131391423927991,2.87714690180226,3.85611691780501,4.02384270899577
0.131516439554944,2.87840842621586,3.85616302930783,4.02386616380213
0.131641455181898,2.87997578489993,3.85715128020567,4.02526427475856
0.131766470808851,2.88218734271413,3.85748298666711,4.02529304052164
0.131891486435804,2.88326246106774,3.85846401658137,4.02840809178941
0.132016502062758,2.88417752530766,3.85886117061528,4.02920173710187
0.132141517689711,2.89541595023429,3.86142611229902,4.03079705465148
0.132266533316665,2.89734972789495,3.86236604752089,4.03115003668563
0.132391548943618,2.89971180302229,3.86279985885725,4.03155053388623
0.132516564570571,2.90209687033981,3.86284964925333,4.03400105015363
0.132641580197525,2.9036836589433,3.86449423160055,4.03557095683411
0.132766595824478,2.90477606002972,3.86650617576297,4.03630114213321
0.132891611451431,2.90536393915921,3.86776723533031,4.03641680865751
0.133016627078385,2.9076423410104,3.87273452222693,4.03758904419857
0.133141642705338,2.90775540927435,3.87350379329042,4.03769948340928
0.133266658332292,2.90786868273502,3.87458813867641,4.04027494126596
0.133391673959245,2.90851415246434,3.87600282875354,4.04036689152075
0.133516689586198,2.90952822214248,3.87820979710137,4.04134990587148
0.133641705213152,2.91027992986494,3.88025634402181,4.04146557397301
0.133766720840105,2.91481768224907,3.88044929876808,4.04175624557232
0.133891736467058,2.91514682568667,3.88179911522267,4.04349071755105
0.134016752094012,2.91880164128822,3.88224669075697,4.04476412037657
0.134141767720965,2.92069088383241,3.88293258316108,4.04739028363729
0.134266783347919,2.92150061209075,3.88650337148462,4.04860154419711
0.134391798974872,2.92285007488996,3.88804787337907,4.04929960759988
0.134516814601825,2.92539365939797,3.88869293931533,4.05061120586275
0.134641830228779,2.92665079705159,3.89355927407657,4.05452608405212
0.134766845855732,2.92719338715296,3.8940871092704,4.05559923955837
0.134891861482685,2.92995949289903,3.89532100267002,4.05662157764807
0.135016877109639,2.93041023672945,3.8953798894855,4.05979712556528
0.135141892736592,2.93101763466314,3.89580951223606,4.06041451028931
0.135266908363545,2.93139434307566,3.89645759881602,4.06046690290175
0.135391923990499,2.93403736618539,3.89670198371737,4.06406990306852
0.135516939617452,2.94162893133858,3.90123907762904,4.06459175222617
0.135641955244406,2.94408578958164,3.90168333018656,4.0670862067902
0.135766970871359,2.94650748594143,3.90235120545203,4.06731988201932
0.135891986498312,2.9475017441532,3.90256994731643,4.07001716952255
0.136017002125266,2.949756902819,3.90307328010685,4.07215648009085
0.136142017752219,2.95160660271595,3.90494931472715,4.07226662939259
0.136267033379172,2.95931208098318,3.91070460971592,4.07348847782855
0.136392049006126,2.96322279555951,3.91241666079123,4.07517341824417
0.136517064633079,2.96350630261581,3.91391721214532,4.07631963173787
0.136642080260032,2.9642586183974,3.91488281133419,4.08053245221953
0.136767095886986,2.96686021771711,3.91495383800402,4.08137582087241
0.136892111513939,2.96915110475535,3.91524293888414,4.08244762501326
0.137017127140893,2.97259325714861,3.91547820126006,4.08251361488232
0.137142142767846,2.9765081810072,3.91848707546198,4.08454181536442
0.137267158394799,2.97682606853859,3.91897166245007,4.08476503438059
0.137392174021753,2.97730805332631,3.92188999071057,4.08501305622708
0.137517189648706,2.97771724135048,3.92254436770336,4.0864288411151
0.137642205275659,2.97854794732944,3.92321678468517,4.08729702440454
0.137767220902613,2.9809117372404,3.92375523007851,4.08944563137618
0.137892236529566,2.98122312463957,3.92382839103046,4.09003885992218
0.13801725215652,2.98283830390796,3.92659457500928,4.09495310326731
0.138142267783473,2.98324502742052,3.92700438042343,4.09500021830247
0.138267283410426,2.983606340307,3.9274517810682,4.0965714457151
0.13839229903738,2.99136403219688,3.92777583298693,4.0966980011686
0.138517314664333,2.99179234608448,3.92812832142525,4.09971458192134
0.138642330291286,2.99205002663231,3.92852395663568,4.10007033661796
0.13876734591824,2.99265317312671,3.93087299787156,4.10169180743749
0.138892361545193,2.99323316280103,3.93194654831763,4.10272801774902
0.139017377172147,3.00086685660829,3.93220522264448,4.10350691757598
0.1391423927991,3.0029076830798,3.93360732668154,4.10368211840732
0.139267408426053,3.00311407987199,3.93361062284137,4.10478173347093
0.139392424053007,3.00419716015476,3.93600851063363,4.10537148339198
0.13951743967996,3.00601753429147,3.93741346008318,4.1056048469659
0.139642455306913,3.00933461307613,3.93822075080251,4.10736161744161
0.139767470933867,3.01055251318058,3.94094535326741,4.10769334870039
0.13989248656082,3.01059245029515,3.94105082323178,4.10794723316408
0.140017502187773,3.01071011725493,3.94120731577877,4.10851414563245
0.140142517814727,3.01086793572396,3.94132890246871,4.10933191967359
0.14026753344168,3.01666473210551,3.94330081186006,4.11222592504248
0.140392549068634,3.01976843519574,3.94484698825636,4.11252551305291
0.140517564695587,3.02181336617668,3.94539616279608,4.11407816302327
0.14064258032254,3.02830003124446,3.94543235498143,4.11569409618647
0.140767595949494,3.03017694156974,3.94829561517283,4.11583852696075
0.140892611576447,3.0302705915024,3.94851458926078,4.1159084075267
0.1410176272034,3.03147204772879,3.94907432540298,4.11621221773717
0.141142642830354,3.03193598113625,3.95049600062605,4.11695320431042
0.141267658457307,3.03207242811419,3.95123162625924,4.11738982612017
0.141392674084261,3.03571511764043,3.95323368953253,4.11824278914193
0.141517689711214,3.03590291742051,3.95338572335,4.11828412072653
0.141642705338167,3.03605273106831,3.9611376038775,4.11969937983848
0.141767720965121,3.03626547111068,3.9611732643262,4.1215773143473
0.141892736592074,3.03809700873001,3.96134336552198,4.12254075188993
0.142017752219027,3.0389118939506,3.96157652668732,4.12269707463261
0.142142767845981,3.03942131338004,3.96237434147114,4.12346902945091
0.142267783472934,3.03997721150176,3.96362651133964,4.12359737056896
0.142392799099887,3.04141979206823,3.96439285024898,4.12432864106611
0.142517814726841,3.04361954536999,3.96487225214224,4.12458889389316
0.142642830353794,3.04790843660688,3.96523051234339,4.12668574021235
0.142767845980748,3.04841646752043,3.96570238863538,4.1271228896719
0.142892861607701,3.04994125107629,3.96577840038081,4.12892691748186
0.143017877234654,3.05029219342301,3.96597335573239,4.13207748877785
0.143142892861608,3.05043800129085,3.96809230312948,4.13227504483958
0.143267908488561,3.05417434805505,3.96908011527439,4.13293379862971
0.143392924115514,3.05990074713515,3.96936217975556,4.1340495690506
0.143517939742468,3.06018014126775,3.97036309661418,4.13457174032546
0.143642955369421,3.06129812057975,3.97099313205438,4.13461758375017
0.143767970996375,3.06200130725685,3.97322266039824,4.13533655808415
0.143892986623328,3.06369784110459,3.97402667422752,4.13726856778831
0.144018002250281,3.06372919375717,3.97566962714899,4.13804417558965
0.144143017877235,3.0639873413784,3.97865835166694,4.13850114648853
0.144268033504188,3.06583909835871,3.97950896948756,4.1388026372847
0.144393049131141,3.06696769940985,3.98107600141254,4.14052038514135
0.144518064758095,3.06759202924297,3.98196231588409,4.14116006173932
0.144643080385048,3.06847341090461,3.9822880175947,4.14168229293232
0.144768096012001,3.07180880174492,3.98297476878321,4.14316189273533
0.144893111638955,3.07430193328093,3.98366088974547,4.14516640975332
0.145018127265908,3.07465854900762,3.98473975537477,4.14549098407191
0.145143142892862,3.0805477575619,3.98533326532624,4.14583085699174
0.145268158519815,3.08626758486608,3.98620430123155,4.14780720779846
0.145393174146768,3.08965329945285,3.98806496371102,4.14785940746934
0.145518189773722,3.09026378399596,3.98999168001787,4.14813260461562
0.145643205400675,3.09160704447411,3.99027804601734,4.14908097117974
0.145768221027628,3.09590644202822,3.99097867800389,4.14918289897479
0.145893236654582,3.09707523852957,3.99495741081138,4.14949090042127
0.146018252281535,3.09828090582874,3.99506195233222,4.15016508358238
0.146143267908489,3.09852093047438,3.99569544890038,4.15106551925412
0.146268283535442,3.098972240648,3.99953088060878,4.15126650620333
0.146393299162395,3.09977905558923,3.999978552989,4.1514671634353
0.146518314789349,3.09995649282515,4.00282690807355,4.15200246755127
0.146643330416302,3.10018078032799,4.00285470027861,4.15212368615265
0.146768346043255,3.10204299553484,4.00388441532269,4.15225183741696
0.146893361670209,3.10304905037819,4.00532018740558,4.15622117674965
0.147018377297162,3.10322530877903,4.00590011841423,4.15658747218988
0.147143392924116,3.10336325230188,4.00610963220943,4.15790341080832
0.147268408551069,3.10959720209383,4.00641156096256,4.15805181684605
0.147393424178022,3.11385807725674,4.00758634159201,4.1602569190011
0.147518439804976,3.11776232944818,4.00786232632344,4.1633951360468
0.147643455431929,3.11851576913236,4.0104027432808,4.16418491149662
0.147768471058882,3.12098167901914,4.01056652239161,4.16484018976431
0.147893486685836,3.12209820317903,4.01179213075496,4.16757623925611
0.148018502312789,3.12220749786356,4.01475758270968,4.16945889821309
0.148143517939742,3.12351142236111,4.01617483595327,4.16967019521682
0.148268533566696,3.12469946247756,4.01794382320722,4.17026553024934
0.148393549193649,3.12499288407076,4.01868748601132,4.17246942082296
0.148518564820603,3.1274121658768,4.0190727885584,4.17277662061447
0.148643580447556,3.12988264891773,4.02121291773831,4.17530983400456
0.148768596074509,3.13191197000199,4.02444094647185,4.18043784238985
0.148893611701463,3.13234620629894,4.02587156429902,4.18055112764681
0.149018627328416,3.13684011016829,4.02754058877703,4.18070934975806
0.149143642955369,3.1376225233611,4.02762002649175,4.1808245730888
0.149268658582323,3.13830095953657,4.02959782840595,4.18108348827398
0.149393674209276,3.13896746299188,4.02967668403112,4.1830181546994
0.14951868983623,3.14042918162488,4.03293972275697,4.18557139049925
0.149643705463183,3.14514640924522,4.0331528958383,4.18881166116713
0.149768721090136,3.14521396158019,4.03715676171804,4.19039013863824
0.14989373671709,3.14541296503042,4.03730607597456,4.19256920394749
0.150018752344043,3.1454304725405,4.03979227026089,4.19305686744489
0.150143767970996,3.14562391266806,4.04118232924844,4.19338714896591
0.15026878359795,3.14733487459322,4.04274568201746,4.19403545119682
0.150393799224903,3.14990533797112,4.04322547411751,4.19713435046994
0.150518814851856,3.15570992613882,4.04407867629399,4.19809390812251
0.15064383047881,3.15635108536132,4.04486258293573,4.19879004517305
0.150768846105763,3.15849284672575,4.04502783100995,4.19963645742422
0.150893861732717,3.15897825021999,4.04926329047708,4.20070885772504
0.15101887735967,3.16066100860155,4.04945930991764,4.20332324289718
0.151143892986623,3.16208862482399,4.05108209812743,4.20360068038256
0.151268908613577,3.16316918670878,4.05267400694396,4.20405328707906
0.15139392424053,3.16322530359304,4.05410113488051,4.20424143717098
0.151518939867483,3.1639750869802,4.0563901959458,4.20491049343953
0.151643955494437,3.16811128171275,4.05697135013604,4.2051569661914
0.15176897112139,3.170137017526,4.05811501587039,4.20638199259521
0.151893986748344,3.17189333451873,4.05856574051356,4.20777933942496
0.152019002375297,3.17203892482134,4.05893391007131,4.20811437061219
0.15214401800225,3.17832367457146,4.05935040018619,4.20843336976152
0.152269033629204,3.18004399526523,4.0610932928777,4.2085270483787
0.152394049256157,3.18463066158516,4.06137442678092,4.20915874367698
0.15251906488311,3.18470639934175,4.0614114730793,4.21072453898844
0.152644080510064,3.18551537559913,4.06151891683045,4.21099601379794
0.152769096137017,3.18948302131801,4.06173400892239,4.211427615035
0.15289411176397,3.19056252634602,4.06414788647694,4.21164524541125
0.153019127390924,3.19075696085952,4.06568303033496,4.21197094006845
0.153144143017877,3.19255969827489,4.06571504028438,4.21218093055495
0.153269158644831,3.19313810159357,4.07131915911132,4.21681527684631
0.153394174271784,3.19364641945631,4.07314930917492,4.21749270955264
0.153519189898737,3.19456321717,4.07479316683791,4.21894448365408
0.153644205525691,3.1948570039718,4.07625875976927,4.2190920943766
0.153769221152644,3.19567633203319,4.07630170484398,4.21937966619882
0.153894236779597,3.19711073262069,4.07644100536476,4.22017409185596
0.154019252406551,3.19906993342412,4.08227262517942,4.22132592352511
0.154144268033504,3.20322611488734,4.0824574722595,4.22919656249423
0.154269283660458,3.20339949651898,4.08436199845446,4.22959362856947
0.154394299287411,3.20401514335347,4.08533271305127,4.23243261659925
0.154519314914364,3.20491347630673,4.08621803765226,4.23515895691092
0.154644330541318,3.20988004858798,4.08910712294297,4.23856585438368
0.154769346168271,3.21024586469018,4.08967023625606,4.24026028117424
0.154894361795224,3.21760686459004,4.08973789953451,4.24064417473087
0.155019377422178,3.21777595740225,4.08976882889851,4.24491977943597
0.155144393049131,3.21815087570496,4.08996418428424,4.2457117718859
0.155269408676085,3.21916222776826,4.09070593330047,4.25007918063724
0.155394424303038,3.22022828844737,4.09284679726377,4.25030543412865
0.155519439929991,3.22146930227349,4.09307728830756,4.25100610674187
0.155644455556945,3.22343034984477,4.09358158383208,4.25186183548581
0.155769471183898,3.22463047413323,4.0948194157394,4.25202679616887
0.155894486810851,3.22646979163014,4.09709530746861,4.25236334066217
0.156019502437805,3.23060723945261,4.09739524551074,4.2530515080409
0.156144518064758,3.23321671103868,4.09817938519848,4.25306090229271
0.156269533691711,3.23336381024697,4.0983777569665,4.25393517626654
0.156394549318665,3.23384578133476,4.09897564717788,4.25509906044757
0.156519564945618,3.23581417454661,4.0998698048816,4.2554676713343
0.156644580572572,3.23810277409463,4.10015037560681,4.25613532335902
0.156769596199525,3.24529996158933,4.10123866732051,4.25655223109007
0.156894611826478,3.24652974989414,4.10175079846227,4.25667733587883
0.157019627453432,3.24816395364618,4.10256992437646,4.25706161410166
0.157144643080385,3.25315492918408,4.10311138282112,4.25863533946134
0.157269658707338,3.25316760281033,4.10313164229337,4.25881431339487
0.157394674334292,3.25413751111873,4.10445059483637,4.25906753036497
0.157519689961245,3.25773722711721,4.1056551452929,4.25940370213874
0.157644705588199,3.26006635865202,4.10843354406479,4.25979600202303
0.157769721215152,3.26009376718494,4.11050391775497,4.25989098552295
0.157894736842105,3.2612824413706,4.11079565452482,4.25991904123537
0.158019752469059,3.26177754828959,4.11115925313348,4.26102976449557
0.158144768096012,3.26253318252286,4.11186051888654,4.26200710062266
0.158269783722965,3.26670770688363,4.11563609359741,4.26360307494276
0.158394799349919,3.2684483769721,4.11627673655009,4.2662179809292
0.158519814976872,3.272658624724,4.11947427705957,4.26637868473847
0.158644830603825,3.27333927318948,4.12088507190052,4.26684898422901
0.158769846230779,3.2739385038752,4.12149514485283,4.26990490365546
0.158894861857732,3.27586722819872,4.12199305878818,4.27050580569288
0.159019877484686,3.27613891585607,4.12233270807396,4.27081980654233
0.159144893111639,3.27777262131845,4.12294245089134,4.27240185221865
0.159269908738592,3.27783565086475,4.12595995803294,4.27276200207689
0.159394924365546,3.28146135192183,4.12619491096369,4.27411975019914
0.159519939992499,3.28293804561231,4.12670422823481,4.27657336869883
0.159644955619452,3.28346878045681,4.12730251090982,4.2766541248082
0.159769971246406,3.28370347447949,4.12809099693771,4.27686742030439
0.159894986873359,3.28390706953052,4.12925427023228,4.27972463123876
0.160020002500313,3.28430391719176,4.12934855551209,4.28017719841424
0.160145018127266,3.28459534944058,4.1298482780056,4.2810834619648
0.160270033754219,3.28667232266177,4.13119226974822,4.28335549194202
0.160395049381173,3.28760818288852,4.13229995676078,4.28336081804416
0.160520065008126,3.29064483746807,4.13402263149489,4.28545711189416
0.160645080635079,3.29174397343336,4.13565289785929,4.2855772174704
0.160770096262033,3.29185214359106,4.13652200453773,4.28651856590755
0.160895111888986,3.29224853562969,4.13845255756551,4.28696009396238
0.161020127515939,3.29367098152978,4.13915841670428,4.28728240516333
0.161145143142893,3.2937101456453,4.13977457983452,4.28752775132114
0.161270158769846,3.29603171882517,4.14103893791267,4.28802210273555
0.1613951743968,3.2977653893931,4.14194960451651,4.29005815146942
0.161520190023753,3.2999848635476,4.14211881397899,4.29452354424937
0.161645205650706,3.30359679826365,4.14330599255515,4.29850497543658
0.16177022127766,3.30429007467865,4.14920706995441,4.2987209360045
0.161895236904613,3.30468151487839,4.14945662835629,4.29895689166629
0.162020252531566,3.30489675975347,4.14952609915516,4.299804543737
0.16214526815852,3.30513380188521,4.15003136302703,4.30116054443668
0.162270283785473,3.30573160025704,4.15106076670153,4.30186359451574
0.162395299412427,3.30710818920733,4.15232088720298,4.30198193670932
0.16252031503938,3.30748449345111,4.15647658640574,4.30283984012981
0.162645330666333,3.30782469903791,4.15792987888441,4.30384197335985
0.162770346293287,3.30790586162444,4.15972450964153,4.3044212174409
0.16289536192024,3.30805632817422,4.16117827741649,4.30504509233449
0.163020377547193,3.30829545185761,4.16202856159367,4.30690792734454
0.163145393174147,3.30866997931062,4.16225724191502,4.30733509797241
0.1632704088011,3.31376827417973,4.1624033069806,4.31056682420003
0.163395424428053,3.31483722322997,4.16294128079729,4.31084146749377
0.163520440055007,3.3153591160856,4.16314227443487,4.31134565445001
0.16364545568196,3.31594810114483,4.16364706188185,4.31299493872011
0.163770471308914,3.31686332646825,4.17043081075137,4.31334382526035
0.163895486935867,3.31758137096065,4.17090011912627,4.31471550716149
0.16402050256282,3.31950057184452,4.1711953628309,4.31590202396821
0.164145518189774,3.31952290422987,4.17173719045063,4.31642684413053
0.164270533816727,3.32099136763047,4.17208266616645,4.31766568223156
0.16439554944368,3.32432530852442,4.17323414504501,4.31793178763964
0.164520565070634,3.32483705309085,4.17325870092526,4.32062219982284
0.164645580697587,3.32676712652186,4.17343363644685,4.32163081648398
0.164770596324541,3.32751376526347,4.17406491153399,4.32292250351366
0.164895611951494,3.32760873795374,4.17464543018554,4.32293059584935
0.165020627578447,3.32863353995729,4.17721315008927,4.32315787179435
0.165145643205401,3.33012535991288,4.17840244431842,4.32450262963803
0.165270658832354,3.33012965080715,4.17905762073493,4.32607552305129
0.165395674459307,3.33197964591761,4.17934072740898,4.32751286668293
0.165520690086261,3.33274406893966,4.18160947103812,4.32870171966594
0.165645705713214,3.33308831643244,4.18264067876016,4.32973443148984
0.165770721340168,3.33454907010984,4.18537728134836,4.33121698176961
0.165895736967121,3.33473094970322,4.18636918043016,4.33131293403618
0.166020752594074,3.33584701711177,4.18674819111875,4.33161656190735
0.166145768221028,3.33718353479839,4.18745844985944,4.33210936454064
0.166270783847981,3.33857279677121,4.1903408183397,4.33275961468833
0.166395799474934,3.3421605129966,4.19098082660214,4.33507163331481
0.166520815101888,3.34217409678495,4.19177794209496,4.33542102140591
0.166645830728841,3.34226631336968,4.19263089210585,4.33577107937144
0.166770846355794,3.34314604436708,4.19282661082315,4.33813196768723
0.166895861982748,3.34399405788845,4.19330173524907,4.33890637997793
0.167020877609701,3.34459620497445,4.19444289603007,4.33896290425844
0.167145893236655,3.34491885445165,4.19552678980437,4.34198216806458
0.167270908863608,3.34624745511197,4.19587115510975,4.34266178428534
0.167395924490561,3.34702035426378,4.19670284535711,4.34575088274188
0.167520940117515,3.34715046569466,4.19759879474743,4.3470422909137
0.167645955744468,3.34913705540693,4.19791881166164,4.34856602844292
0.167770971371421,3.34926142980369,4.20025143965774,4.3500521682208
0.167895986998375,3.35197400667683,4.20569030233106,4.35138348368504
0.168021002625328,3.35241569296912,4.20608604119367,4.3523235494689
0.168146018252282,3.35257068158562,4.2081707786357,4.35457822467877
0.168271033879235,3.35275898401528,4.2113834125488,4.35608400088723
0.168396049506188,3.35285633258125,4.21376395349662,4.35680587411979
0.168521065133142,3.35416720578069,4.21379240318742,4.35727962506221
0.168646080760095,3.35487938355095,4.21451017926901,4.35754041333883
0.168771096387048,3.35564214193699,4.21532863809365,4.35795862503422
0.168896112014002,3.35738426467511,4.21631336538376,4.35807495336951
0.169021127640955,3.36109645406461,4.2185619196848,4.35837695804304
0.169146143267908,3.36255529769808,4.21942596482628,4.35966316149665
0.169271158894862,3.36390108781525,4.22067968449947,4.36006923011686
0.169396174521815,3.36412878234739,4.22219579480261,4.3613860865616
0.169521190148769,3.36655214667908,4.22322773540942,4.36269456086228
0.169646205775722,3.3683590174408,4.22368716624698,4.3654230206374
0.169771221402675,3.36842347036638,4.22387771504845,4.36636745182402
0.169896237029629,3.37289375088772,4.22419346318122,4.36709719950949
0.170021252656582,3.37347036249084,4.22483931628603,4.3676515582973
0.170146268283535,3.37389804601093,4.22498828601028,4.36984407827333
0.170271283910489,3.37627538748354,4.22543078113469,4.37120969576895
0.170396299537442,3.37737784475122,4.22584220021549,4.37153728032656
0.170521315164396,3.38189566487145,4.22629037510582,4.37167400942207
0.170646330791349,3.38560875813708,4.22649135155215,4.37184000248578
0.170771346418302,3.3856908484652,4.22750795269569,4.37235020706007
0.170896362045256,3.38770729379882,4.22770949118284,4.37274257609199
0.171021377672209,3.38917375018979,4.2277671567706,4.372826801824
0.171146393299162,3.38921207899141,4.22928840349247,4.3739640239321
0.171271408926116,3.38926466382932,4.22961619455535,4.37453057009262
0.171396424553069,3.3900666931844,4.23127196117186,4.37490329882652
0.171521440180022,3.3916936999178,4.23168201116517,4.3762314261421
0.171646455806976,3.39302514540967,4.23196400548546,4.37762670284659
0.171771471433929,3.39321442451029,4.23297863793062,4.37794232944096
0.171896487060883,3.39339785046564,4.23376854799367,4.37816827351832
0.172021502687836,3.39451147088553,4.23387449651038,4.37863856071843
0.172146518314789,3.39597673950276,4.23512851535361,4.37941078366549
0.172271533941743,3.39733008145905,4.23620311911426,4.37980484303044
0.172396549568696,3.39978160816289,4.23638521613961,4.38062050931497
0.172521565195649,3.39992943352925,4.23862949820082,4.38216037289105
0.172646580822603,3.40038835579711,4.23888542988682,4.38227217288275
0.172771596449556,3.40394266872527,4.23998823467681,4.38235702141236
0.17289661207651,3.40492452933426,4.24019079862108,4.38352499743495
0.173021627703463,3.40592632430515,4.24028299566403,4.38364248127291
0.173146643330416,3.40598376289017,4.242049820767,4.38435738866189
0.17327165895737,3.4068491306058,4.24226185631402,4.38438739556614
0.173396674584323,3.40830637692895,4.24275823539588,4.38930600226477
0.173521690211276,3.41035910055128,4.24289339888027,4.38989993444735
0.17364670583823,3.41154055054453,4.24340956421437,4.39026036307248
0.173771721465183,3.41543280108241,4.24400501109131,4.39067918392325
0.173896737092137,3.41712790159551,4.24546716259912,4.39177706535637
0.17402175271909,3.41848110517633,4.24596927553866,4.39240782743082
0.174146768346043,3.42037147914193,4.24618973999202,4.39272719164455
0.174271783972997,3.42259457208754,4.24665927043691,4.39383461139465
0.17439679959995,3.42447912659411,4.24840480176567,4.39470955428277
0.174521815226903,3.42540434490896,4.24937192327922,4.39584900869094
0.174646830853857,3.42566587953508,4.25182698329871,4.3961632135831
0.17477184648081,3.42801739495945,4.25364339982248,4.39801873419321
0.174896862107763,3.42822821345838,4.2545257061758,4.39909926678342
0.175021877734717,3.42997281970727,4.25570301605231,4.39944700014989
0.17514689336167,3.4325805464711,4.25583321910387,4.40052386859225
0.175271908988624,3.43708203510113,4.26087831165963,4.4014222487185
0.175396924615577,3.43720378392128,4.26091214869974,4.40145436140276
0.17552194024253,3.43772936646202,4.26204327368498,4.40255201249869
0.175646955869484,3.43791322147574,4.26301543402999,4.40263700524316
0.175771971496437,3.43942642614859,4.26335669308072,4.40277352773542
0.17589698712339,3.44170159159858,4.26337295581767,4.40532610406404
0.176022002750344,3.44442427515575,4.26552931590407,4.40564982697882
0.176147018377297,3.45064329029503,4.26793238584593,4.40633362790392
0.176272034004251,3.45086739348135,4.26866454108648,4.40694130394721
0.176397049631204,3.45127056126455,4.26879867970819,4.40740720114231
0.176522065258157,3.4554097648406,4.26917175825112,4.40884353320619
0.176647080885111,3.45615421072025,4.27125253328089,4.4096635120483
0.176772096512064,3.45627021552425,4.27141149810364,4.40999343616833
0.176897112139017,3.45660984872028,4.27215722403157,4.41233853544959
0.177022127765971,3.45705861663553,4.2724384519693,4.41446541708834
0.177147143392924,3.45983314507308,4.27292144513019,4.41728639963929
0.177272159019877,3.46008236684295,4.27445804772105,4.41746037990086
0.177397174646831,3.46035815741068,4.27652045418299,4.41753768972246
0.177522190273784,3.46635744269509,4.27664945536477,4.42030524285846
0.177647205900738,3.46665550151903,4.27672418299419,4.4210044695374
0.177772221527691,3.46799599570442,4.27773682588379,4.42112908797144
0.177897237154644,3.46941719953504,4.27849827486113,4.42152227984173
0.178022252781598,3.47008349193645,4.28029071857156,4.42155189303839
0.178147268408551,3.47054579516592,4.28270334580612,4.4217452983044
0.178272284035504,3.47103683460666,4.28369587810726,4.42269833586383
0.178397299662458,3.4735013981634,4.28462988312626,4.42388198563596
0.178522315289411,3.47365925493805,4.28470500942655,4.42490977945392
0.178647330916365,3.47716269808765,4.28489833895949,4.42608583780368
0.178772346543318,3.47743535689239,4.28692984307672,4.42749714397226
0.178897362170271,3.47842761160492,4.29016902440645,4.42776077825818
0.179022377797225,3.47957102923489,4.29249848712191,4.42824257376131
0.179147393424178,3.48083751519919,4.29404654661949,4.43037872045886
0.179272409051131,3.48142096804203,4.29960324629182,4.43116367631154
0.179397424678085,3.48739797572983,4.30046242581146,4.4315582277841
0.179522440305038,3.48849728333695,4.30167704990649,4.43165265767256
0.179647455931991,3.48989935417883,4.30196422489985,4.43208988819104
0.179772471558945,3.4899625460246,4.30212178492348,4.43290793020757
0.179897487185898,3.49026659751413,4.30293883376125,4.43441825042638
0.180022502812852,3.49165776750023,4.30834418826213,4.43635980887595
0.180147518439805,3.49168961355637,4.30878037546601,4.43638755638105
0.180272534066758,3.49238543995609,4.30993051913686,4.4365249415714
0.180397549693712,3.49350849838324,4.3118893218293,4.43687132961907
0.180522565320665,3.49550191561783,4.31494492576878,4.43796043609335
0.180647580947618,3.49786144187188,4.31739227210575,4.43961217754905
0.180772596574572,3.4983813750969,4.31741361323064,4.44079329292469
0.180897612201525,3.49965828171424,4.31781703875503,4.44105568191164
0.181022627828479,3.5015347491387,4.31784743053383,4.44203681896983
0.181147643455432,3.50327396748079,4.31899542511166,4.4420448548064
0.181272659082385,3.50559614594973,4.32021769807708,4.44208052349039
0.181397674709339,3.50568336566448,4.32103266258624,4.44497446461511
0.181522690336292,3.50619877558586,4.32133323417316,4.44593146811534
0.181647705963245,3.51267311965257,4.32188252890718,4.44617876388237
0.181772721590199,3.51278186309305,4.32333382882618,4.44625682660871
0.181897737217152,3.51348440118798,4.32396917240137,4.44795863777496
0.182022752844106,3.51492307213332,4.32563004951108,4.45003432662585
0.182147768471059,3.51771055058353,4.32650871776815,4.45186262430089
0.182272784098012,3.52205488321623,4.32655198954264,4.45252917569522
0.182397799724966,3.52249239455386,4.32708549473567,4.45304730997962
0.182522815351919,3.52252070974815,4.32791665126008,4.45343151075302
0.182647830978872,3.52261918586578,4.32804649288426,4.45534722774047
0.182772846605826,3.52306658034873,4.32844405061977,4.45764431741551
0.182897862232779,3.52449104297911,4.32863662415713,4.45831880357456
0.183022877859732,3.5245188603022,4.33067659661576,4.45877724182229
0.183147893486686,3.52454824510583,4.33069933398047,4.45979130392981
0.183272909113639,3.52470549661863,4.33155888781498,4.46072545124312
0.183397924740593,3.52593261055402,4.33275849357201,4.46085939795078
0.183522940367546,3.53058680184548,4.33443222394429,4.4631714713475
0.183647955994499,3.5337431326949,4.33451972055733,4.46377578960121
0.183772971621453,3.5338119233128,4.33507511950239,4.46513349692374
0.183897987248406,3.53477313722552,4.336890484297,4.46541335615787
0.184023002875359,3.53519156023192,4.33905098684262,4.466368263864
0.184148018502313,3.53548546916989,4.33908617655406,4.46973083496903
0.184273034129266,3.5357287330771,4.3395688603389,4.47037729461278
0.18439804975622,3.5402172857132,4.34043828219662,4.4704572793216
0.184523065383173,3.54439163450509,4.34046951959199,4.47075406414625
0.184648081010126,3.54608375631644,4.34303119902499,4.47095738517428
0.18477309663708,3.54856468360225,4.34313392343397,4.47104026804092
0.184898112264033,3.54961865908037,4.34333039619284,4.47112607321986
0.185023127890986,3.55251311691432,4.34333373855945,4.47193442697142
0.18514814351794,3.55301833081873,4.34512785905253,4.47356876945955
0.185273159144893,3.55399180600987,4.34568631658084,4.47373578337561
0.185398174771846,3.55529711776062,4.34601269343409,4.47404999722388
0.1855231903988,3.55704464415508,4.34724420792852,4.47495792383756
0.185648206025753,3.55836970706532,4.3484006817815,4.47507114662107
0.185773221652707,3.5585054339667,4.34915232800975,4.47513847988776
0.18589823727966,3.55872957644682,4.34929293182293,4.4780507199142
0.186023252906613,3.55986329381519,4.34962019832209,4.47900400543131
0.186148268533567,3.56187582271773,4.3501334879058,4.47927979317369
0.18627328416052,3.56479039274191,4.35047033463916,4.48015539256422
0.186398299787473,3.56502594755975,4.35060248505592,4.4840894086399
0.186523315414427,3.56622502778961,4.35160720742278,4.48536301400579
0.18664833104138,3.56736438474114,4.35350732509105,4.48544552095319
0.186773346668334,3.56827054449597,4.35390233365499,4.4863043634797
0.186898362295287,3.56866091751544,4.35401145077202,4.48729769413504
0.18702337792224,3.56981338713006,4.35555326557814,4.48845118649672
0.187148393549194,3.57110878466956,4.35628978582521,4.48888650488172
0.187273409176147,3.57276252667992,4.35640050890343,4.48925914503561
0.1873984248031,3.57320955529015,4.35734724605797,4.48931468385853
0.187523440430054,3.57441586614473,4.35895449348046,4.48989868145651
0.187648456057007,3.57643138316221,4.35985890616274,4.49087086811894
0.18777347168396,3.5793620310934,4.36075854597572,4.49131624240074
0.187898487310914,3.58122286436372,4.36147461288338,4.49247754427391
0.188023502937867,3.58396603684089,4.36334929865041,4.49553625305205
0.188148518564821,3.58653233586569,4.3635833434619,4.49682670259654
0.188273534191774,3.5884709483135,4.36434123749926,4.49798419601465
0.188398549818727,3.58878996184441,4.36502775361615,4.49827919814119
0.188523565445681,3.58974290693298,4.36526733204659,4.49884048740124
0.188648581072634,3.59033767254972,4.36815546715713,4.49985230356572
0.188773596699587,3.59103675528813,4.36989298837625,4.50052939039111
0.188898612326541,3.591075350792,4.37004788655184,4.50198202392815
0.189023627953494,3.5920608676155,4.37092369199812,4.50296505459206
0.189148643580448,3.59752975106101,4.37257912068429,4.50310982038211
0.189273659207401,3.59845439166807,4.3727329987907,4.50370542427525
0.189398674834354,3.59868024571268,4.37388333470609,4.50500397644865
0.189523690461308,3.59890911556039,4.37422212198089,4.50551105162415
0.189648706088261,3.59910235743975,4.3744103913391,4.50594887000057
0.189773721715214,3.59991258025561,4.37601932095868,4.50621169346758
0.189898737342168,3.60071196950792,4.37611053794066,4.5062564408324
0.190023752969121,3.60132643226885,4.37630616218533,4.5063720179611
0.190148768596075,3.60277148871761,4.37666907549978,4.50662647626488
0.190273784223028,3.60313367419796,4.3776913064396,4.50719169782877
0.190398799849981,3.60330153205413,4.3787139550217,4.50753537686941
0.190523815476935,3.6044181305829,4.37933525141033,4.50793564569992
0.190648831103888,3.60480482204004,4.38063149196042,4.50992583617642
0.190773846730841,3.60538812701446,4.38064312317865,4.51000706485214
0.190898862357795,3.60797732324009,4.38064967204319,4.51078458702941
0.191023877984748,3.60875685352325,4.38108356307973,4.51101738967808
0.191148893611701,3.61029596700899,4.3811514212638,4.51148824492919
0.191273909238655,3.61050427229788,4.38143307459213,4.51239739643182
0.191398924865608,3.61412688110135,4.38243608051253,4.51243038619416
0.191523940492562,3.61439791945448,4.38376997722777,4.51292696533715
0.191648956119515,3.61494928252324,4.38382424669449,4.51341881249659
0.191773971746468,3.61640785367894,4.38537891664256,4.51346782821193
0.191898987373422,3.61768590986748,4.38752007896077,4.51499084080192
0.192024003000375,3.61872434386244,4.38823749252741,4.51523796042371
0.192149018627328,3.62209767589314,4.3902636292595,4.5162758142681
0.192274034254282,3.6235048494503,4.39248502298334,4.51713643684743
0.192399049881235,3.62818010216455,4.39413529216197,4.51729214875182
0.192524065508189,3.62881023240566,4.39466650908419,4.51777399832582
0.192649081135142,3.62914378535634,4.39565922801802,4.5178347705572
0.192774096762095,3.62922805551432,4.39615405940455,4.51856208599305
0.192899112389049,3.62955106065116,4.39616747218762,4.5207844354046
0.193024128016002,3.63057104724864,4.39687609601359,4.52086498410284
0.193149143642955,3.63076869765828,4.39692375735722,4.52177151751211
0.193274159269909,3.63358199225646,4.39714514591055,4.52221407849462
0.193399174896862,3.63436926804892,4.40004642915657,4.52282077101315
0.193524190523815,3.63554830221873,4.40135200460716,4.52390135193499
0.193649206150769,3.63695916588265,4.40159961101587,4.52432376227508
0.193774221777722,3.64172785089203,4.40338399603406,4.52479627786594
0.193899237404676,3.64358707019366,4.40453855120563,4.52507125541286
0.194024253031629,3.64712869360537,4.40509339202926,4.52561403951353
0.194149268658582,3.6477542237394,4.40596990238985,4.52577744513995
0.194274284285536,3.64912653445659,4.40627346342437,4.52578921482665
0.194399299912489,3.65118970586927,4.40668003433456,4.52670481452437
0.194524315539442,3.65226684189772,4.40889650364336,4.52731813913076
0.194649331166396,3.65360404578282,4.40934432712747,4.52766051948076
0.194774346793349,3.65446441887988,4.40999597023044,4.52807516439828
0.194899362420303,3.65914999436315,4.4105771419636,4.52817954199333
0.195024378047256,3.66086460579644,4.4111026000313,4.53108892639065
0.195149393674209,3.66096987753016,4.41144416511889,4.53170738825564
0.195274409301163,3.66175591489451,4.41158668928215,4.53176671586933
0.195399424928116,3.66177469627245,4.41275563572336,4.53183074325579
0.195524440555069,3.6634532484398,4.41299807002996,4.53385114567658
0.195649456182023,3.66536831932129,4.41417490311042,4.53415695485458
0.195774471808976,3.66649425804761,4.41493773605312,4.5350017025
0.195899487435929,3.66787125113929,4.41498348660074,4.53600829441629
0.196024503062883,3.66859514944946,4.4153188026497,4.53615986553594
0.196149518689836,3.6686942004557,4.41543822076512,4.53681035211645
0.19627453431679,3.67048323092983,4.41636334620191,4.53858416602344
0.196399549943743,3.6716635434424,4.41661549828996,4.53948301739619
0.196524565570696,3.67201343615613,4.41905949769238,4.54051575237885
0.19664958119765,3.67241722503449,4.42231964804163,4.54135420719849
0.196774596824603,3.67344888439529,4.42243751547785,4.54184710018719
0.196899612451556,3.67431887228226,4.42315145303498,4.54298139272642
0.19702462807851,3.67618842147797,4.42333313331626,4.5434845787847
0.197149643705463,3.67787881620714,4.42333464427678,4.54361678070881
0.197274659332417,3.67979155260296,4.42446656888856,4.54506436712914
0.19739967495937,3.67990580085628,4.42565804618333,4.54559461554837
0.197524690586323,3.67996284008335,4.42649293915871,4.54571703456685
0.197649706213277,3.68045933673204,4.43039708102702,4.54694245137733
0.19777472184023,3.68092840768264,4.43050590243607,4.54846470631631
0.197899737467183,3.68256991465986,4.43116680513876,4.54995419825365
0.198024753094137,3.68704795317427,4.43120090137055,4.55158506780905
0.19814976872109,3.68732994066347,4.43182879271427,4.55162904760511
0.198274784348043,3.68752273370305,4.43411486931323,4.55207682195779
0.198399799974997,3.68770854137701,4.43437689388192,4.5530287240706
0.19852481560195,3.68779147657687,4.43582719270813,4.55381035822003
0.198649831228904,3.68965349776763,4.43713297625068,4.55415514030389
0.198774846855857,3.69089388043526,4.43807395836537,4.55579683153767
0.19889986248281,3.69106344111677,4.43892084057346,4.55623055770561
0.199024878109764,3.69284451444581,4.43987837872662,4.55628293785575
0.199149893736717,3.69381856283635,4.44000683157114,4.55683165492608
0.19927490936367,3.69419650990555,4.44153895651269,4.55826395232798
0.199399924990624,3.69448516439006,4.44175216803784,4.55869342995813
0.199524940617577,3.6948896736559,4.44198196414046,4.56023162692165
0.199649956244531,3.69552064481134,4.44199906156848,4.56067479989252
0.199774971871484,3.69730985497436,4.44265250731141,4.56079895592406
0.199899987498437,3.69839424591198,4.44330143072014,4.56162461783256
0.200025003125391,3.700080654504,4.44330953181289,4.56205953931477
0.200150018752344,3.70285870660294,4.44370709665604,4.56397519452422
0.200275034379297,3.7031101088898,4.44372808193276,4.56471559228071
0.200400050006251,3.70346709768446,4.44558794559844,4.56580482472372
0.200525065633204,3.70403233479976,4.44566327735938,4.56746698184929
0.200650081260158,3.70405018970781,4.4484415406087,4.5675774297102
0.200775096887111,3.70444900240515,4.44987909143003,4.56796196322606
0.200900112514064,3.70512111280504,4.45005350378413,4.57006085941471
0.201025128141018,3.70557690360349,4.45051250502643,4.57015563368675
0.201150143767971,3.70847123562726,4.45076425117992,4.57086107046525
0.201275159394924,3.70872110708693,4.45255604495164,4.5711583145619
0.201400175021878,3.70923559396747,4.45420835303186,4.57143473656587
0.201525190648831,3.71113898636491,4.45491298804806,4.57159877091276
0.201650206275784,3.7116175110303,4.4552755105421,4.57218904925328
0.201775221902738,3.71198986676419,4.45631036204674,4.57513457089053
0.201900237529691,3.71244261867508,4.45716340253963,4.57564600256813
0.202025253156645,3.71271073704189,4.45802449214445,4.5768741157848
0.202150268783598,3.71467616923579,4.45919529423552,4.57874223581183
0.202275284410551,3.71492964856611,4.45982806377051,4.58005217955922
0.202400300037505,3.72554826634407,4.4602952224054,4.58070493359895
0.202525315664458,3.7257217534623,4.46041014758436,4.58111819041135
0.202650331291411,3.72753660191166,4.46143682516425,4.58567837399045
0.202775346918365,3.72862237723583,4.46210805635578,4.58609788837806
0.202900362545318,3.72925839091318,4.4625501819644,4.58657865690063
0.203025378172272,3.73071729378167,4.46278773486961,4.5871114273418
0.203150393799225,3.73247904539462,4.46287623174625,4.58720104567606
0.203275409426178,3.73355358817529,4.4628920212417,4.58784867541018
0.203400425053132,3.73483455922847,4.46349771014704,4.5878699273669
0.203525440680085,3.73748102045995,4.46371972569194,4.58935373249558
0.203650456307038,3.74020350692091,4.463880194877,4.58937102504817
0.203775471933992,3.74051379639101,4.46426651133061,4.58962432620887
0.203900487560945,3.74075993095756,4.4648514137478,4.58989086451528
0.204025503187898,3.74217478716266,4.4652456658192,4.5904317126822
0.204150518814852,3.74343253160651,4.46526631317545,4.59053304909122
0.204275534441805,3.74346860197368,4.46595207731474,4.59232956304136
0.204400550068759,3.74392599743958,4.46887021880018,4.59404571966915
0.204525565695712,3.74467313772541,4.47111139212822,4.59472361764678
0.204650581322665,3.74499773725405,4.47171225727788,4.59476523528863
0.204775596949619,3.74735246414185,4.47318826249883,4.59619098205708
0.204900612576572,3.74761143553883,4.47331137934371,4.59622066899509
0.205025628203525,3.74903290726036,4.47420876589358,4.59709124382236
0.205150643830479,3.74925734575967,4.47557429246057,4.59736122932698
0.205275659457432,3.7508432056569,4.47595108720105,4.59830930138422
0.205400675084386,3.75421282767112,4.47639393414382,4.60084947462061
0.205525690711339,3.75498363159148,4.47658163457414,4.60114366289099
0.205650706338292,3.75622485579173,4.47684730271238,4.60195284438651
0.205775721965246,3.75786145339198,4.47693724194762,4.6022551053033
0.205900737592199,3.75992342353956,4.4779266385874,4.60279889216877
0.206025753219152,3.76075492077599,4.47893344631722,4.60292730050578
0.206150768846106,3.76125033720662,4.48191352465979,4.60327058454138
0.206275784473059,3.76163674451023,4.48360951214593,4.60459959447462
0.206400800100012,3.76168364036379,4.48364393356747,4.60503864623944
0.206525815726966,3.76312278625734,4.48539923406021,4.60624382542349
0.206650831353919,3.76339295424058,4.48558935914381,4.60953360405387
0.206775846980873,3.76518141825391,4.48775261151387,4.60969355832634
0.206900862607826,3.76879941313197,4.48789697395437,4.60994733679959
0.207025878234779,3.7703652529981,4.48800460983231,4.61089959113458
0.207150893861733,3.77079641236407,4.48801651789205,4.6116138291852
0.207275909488686,3.77202415929825,4.48886808741858,4.61169518219923
0.207400925115639,3.77256562441413,4.49161972315589,4.61348878093646
0.207525940742593,3.7737626170544,4.49199322123601,4.61404555637171
0.207650956369546,3.77440551197878,4.49220111887923,4.61632980251483
0.2077759719965,3.77459862562994,4.49283990080019,4.61638957098292
0.207900987623453,3.77477707150034,4.4934605061188,4.61673454406833
0.208026003250406,3.7750987074302,4.49361109765176,4.61799637752478
0.20815101887736,3.77565083957933,4.49418026676904,4.61913995064199
0.208276034504313,3.77661120041251,4.49442399420377,4.6191855839884
0.208401050131266,3.77963171781224,4.4947308445322,4.62020750886867
0.20852606575822,3.78124739815973,4.49501061848411,4.62121480129324
0.208651081385173,3.78176453352674,4.49550651255423,4.6219708425803
0.208776097012127,3.78301406319191,4.49588310103414,4.62256726449986
0.20890111263908,3.78450584351814,4.49634144712813,4.62365785634944
0.209026128266033,3.78578859856547,4.49636812326411,4.62550993599392
0.209151143892987,3.78920739064614,4.49650867679927,4.62620721769249
0.20927615951994,3.79075537368655,4.49708992822658,4.62880587228002
0.209401175146893,3.79091392052052,4.49777791231938,4.62890013580478
0.209526190773847,3.79165123182864,4.49814177479173,4.6289783372425
0.2096512064008,3.79172820488194,4.49837118945483,4.62899624002084
0.209776222027753,3.79182892921697,4.49870375708544,4.62942710297993
0.209901237654707,3.79357825752805,4.4998506650972,4.6306686334339
0.21002625328166,3.79516053502746,4.50075994944156,4.63102468337719
0.210151268908614,3.79536098414832,4.50079161619773,4.63242475327982
0.210276284535567,3.79617132431053,4.50183956741589,4.63250272944988
0.21040130016252,3.79698032160847,4.50195829039495,4.63426672598112
0.210526315789474,3.80019984631384,4.50230998804121,4.63563943205166
0.210651331416427,3.80169842354149,4.50261991866541,4.63566045782966
0.21077634704338,3.80340471006697,4.50366354101942,4.63755222642506
0.210901362670334,3.80382945934837,4.50588577961377,4.63794147793034
0.211026378297287,3.80407194034219,4.50642961513069,4.63863837943069
0.211151393924241,3.80466927438175,4.50652939754937,4.63875919665489
0.211276409551194,3.80729007242665,4.50879438005562,4.6393636710562
0.211401425178147,3.80937661161035,4.5101948978394,4.6396860155264
0.211526440805101,3.81177834550853,4.51052311319503,4.64068784851546
0.211651456432054,3.81200507357956,4.5112561725365,4.645276981778
0.211776472059007,3.81233039975946,4.51131400560354,4.64644033588496
0.211901487685961,3.81402488311652,4.51264888199028,4.64751087487144
0.212026503312914,3.81523705178004,4.51374799732754,4.6483368731472
0.212151518939867,3.81648334576592,4.51400724524068,4.64887154218754
0.212276534566821,3.81696977847145,4.51550890356019,4.64894285783913
0.212401550193774,3.8177351463415,4.51665688170377,4.64967345735778
0.212526565820728,3.8192862239698,4.51818748482606,4.65027206724726
0.212651581447681,3.82051896592471,4.51896318646712,4.65055036985921
0.212776597074634,3.82180612474223,4.51925990436621,4.65197666007887
0.212901612701588,3.82196121383635,4.52076143861234,4.65246336428204
0.213026628328541,3.82197373695372,4.52110509756668,4.65291155066675
0.213151643955494,3.82249279260058,4.52268532762526,4.65430854063901
0.213276659582448,3.82446151774554,4.52385249278913,4.65439987224379
0.213401675209401,3.8256961933814,4.52539488460581,4.65523777679362
0.213526690836355,3.8258971934088,4.52561985333995,4.65528550540651
0.213651706463308,3.8269014477742,4.52578424162691,4.65543258043178
0.213776722090261,3.82712137064704,4.52883750850079,4.65550169217935
0.213901737717215,3.82964406379209,4.5288791307806,4.65574008145769
0.214026753344168,3.83034847312297,4.52928981337022,4.65576297221297
0.214151768971121,3.83069280292908,4.53289498088638,4.65604055900844
0.214276784598075,3.83193599619279,4.53405345307849,4.65612585105683
0.214401800225028,3.83606306013596,4.53456772425888,4.65651916087582
0.214526815851981,3.83614671268589,4.53527982954254,4.65709294788286
0.214651831478935,3.83664984293866,4.53641830134065,4.65929159850107
0.214776847105888,3.83833494594865,4.53825319832759,4.65957477757032
0.214901862732842,3.83915474772202,4.53974217556682,4.66008009138961
0.215026878359795,3.84062612270445,4.54300681156231,4.66101118624469
0.215151893986748,3.84125137095641,4.5439937080697,4.66206794933459
0.215276909613702,3.84135410177791,4.54690880999055,4.66359670922016
0.215401925240655,3.84199921316146,4.54691035887393,4.66374388909401
0.215526940867608,3.84439335434041,4.54735712425704,4.66446368154377
0.215651956494562,3.84451203983599,4.54827738847962,4.66553431276969
0.215776972121515,3.8453112100221,4.54828921158907,4.67064756561348
0.215901987748469,3.84589836277449,4.54860178469829,4.67115894528778
0.216027003375422,3.84609935187286,4.54937976873307,4.67137967739491
0.216152019002375,3.84739740252975,4.54944770024171,4.67186842088516
0.216277034629329,3.84805873888029,4.55103259677753,4.67452023518552
0.216402050256282,3.85317375803754,4.5515508344327,4.67454705938493
0.216527065883235,3.85702958195791,4.55289297792758,4.67611239605307
0.216652081510189,3.85903309359509,4.5539257563064,4.67658243894518
0.216777097137142,3.8591888899642,4.55508538682724,4.67799694762976
0.216902112764096,3.85947075601083,4.55532118848114,4.6788002687805
0.217027128391049,3.85973016636604,4.55558012705491,4.68001604778067
0.217152144018002,3.86091858744208,4.55630489038962,4.68061095060256
0.217277159644956,3.86127179309611,4.55675300764464,4.68123011387176
0.217402175271909,3.86224720206291,4.55805052074446,4.68145938970033
0.217527190898862,3.86235752819183,4.5601560119016,4.68185098278213
0.217652206525816,3.86277420462611,4.56103519529256,4.68219429661829
0.217777222152769,3.86344209098759,4.56127977904954,4.68236123268183
0.217902237779722,3.86556427908833,4.56244984745643,4.68368093003425
0.218027253406676,3.86564268287904,4.56323233730627,4.68435286687532
0.218152269033629,3.86569079814432,4.56352410872502,4.68528883422704
0.218277284660583,3.86882930842909,4.56384914204005,4.68529420743665
0.218402300287536,3.87091008145318,4.56413123887107,4.68580512949425
0.218527315914489,3.87136375030042,4.56553473096818,4.68607140119318
0.218652331541443,3.87141013602074,4.5670134821371,4.6873139636292
0.218777347168396,3.87192191790557,4.56715964841954,4.68760922024447
0.218902362795349,3.87383790003143,4.56960523022886,4.68933546108208
0.219027378422303,3.87387090856408,4.56986110085991,4.6910161802613
0.219152394049256,3.87390739951961,4.57114110915968,4.69165340813302
0.21927740967621,3.87503576815127,4.5717611479133,4.69222630500476
0.219402425303163,3.87712887875844,4.57355109201735,4.69367450639813
0.219527440930116,3.87726638024483,4.57365969851313,4.69479151734801
0.21965245655707,3.87961937881438,4.5740871496703,4.69526444647911
0.219777472184023,3.88003500454001,4.57455766760427,4.69540054507771
0.219902487810976,3.88237363008811,4.57481420746229,4.69656770646491
0.22002750343793,3.88252367524053,4.57494599194019,4.70001796954396
0.220152519064883,3.88262809232231,4.57551838527159,4.70010285317832
0.220277534691836,3.88335827530874,4.57569211950004,4.70036796694516
0.22040255031879,3.88421014489312,4.57579836848281,4.70045076580385
0.220527565945743,3.88485839710054,4.57587392442005,4.70068598606587
0.220652581572697,3.88578924672942,4.57745031096311,4.70083023021338
0.22077759719965,3.88662756138124,4.5795217732952,4.70109137228176
0.220902612826603,3.88704885111006,4.57991532223148,4.70154407793673
0.221027628453557,3.88730943482205,4.58006361029145,4.70190336633597
0.22115264408051,3.88841200061476,4.58088565180591,4.70197473848235
0.221277659707463,3.88934361628678,4.58187024122186,4.70283049294235
0.221402675334417,3.89244749297999,4.58202176445687,4.70314946218916
0.22152769096137,3.89345807351087,4.58279039248956,4.70384699795572
0.221652706588324,3.89434100300169,4.58297169272154,4.70411114227125
0.221777722215277,3.89614324537657,4.58316065516358,4.70420170040834
0.22190273784223,3.89706946063945,4.58431166450109,4.70490803928333
0.222027753469184,3.8975384627785,4.58772980778815,4.70911503274597
0.222152769096137,3.89824052443231,4.5878169318056,4.70953145301062
0.22227778472309,3.89923465799367,4.58855779532581,4.71030337180589
0.222402800350044,3.9002976575964,4.58938051512055,4.71220408600439
0.222527815976997,3.90090510401393,4.590605770718,4.71388726830163
0.22265283160395,3.90128410906139,4.59197311253079,4.71409830939255
0.222777847230904,3.90134284865277,4.59302303780062,4.71518851581544
0.222902862857857,3.90180238400064,4.5936754144783,4.71673813740752
0.223027878484811,3.90307821930992,4.59504426293908,4.71708919647443
0.223152894111764,3.90346817752331,4.59631070568453,4.7178036259087
0.223277909738717,3.90362974099044,4.59673490266638,4.71855093974089
0.223402925365671,3.90375990226143,4.5979800510088,4.71881785853502
0.223527940992624,3.90563240423289,4.59833404527276,4.7190662533252
0.223652956619577,3.90581395961239,4.59926503263171,4.72059593365563
0.223777972246531,3.90587467500016,4.60169420216059,4.72148717381549
0.223902987873484,3.90683466374783,4.60192755871163,4.72262045872677
0.224028003500438,3.90726782174454,4.60200886685462,4.72305429235427
0.224153019127391,3.90921606278051,4.60204672196821,4.7245979200341
0.224278034754344,3.90927707717039,4.60258701148766,4.7248704285223
0.224403050381298,3.91097413855759,4.60269242129856,4.7253387565106
0.224528066008251,3.91388824991652,4.60354514860453,4.72557571862918
0.224653081635204,3.91425017512218,4.60393430947121,4.72574511373614
0.224778097262158,3.91669163136816,4.60629505197562,4.72664333380436
0.224903112889111,3.91959651087115,4.60775163572736,4.72868922158962
0.225028128516065,3.91975792301859,4.60884690512641,4.7294971461269
0.225153144143018,3.91989769922106,4.61149043012662,4.7296209811987
0.225278159769971,3.92132176290007,4.61156786984902,4.72985760276958
0.225403175396925,3.92519336701782,4.61235421756011,4.73047167585239
0.225528191023878,3.92617945814776,4.61283391364193,4.73178708905055
0.225653206650831,3.92766443109929,4.61391177855599,4.73277523094492
0.225778222277785,3.9331608881201,4.61452720523836,4.73491964237093
0.225903237904738,3.93379948702247,4.61454035547109,4.73514415339251
0.226028253531691,3.93464489602543,4.61574436348415,4.73550841409156
0.226153269158645,3.93535517892795,4.61579551510136,4.73564418516665
0.226278284785598,3.93541740762299,4.61665601483971,4.73629891372765
0.226403300412552,3.93661611686786,4.62008840613052,4.73670993968626
0.226528316039505,3.93769482747571,4.62102049933244,4.73743520802598
0.226653331666458,3.93797280727435,4.62154491663595,4.73765029421778
0.226778347293412,3.93885271629146,4.62303125015696,4.73822626007328
0.226903362920365,3.94015926340926,4.62353606564842,4.73836702503826
0.227028378547318,3.94057820458092,4.62389531783519,4.73862635834501
0.227153394174272,3.943151969864,4.62394575355777,4.73868472400933
0.227278409801225,3.94348937480795,4.62489970426168,4.73926877883708
0.227403425428179,3.94401493537764,4.62610194914434,4.73965558566946
0.227528441055132,3.94467953047435,4.62679192950145,4.73968193391575
0.227653456682085,3.9449542766774,4.62813606859043,4.73969465396588
0.227778472309039,3.94518107214762,4.62941017353477,4.73992983804604
0.227903487935992,3.94519549162289,4.62955080974405,4.74010616341039
0.228028503562945,3.94719798892363,4.62975102276669,4.74057722375127
0.228153519189899,3.94774032128743,4.6301108617761,4.74065440277206
0.228278534816852,3.94783516222855,4.63017831095603,4.74154389987971
0.228403550443805,3.95239264130664,4.63076691145961,4.74171922617451
0.228528566070759,3.95250323578824,4.63114050033741,4.74261947610226
0.228653581697712,3.95547250040976,4.63117823570884,4.74292035630715
0.228778597324666,3.95569415993925,4.63152789946796,4.7433769754827
0.228903612951619,3.95614803258674,4.63201506089499,4.74522907744464
0.229028628578572,3.95634759793941,4.6334800743364,4.74533686248975
0.229153644205526,3.95643955160025,4.6340591263879,4.74708806156053
0.229278659832479,3.95670273142857,4.63436504066655,4.74815688977987
0.229403675459432,3.95683480453156,4.63531908636685,4.74831916634784
0.229528691086386,3.95761029787739,4.63563491331307,4.74873558084121
0.229653706713339,3.95995154148343,4.63631344029753,4.74894133200728
0.229778722340293,3.96082100991703,4.6368522761729,4.74911660867862
0.229903737967246,3.96096222743884,4.63732448062488,4.74942249032575
0.230028753594199,3.96149972829184,4.63741633272633,4.74965590717521
0.230153769221153,3.96275520041735,4.63845045325892,4.74991572067871
0.230278784848106,3.9642826158578,4.63895390277478,4.74993564845316
0.230403800475059,3.96516142776998,4.63904322683862,4.75035730049813
0.230528816102013,3.96661455558007,4.63917358568429,4.75205328370364
0.230653831728966,3.96664569043665,4.63991423290209,4.75208735874536
0.230778847355919,3.96800559541949,4.64008351539103,4.75225497222609
0.230903862982873,3.96982689656257,4.6403056068081,4.75290318917405
0.231028878609826,3.97179431213388,4.64047622456368,4.75320307928625
0.23115389423678,3.97389091353829,4.640638284121,4.75329974151382
0.231278909863733,3.97398182526433,4.64209660629951,4.75386493021294
0.231403925490686,3.97633185094766,4.64268073893283,4.75392414993672
0.23152894111764,3.97681276841745,4.64503997218744,4.75447234190466
0.231653956744593,3.97684262710447,4.64515411569713,4.75449430485171
0.231778972371546,3.98257805729832,4.64584762776008,4.75535354531985
0.2319039879985,3.98621447579691,4.64605519506463,4.75553606790713
0.232029003625453,3.98855903335915,4.64628692879113,4.75636593849353
0.232154019252407,3.98858333425564,4.64634266291767,4.75757603976076
0.23227903487936,3.98898875376832,4.64731467036538,4.75804267318764
0.232404050506313,3.98949906038878,4.6480727797108,4.75814714750177
0.232529066133267,3.99074830505781,4.64883889640285,4.75901903111861
0.23265408176022,3.9909179841805,4.64960404492144,4.75915519276609
0.232779097387173,3.99105450387859,4.64988861277863,4.75970089612012
0.232904113014127,3.99213898464721,4.65164234164716,4.76033413271767
0.23302912864108,3.99261919249831,4.65281643581067,4.76166145076551
0.233154144268033,3.99344057632759,4.65354027599814,4.76219967930142
0.233279159894987,3.99436803418403,4.65422377921015,4.76234932597266
0.23340417552194,3.99907427215524,4.65517330771169,4.76286131289398
0.233529191148894,3.99937636303391,4.6554777455619,4.76297709569144
0.233654206775847,4.0021270744097,4.65666638470116,4.76317611591326
0.2337792224028,4.0033007426876,4.65679158598588,4.76326305614008
0.233904238029754,4.0068247066434,4.65708253074169,4.76594185520634
0.234029253656707,4.00977777399747,4.65792674275567,4.76595497198001
0.23415426928366,4.01136908646729,4.65838330703441,4.76639735447223
0.234279284910614,4.01225454296236,4.65884948565316,4.76725271821192
0.234404300537567,4.01281795408069,4.66003974791659,4.76872127168331
0.234529316164521,4.01339138040793,4.66036554954231,4.76924741655626
0.234654331791474,4.01546146254601,4.66099113884224,4.76948934835114
0.234779347418427,4.01663805165894,4.66317405690627,4.76976195043516
0.234904363045381,4.01945008722523,4.66320584612426,4.77018961653358
0.235029378672334,4.01969989680361,4.66343847965088,4.77063684564546
0.235154394299287,4.02006945051522,4.66383239743061,4.77068450117761
0.235279409926241,4.02104475802817,4.66406718770926,4.772540689052
0.235404425553194,4.02451191019099,4.66505112219933,4.77347624772759
0.235529441180148,4.02562177843268,4.66540702784611,4.77468487003307
0.235654456807101,4.02701594447854,4.66544546851448,4.77499544608923
0.235779472434054,4.02710615135749,4.66633716595055,4.77515902358784
0.235904488061008,4.02721138941191,4.66635102258458,4.77516153374602
0.236029503687961,4.02779759072422,4.66692008520226,4.77664354122729
0.236154519314914,4.02865647416774,4.66892134215009,4.7768198908258
0.236279534941868,4.02897204585897,4.67051883794307,4.77694046427329
0.236404550568821,4.02920971424984,4.67052080132136,4.77813863944413
0.236529566195774,4.03052265913576,4.671743541391,4.77840671665645
0.236654581822728,4.03251020692246,4.67313210430049,4.78051491221648
0.236779597449681,4.03429840816628,4.674250546318,4.78133496979228
0.236904613076635,4.03755436665739,4.67467190188865,4.78204272918086
0.237029628703588,4.03824472813182,4.67522661606702,4.78219714927297
0.237154644330541,4.03853057726236,4.6752644545098,4.78293245570037
0.237279659957495,4.04874022186536,4.67647328467395,4.78387472368806
0.237404675584448,4.05068246722611,4.67689230433797,4.78419417924766
0.237529691211401,4.05155981361547,4.67938999718428,4.78536932412704
0.237654706838355,4.05484586787662,4.67942659991143,4.7854541517593
0.237779722465308,4.05485415471467,4.67969782738134,4.78616389012693
0.237904738092262,4.05537654770585,4.68028364853242,4.78834275203181
0.238029753719215,4.0564769965113,4.68376720647816,4.78933553337253
0.238154769346168,4.05705138799562,4.68399044675479,4.78944878460467
0.238279784973122,4.05749051092469,4.68403962868245,4.79040032298107
0.238404800600075,4.05891733065017,4.68451439506381,4.79124866299733
0.238529816227028,4.05933534842806,4.68461999318997,4.79277577465888
0.238654831853982,4.06043949376187,4.68463051033839,4.79336682267823
0.238779847480935,4.06063641667517,4.68559327102983,4.79355390176905
0.238904863107888,4.0620631409644,4.68610296569576,4.79362923298453
0.239029878734842,4.06272822346203,4.68613278670482,4.79386371205638
0.239154894361795,4.06380784895311,4.68621698046313,4.79440634741989
0.239279909988749,4.06394890890553,4.6873399585544,4.79485167315521
0.239404925615702,4.06412657139168,4.68837276763114,4.7950886110705
0.239529941242655,4.06507637812604,4.68870937471324,4.79578790873578
0.239654956869609,4.06681545031619,4.68959233944656,4.79579366822755
0.239779972496562,4.06684507578411,4.68965579697263,4.79606591876318
0.239904988123515,4.06918682387069,4.68981088778644,4.79629540996636
0.240030003750469,4.06941390793975,4.68995714147224,4.79674206152434
0.240155019377422,4.06988211985279,4.69020412244851,4.79795288039063
0.240280035004376,4.07163076125383,4.69261807359989,4.79807792659274
0.240405050631329,4.07341993889443,4.69300753150544,4.79822585102275
0.240530066258282,4.07364311843306,4.69432730248447,4.79879118894434
0.240655081885236,4.07428504922364,4.69461400448734,4.79927868872717
0.240780097512189,4.07488676358245,4.69767135662998,4.79934108646815
0.240905113139142,4.07635145155897,4.69772425349054,4.80030264129689
0.241030128766096,4.0768105203784,4.69934063658189,4.8007348828099
0.241155144393049,4.07807560701367,4.70006436678112,4.80083232368197
0.241280160020002,4.07846448428553,4.70019598237708,4.80091987549403
0.241405175646956,4.07941814132938,4.70020425473297,4.80215072324731
0.241530191273909,4.07985013293058,4.70216960113755,4.80225829858656
0.241655206900863,4.08070675856224,4.7034062569522,4.80226773941185
0.241780222527816,4.08092881583218,4.70349728543555,4.80240842800255
0.241905238154769,4.08217595090836,4.70452379632721,4.80351313579577
0.242030253781723,4.08319795219354,4.7045352681446,4.8037314384274
0.242155269408676,4.08477247995185,4.70479903714675,4.80599635401628
0.242280285035629,4.08690625985906,4.7050256754806,4.80614526140869
0.242405300662583,4.08908340555057,4.70559128897502,4.80616934363652
0.242530316289536,4.09070093061744,4.70649888800617,4.80729725590994
0.24265533191649,4.09154189388436,4.70817300852579,4.80731934643905
0.242780347543443,4.09204854544284,4.70835244378545,4.80852299015485
0.242905363170396,4.09306364583144,4.70923755923221,4.80881874769261
0.24303037879735,4.09340511774085,4.70938427367776,4.80925141198776
0.243155394424303,4.09419802946401,4.71116854480822,4.81044103710996
0.243280410051256,4.09460956653384,4.7124862643408,4.81190192370979
0.24340542567821,4.09479407007662,4.71252014445624,4.81228024915087
0.243530441305163,4.09566111206818,4.71260681050865,4.81237626798658
0.243655456932117,4.0978569308548,4.71352119681516,4.81307427008268
0.24378047255907,4.09846034902238,4.71483653539338,4.81436228735212
0.243905488186023,4.09922106388757,4.71494769987788,4.8147653712924
0.244030503812977,4.09956762159367,4.71501030635862,4.81547704977177
0.24415551943993,4.10077003006038,4.71635265530334,4.81679694234228
0.244280535066883,4.10088249472888,4.71668964185347,4.82042160794311
0.244405550693837,4.10176640029346,4.71670797924767,4.8207596233425
0.24453056632079,4.10233671264619,4.71716063723331,4.8215265526539
0.244655581947743,4.10287536852145,4.71733447677631,4.82170981503721
0.244780597574697,4.10325507461537,4.71745222869661,4.82289783122724
0.24490561320165,4.10362858587281,4.71839629581521,4.82294788710402
0.245030628828604,4.1037432679657,4.71842827254861,4.82348637706704
0.245155644455557,4.1041907301036,4.71926220926737,4.82382286777659
0.24528066008251,4.10650655955804,4.7197260767652,4.82404527483756
0.245405675709464,4.10713684211971,4.72025296252175,4.8241276033683
0.245530691336417,4.10726607082702,4.72056382566319,4.82421594487306
0.24565570696337,4.10901482948621,4.72116886138662,4.8244938400295
0.245780722590324,4.11030699175366,4.72136646502884,4.82598201169801
0.245905738217277,4.11077251943415,4.7218346475411,4.8261832573006
0.246030753844231,4.11159691685582,4.72231803239285,4.82640822013995
0.246155769471184,4.11223102828897,4.72276236753957,4.82712068145425
0.246280785098137,4.11306148522857,4.723229080878,4.8271641060314
0.246405800725091,4.11318482613746,4.72326292810508,4.82810983154668
0.246530816352044,4.11414735854833,4.72436279505811,4.82887360365681
0.246655831978997,4.1153468861611,4.72530282424411,4.83168643111134
0.246780847605951,4.11599442420564,4.72658099762579,4.83260274490978
0.246905863232904,4.11627014302785,4.72700914368602,4.83342705098311
0.247030878859857,4.11692540905734,4.72811872604189,4.83447255716115
0.247155894486811,4.11765113387498,4.72890784478779,4.83469245725756
0.247280910113764,4.11829693468918,4.72912780481586,4.8371543250591
0.247405925740718,4.11862991833958,4.72942490451104,4.83787673700366
0.247530941367671,4.11923050301322,4.7300360155655,4.83796470486497
0.247655956994624,4.1196429612014,4.73016650680539,4.83840453700386
0.247780972621578,4.12306615872146,4.73089403529171,4.83843598138573
0.247905988248531,4.12409829594697,4.73127071621437,4.83930510930719
0.248031003875484,4.12411576226653,4.73280023781266,4.83983658709222
0.248156019502438,4.12504709125671,4.73312726408103,4.8398903947987
0.248281035129391,4.12520628648066,4.73316854359382,4.8399288351323
0.248406050756345,4.12573339365202,4.73424887443694,4.84113164795888
0.248531066383298,4.12612815540872,4.73509943990215,4.84184298097171
0.248656082010251,4.12821116972184,4.73876627361499,4.84242422222922
0.248781097637205,4.12906693361079,4.73976463979091,4.84330590250553
0.248906113264158,4.13084382135821,4.73979809814134,4.84436081898513
0.249031128891111,4.13470036782928,4.74115562512983,4.84469481819048
0.249156144518065,4.13671945133384,4.74124406100133,4.84550040393507
0.249281160145018,4.13725725361512,4.74151018029691,4.84702135957895
0.249406175771971,4.13746735358796,4.74317458109062,4.84744683330991
0.249531191398925,4.13807613133197,4.74436213746246,4.84749889926432
0.249656207025878,4.13854862272048,4.74465872356969,4.84890789899036
0.249781222652832,4.13930175858704,4.74495551945194,4.85069550033374
0.249906238279785,4.13940708842454,4.74571888206617,4.85135022698633
0.250031253906738,4.14159684158797,4.74774109028219,4.85149139844768
0.250156269533692,4.1419728700548,4.74831338433017,4.85250987003633
0.250281285160645,4.14221029665259,4.74864382483885,4.85267389325784
0.250406300787598,4.14241237102223,4.75218886680842,4.85329061653859
0.250531316414552,4.14295765684603,4.75230202452259,4.85364517648875
0.250656332041505,4.1432052613881,4.75259191962265,4.85371533080185
0.250781347668459,4.14725056674661,4.75414254423411,4.85428778892345
0.250906363295412,4.14795984887473,4.75521620237903,4.85429611249016
0.251031378922365,4.1485053655703,4.75573894337104,4.85484646693462
0.251156394549319,4.14851582320692,4.75642360449211,4.85509537174822
0.251281410176272,4.15307029670679,4.75727820830727,4.85524148010524
0.251406425803225,4.15366238588272,4.75736595909027,4.85576159379292
0.251531441430179,4.15463961121602,4.75785347857569,4.85692487497166
0.251656457057132,4.15627120282806,4.75799505672941,4.85818354965803
0.251781472684086,4.1563922716919,4.75924284741626,4.85872940017164
0.251906488311039,4.15716965422747,4.75937221568279,4.85930129751305
0.252031503937992,4.15806284779287,4.75947942674512,4.85937135897697
0.252156519564946,4.16101134709665,4.76038499489428,4.85939954609866
0.252281535191899,4.16147401302116,4.76049967049078,4.85984257826471
0.252406550818852,4.16257891728929,4.76054533064057,4.85993492367166
0.252531566445806,4.16303174324897,4.76121171255182,4.86012629250875
0.252656582072759,4.1633466093457,4.76154515502208,4.86145061354217
0.252781597699712,4.16485727990853,4.76269354301264,4.8624331583397
0.252906613326666,4.16493243829708,4.76317858399962,4.86430519339563
0.253031628953619,4.16530438913912,4.76410012624107,4.86685267661516
0.253156644580573,4.16672066299654,4.76498766488431,4.86760267461159
0.253281660207526,4.16765413234931,4.76713691799003,4.86928567202816
0.253406675834479,4.16786877473021,4.76794106123765,4.86962837792724
0.253531691461433,4.1714474299847,4.76858688820943,4.87073935474714
0.253656707088386,4.1731808502658,4.76868785811541,4.87124585341517
0.253781722715339,4.17349965142595,4.76871600245266,4.87236848835427
0.253906738342293,4.17396250648285,4.7687488827477,4.87248582722835
0.254031753969246,4.17425072716487,4.76954727271672,4.87363718717559
0.2541567695962,4.17556956221098,4.7697890673259,4.87399447515744
0.254281785223153,4.17646519840724,4.76988245572179,4.87425963016358
0.254406800850106,4.17808111276842,4.77013604725164,4.87440370625071
0.25453181647706,4.17816447373021,4.77230093538857,4.87447622863079
0.254656832104013,4.17928873335158,4.77253482330545,4.87450099880008
0.254781847730966,4.18043555320086,4.77300988954844,4.87473425882794
0.25490686335792,4.18134971808047,4.7737735678474,4.87483325529446
0.255031878984873,4.18536151240729,4.77417746804929,4.87505577658949
0.255156894611827,4.18573334952271,4.77490506888282,4.87615813856723
0.25528191023878,4.18702760691173,4.77504972423831,4.87689834415709
0.255406925865733,4.18827848930996,4.77582957115713,4.87705372782025
0.255531941492687,4.18884757160567,4.77658087110935,4.87852333248748
0.25565695711964,4.18895604732495,4.77668293921028,4.87897481936164
0.255781972746593,4.19000274554699,4.77758190714987,4.87904399852623
0.255906988373547,4.1914056495383,4.77771397484447,4.88007845782221
0.2560320040005,4.19347773749902,4.77843159376298,4.88072489542564
0.256157019627453,4.19405531063196,4.77864322702377,4.88194412341309
0.256282035254407,4.19584252221188,4.77870367188313,4.88231830074391
0.25640705088136,4.19650252020396,4.77877626347962,4.88401499151619
0.256532066508314,4.19747190407037,4.77903096826957,4.88442167716732
0.256657082135267,4.19861724285491,4.77908313889777,4.88568405067337
0.25678209776222,4.20487495006186,4.78034956931178,4.88599390952428
0.256907113389174,4.20577788895218,4.78051785010933,4.88723852175744
0.257032129016127,4.21069495755179,4.78053141811737,4.88735058183061
0.25715714464308,4.21071512133473,4.78072531674184,4.88773176121339
0.257282160270034,4.21140167075448,4.78353930403293,4.88833163147334
0.257407175896987,4.21388891391498,4.78441780585576,4.88871938432622
0.25753219152394,4.21396621767967,4.78467081663532,4.88942454948026
0.257657207150894,4.2157123134794,4.784803688514,4.89105475384611
0.257782222777847,4.21638715983629,4.78493911391022,4.89346543075603
0.257907238404801,4.21710691712835,4.78642900202529,4.89440063882443
0.258032254031754,4.22158136293984,4.78657146417041,4.89448046696991
0.258157269658707,4.22191575024737,4.78766126829101,4.89475400806696
0.258282285285661,4.223756653719,4.78778711151919,4.89531442014586
0.258407300912614,4.22409985866332,4.78782302511965,4.89545373722753
0.258532316539567,4.22617090560413,4.78832763622505,4.89627380800353
0.258657332166521,4.22758186495288,4.78979146679725,4.89631567518092
0.258782347793474,4.22822185567356,4.7899629823938,4.89647902261196
0.258907363420428,4.2296722795157,4.79161677779739,4.89713995554197
0.259032379047381,4.23001529141089,4.79198061565169,4.89805521316511
0.259157394674334,4.23014815788274,4.79226877175994,4.89872872085045
0.259282410301288,4.232964815722,4.79296068881934,4.89962264343093
0.259407425928241,4.23492422319889,4.79318057471884,4.9001190294438
0.259532441555194,4.23598649513147,4.7935555949649,4.90180038590989
0.259657457182148,4.23698691234355,4.7956509043832,4.90183294003691
0.259782472809101,4.23856519028399,4.79567892343886,4.90259558461516
0.259907488436054,4.24412230021933,4.79661576299551,4.90298521685404
0.260032504063008,4.24667150535356,4.79662189107143,4.90312567382341
0.260157519689961,4.2470528818124,4.79724294746111,4.90353615212668
0.260282535316915,4.24707543918285,4.79729778499745,4.90355994949094
0.260407550943868,4.24789322231428,4.7994631350917,4.90372057929285
0.260532566570821,4.25009135145988,4.79999283181038,4.90447874637074
0.260657582197775,4.25126468158508,4.80000107826949,4.90662811783136
0.260782597824728,4.2519563862041,4.80027814688868,4.9066875101709
0.260907613451681,4.25257730936328,4.80038088742833,4.90674118472113
0.261032629078635,4.25334944208501,4.80352532060603,4.90694105663897
0.261157644705588,4.25398537266029,4.80405412352686,4.90747620621865
0.261282660332542,4.25440064245646,4.80488936603358,4.9087111372921
0.261407675959495,4.25478727913207,4.80547341764403,4.91049465164815
0.261532691586448,4.25535232795593,4.80548535425933,4.91123175415124
0.261657707213402,4.25674942208843,4.8055899472664,4.91209317196548
0.261782722840355,4.25875184493081,4.8064370243478,4.91216393772791
0.261907738467308,4.26104279776788,4.80646559546656,4.912448925439
0.262032754094262,4.26260934972439,4.806756881961,4.91269731050772
0.262157769721215,4.26277470781356,4.80722675978239,4.91325636760822
0.262282785348169,4.26454178452492,4.80740342605932,4.91380108196876
0.262407800975122,4.26477097587022,4.80873722880348,4.91390217561894
0.262532816602075,4.26567479552965,4.80894018219827,4.91405332628872
0.262657832229029,4.2661874592228,4.80964169458574,4.9143076282939
0.262782847855982,4.26777763527603,4.80982713555954,4.91552793343327
0.262907863482935,4.26832278095269,4.81044733050648,4.91559572415071
0.263032879109889,4.26867186517539,4.81064609606968,4.9164140568865
0.263157894736842,4.26915609432814,4.81248874433998,4.9164630391741
0.263282910363795,4.26986809595121,4.81289128708797,4.91692221228962
0.263407925990749,4.27136169892686,4.81333601928595,4.91714286934781
0.263532941617702,4.27218441527903,4.81389781420988,4.91728755779608
0.263657957244656,4.27246970723956,4.81593244704688,4.91773478344686
0.263782972871609,4.27375638665335,4.8163109402506,4.9178552006145
0.263907988498562,4.27580493988161,4.8167084429247,4.91785686200543
0.264033004125516,4.27609861639479,4.81680405763964,4.91803244452722
0.264158019752469,4.27644678650266,4.81745469219543,4.91868339030609
0.264283035379422,4.27778557322101,4.81757575088342,4.9193510111335
0.264408051006376,4.27970392971431,4.81822162608198,4.92001264252617
0.264533066633329,4.28047474977993,4.81845076906257,4.92107358939278
0.264658082260283,4.28107030059328,4.8187970933144,4.92110910562576
0.264783097887236,4.28441460824998,4.81949936345473,4.92168074945814
0.264908113514189,4.28775634159021,4.82126812188998,4.92173081473463
0.265033129141143,4.28936979147946,4.82188262159869,4.92189668364115
0.265158144768096,4.29003704361468,4.82203082136748,4.9221922807098
0.265283160395049,4.29075533045132,4.82261664353758,4.92247031880311
0.265408176022003,4.29113792083427,4.82380667802032,4.92290021195247
0.265533191648956,4.29165255988109,4.82400088473181,4.92301312764926
0.265658207275909,4.29210021764453,4.82542426020704,4.92370182282383
0.265783222902863,4.29262669257674,4.8257264019595,4.92372007833548
0.265908238529816,4.29382421023182,4.82617057405967,4.92425082009123
0.26603325415677,4.29615186658613,4.82658204023404,4.92441171694108
0.266158269783723,4.30188363331283,4.82686128965549,4.92489572262291
0.266283285410676,4.30197212478226,4.82688582359439,4.92597133280996
0.26640830103763,4.30300067306883,4.82875585786658,4.92706274165788
0.266533316664583,4.30442427680844,4.83097638591496,4.92707736330877
0.266658332291536,4.30488147653748,4.83121450905796,4.92740355380028
0.26678334791849,4.30563364514328,4.83145864139391,4.92766812717274
0.266908363545443,4.30586261731062,4.83237933026574,4.92811572928569
0.267033379172397,4.30597671139313,4.83327929820482,4.92834558028323
0.26715839479935,4.30693484475702,4.83507876473232,4.92839658406918
0.267283410426303,4.30696566845542,4.83557720514994,4.92860771599885
0.267408426053257,4.30844124279933,4.83641110767164,4.93034561415785
0.26753344168021,4.3098299377063,4.83685031738732,4.93039383954275
0.267658457307163,4.30986775889346,4.83808878236837,4.93064512801184
0.267783472934117,4.3146947548326,4.83879553379159,4.93120463793517
0.26790848856107,4.31575177788194,4.83898765131356,4.93156196266978
0.268033504188024,4.31613248945336,4.83907948286826,4.93173834397137
0.268158519814977,4.31700699871307,4.84069903206497,4.93193508190713
0.26828353544193,4.31724082733126,4.84083994770012,4.93249882934161
0.268408551068884,4.31754953113557,4.84130052083009,4.9335060115132
0.268533566695837,4.31784279640138,4.84162083806299,4.93775454513822
0.26865858232279,4.31794522565106,4.84198234849506,4.93861630131992
0.268783597949744,4.31824051711702,4.84214669265973,4.93881933990247
0.268908613576697,4.31958837732849,4.84279952897459,4.93887728273513
0.26903362920365,4.32055047309914,4.84430223884446,4.93923387401548
0.269158644830604,4.32088089722468,4.84440246330265,4.93947340422395
0.269283660457557,4.32152735605621,4.84440751234174,4.94032544283851
0.269408676084511,4.32174994351091,4.84598114482839,4.94297898773604
0.269533691711464,4.32203511408517,4.84599807937924,4.94351772230312
0.269658707338417,4.32247321486324,4.84725352209957,4.94432842752528
0.269783722965371,4.32269114789386,4.84803099597254,4.94461727430223
0.269908738592324,4.32292877843437,4.85356752921347,4.94520366975838
0.270033754219277,4.32400584977474,4.85464176487846,4.94575870796234
0.270158769846231,4.32449449934882,4.85466709068041,4.94592325425577
0.270283785473184,4.3252389089201,4.85499495329277,4.94641660199255
0.270408801100138,4.32541591017683,4.85500717385787,4.94647366763649
0.270533816727091,4.32637340888193,4.85541885150561,4.94679852986462
0.270658832354044,4.32666439530725,4.85586592619279,4.94805001576611
0.270783847980998,4.32681041007418,4.85651544144415,4.94833544506942
0.270908863607951,4.32730024156884,4.85700036425815,4.94860973214652
0.271033879234904,4.32928019147885,4.85708518230622,4.94866028071718
0.271158894861858,4.33047713742854,4.8573000165262,4.94960521953038
0.271283910488811,4.3315292092626,4.85765739447431,4.9497459079048
0.271408926115764,4.33190407006085,4.85798706241128,4.94982238480012
0.271533941742718,4.33249458529465,4.85840251674205,4.94990810781794
0.271658957369671,4.33268584999488,4.8586632533076,4.94991448347027
0.271783972996625,4.33296843211359,4.85867746419307,4.95038008446521
0.271908988623578,4.33477126734473,4.85901818819322,4.95054059264568
0.272034004250531,4.33682835786784,4.86099921025067,4.95093893583452
0.272159019877485,4.33702928986549,4.86132251220682,4.95110108165843
0.272284035504438,4.33710633022866,4.86178664691093,4.95386383180221
0.272409051131391,4.3375935877337,4.86271314258148,4.95445417432317
0.272534066758345,4.33865103212156,4.86360271195874,4.95563863922939
0.272659082385298,4.3389491767223,4.86406570933002,4.95686843883691
0.272784098012252,4.33919826279634,4.86555922293793,4.95745401419732
0.272909113639205,4.33971015219989,4.86583503147316,4.95951251236614
0.273034129266158,4.34026640608636,4.86621101346053,4.95979463232714
0.273159144893112,4.34331150176541,4.86696485168266,4.96013004809383
0.273284160520065,4.34331627368601,4.86774527356475,4.96068269655875
0.273409176147018,4.34343169843194,4.86810058780476,4.96077014926758
0.273534191773972,4.34377444366097,4.86965537533597,4.9616872363303
0.273659207400925,4.34476377458428,4.87192637391625,4.96190826511421
0.273784223027878,4.34506465618441,4.87316603024731,4.96217169207755
0.273909238654832,4.34511932077335,4.87356064637724,4.96230562397481
0.274034254281785,4.34538137142113,4.87368400502839,4.96299418656988
0.274159269908739,4.34657752711788,4.8738447283638,4.96337192101625
0.274284285535692,4.34707592244771,4.87655728944774,4.96376105739141
0.274409301162645,4.347422604351,4.8773942523863,4.96403727429847
0.274534316789599,4.34829548121407,4.87746859919905,4.96426650765505
0.274659332416552,4.34928886157737,4.87791774010322,4.96544959303118
0.274784348043505,4.34947319202167,4.87862979235095,4.96569796299468
0.274909363670459,4.35004958532112,4.87871341477492,4.96727271037774
0.275034379297412,4.35159198588547,4.88137305770299,4.9674168186639
0.275159394924366,4.35242233701831,4.88324840223911,4.96744079458733
0.275284410551319,4.35358808892894,4.88373917158924,4.96758408115209
0.275409426178272,4.35498266463108,4.88426194889123,4.96804289044543
0.275534441805226,4.35559834914756,4.8845141297389,4.96807363466092
0.275659457432179,4.35716797502439,4.88460733429029,4.96851192667008
0.275784473059132,4.35853553375267,4.88496591787186,4.96924925351238
0.275909488686086,4.35861509861859,4.88620551504804,4.96936045139149
0.276034504313039,4.35982102585951,4.88711836746318,4.96941735668593
0.276159519939992,4.36009556368181,4.88802564602246,4.97012630286508
0.276284535566946,4.36047064520005,4.88846132434228,4.97035337377901
0.276409551193899,4.36059883929165,4.88875811949514,4.97122894243516
0.276534566820853,4.36245128541583,4.88901644482378,4.97337417744824
0.276659582447806,4.36254907950072,4.89038118485001,4.97502969840758
0.276784598074759,4.36492073180588,4.89055985443786,4.97539356368925
0.276909613701713,4.36585157889142,4.89067121885188,4.97583380312666
0.277034629328666,4.36839497578262,4.89134986995372,4.97591370471376
0.277159644955619,4.3697054897873,4.89142288193596,4.97594457097505
0.277284660582573,4.37007541641873,4.89160467772503,4.97599891237171
0.277409676209526,4.37188842130301,4.89224232058476,4.97602809123396
0.27753469183648,4.37271052738269,4.89269002405347,4.97651807017291
0.277659707463433,4.37315013995075,4.89291814238933,4.97727792930899
0.277784723090386,4.37358103522258,4.89295592509148,4.97803098451138
0.27790973871734,4.37470054292575,4.89419797775244,4.97864608485202
0.278034754344293,4.37727001351212,4.89424653168856,4.97914952063645
0.278159769971246,4.37776532508339,4.89426921839124,4.9799632193724
0.2782847855982,4.37803554884244,4.89461112799818,4.9804461497612
0.278409801225153,4.37943513733679,4.89527384559915,4.98553826598929
0.278534816852107,4.3800168385815,4.8959234487714,4.98586010843043
0.27865983247906,4.38025861957531,4.89593580580172,4.9859612150067
0.278784848106013,4.38034171524898,4.89652924839529,4.9863801327943
0.278909863732967,4.38068167767571,4.89664875059917,4.98753533139712
0.27903487935992,4.38211240055748,4.89677279973171,4.98820807558456
0.279159894986873,4.38262598936893,4.89688732417689,4.98881072096094
0.279284910613827,4.38269220890879,4.89875831347608,4.98907883639325
0.27940992624078,4.38271212839608,4.89884900262244,4.98936912284661
0.279534941867733,4.38451758916164,4.90046250824695,4.98944754147639
0.279659957494687,4.38513042848226,4.90049967288923,4.98974916754251
0.27978497312164,4.38570575393311,4.90076734938142,4.98983582300315
0.279909988748594,4.38595143261061,4.90098729157198,4.98986900565291
0.280035004375547,4.38623338763801,4.90119684046721,4.99048329780015
0.2801600200025,4.38773258864989,4.9013213143514,4.99187797555918
0.280285035629454,4.38823683364279,4.90198019132318,4.99292383636677
0.280410051256407,4.38928797960632,4.9032614482676,4.99444346914466
0.28053506688336,4.38939337120133,4.90359068422619,4.99497690821945
0.280660082510314,4.39004557267363,4.90390824267422,4.99502190713866
0.280785098137267,4.39196955735055,4.90417577886444,4.99580465820722
0.280910113764221,4.39414695808663,4.90438465033423,4.99590239954355
0.281035129391174,4.39490979199171,4.90460027823637,4.99602465529159
0.281160145018127,4.39532369600409,4.90477872259229,4.99743813688327
0.281285160645081,4.39591449975112,4.90493041504539,4.99813850336816
0.281410176272034,4.39610450932019,4.90507206734492,4.99879226474602
0.281535191898987,4.39740076730717,4.90531846752192,4.99947944206231
0.281660207525941,4.39763560615164,4.90582148174922,4.99982242149553
0.281785223152894,4.39817278066199,4.90605273217886,5.00020514601556
0.281910238779847,4.39830684561406,4.90615490374762,5.00035937436897
0.282035254406801,4.39995915623218,4.90656236996087,5.00047655093621
0.282160270033754,4.40153846528447,4.90702052855534,5.00101580520146
0.282285285660708,4.40317210828299,4.90752417412089,5.00172482187143
0.282410301287661,4.40423948449579,4.90833226217776,5.002512977846
0.282535316914614,4.4044778705393,4.90875502616079,5.00290199610882
0.282660332541568,4.40573304446371,4.90943986453384,5.00321196609185
0.282785348168521,4.40656582719232,4.91238474326956,5.00340042777617
0.282910363795474,4.40750884192176,4.91364476910711,5.00376646540079
0.283035379422428,4.40989126102926,4.91519662040518,5.0038550462311
0.283160395049381,4.40998714226662,4.91749816097117,5.00441516341881
0.283285410676335,4.41000528288371,4.91773072496273,5.00506183887366
0.283410426303288,4.41163452437761,4.91797160653777,5.00533080792895
0.283535441930241,4.41172872281857,4.91842175330055,5.0061617545021
0.283660457557195,4.41214826029821,4.91859817668198,5.00667767988331
0.283785473184148,4.41292726138364,4.91891783450013,5.00681558223008
0.283910488811101,4.41394878633074,4.92050426913474,5.00720662060081
0.284035504438055,4.41474525688016,4.9210931742953,5.00724161513591
0.284160520065008,4.4147889848153,4.92128379096349,5.00756414755412
0.284285535691962,4.41482801818972,4.92173115084666,5.00802406655786
0.284410551318915,4.41547203662189,4.92196024304306,5.01113919615482
0.284535566945868,4.41591564232178,4.92200463602299,5.01172181149485
0.284660582572822,4.41615211921267,4.92219100730647,5.01232150861363
0.284785598199775,4.41781353628783,4.92240031250055,5.01306322231246
0.284910613826728,4.41841859814298,4.92253551494745,5.0141810537749
0.285035629453682,4.41865817515198,4.92311428795625,5.01465152205362
0.285160645080635,4.41876303043647,4.92342550625593,5.01516528601588
0.285285660707588,4.41932876222205,4.92405568754756,5.01522608306779
0.285410676334542,4.41956194179922,4.92407747156173,5.01546015322161
0.285535691961495,4.41985583557792,4.92590111360323,5.01630392860918
0.285660707588449,4.42204769761171,4.92734823215648,5.01644584129126
0.285785723215402,4.42302951031847,4.9274623741194,5.01682630681774
0.285910738842355,4.42476769053633,4.92842817783806,5.01803395857368
0.286035754469309,4.4266605008318,4.92988652612831,5.01836994834578
0.286160770096262,4.42821526760491,4.93028995141273,5.01971899718679
0.286285785723215,4.42837832434087,4.93050604970286,5.02160959362957
0.286410801350169,4.42882565827478,4.93242333514877,5.02184723803995
0.286535816977122,4.43056092180494,4.93252747962672,5.02224848179907
0.286660832604075,4.43114844340465,4.9340803113686,5.02225839234746
0.286785848231029,4.43207484314549,4.934315876368,5.02241794069449
0.286910863857982,4.43287901645092,4.93508240314003,5.02251712229512
0.287035879484936,4.43469374400391,4.93548894111435,5.02261350082483
0.287160895111889,4.43550783514598,4.93557219557422,5.02329518839508
0.287285910738842,4.43576183572081,4.93623169321623,5.02362934329716
0.287410926365796,4.43606289629803,4.93627192080081,5.02365316249638
0.287535941992749,4.43616188278532,4.93745967894841,5.02558569933377
0.287660957619702,4.43644716811585,4.93854786897376,5.02615173811127
0.287785973246656,4.43668120429224,4.9400019345425,5.02655968998915
0.287910988873609,4.43683656411457,4.94032878835791,5.02657716514543
0.288036004500563,4.43694942337504,4.94144660973391,5.02860594461922
0.288161020127516,4.4370920461402,4.94234443546591,5.02908238498939
0.288286035754469,4.44238189756445,4.94436314314493,5.02938187231176
0.288411051381423,4.44282222513878,4.94523353890061,5.03044127360301
0.288536067008376,4.44282704214217,4.94556854436798,5.03142437808031
0.288661082635329,4.44563067678872,4.94577930969933,5.03281250798851
0.288786098262283,4.44581429396368,4.94681097929608,5.03311153714501
0.288911113889236,4.44647598967231,4.94740664040578,5.0331878070674
0.28903612951619,4.44722305721043,4.94845192118611,5.03362351981014
0.289161145143143,4.44961780436728,4.94887959863541,5.03441597003442
0.289286160770096,4.44983770424032,4.94935539600271,5.03455810186513
0.28941117639705,4.45039434894881,4.9493825356922,5.03535178440636
0.289536192024003,4.45058919078158,4.94939156734634,5.03640679109646
0.289661207650956,4.45147778356297,4.9495484861802,5.03727557947261
0.28978622327791,4.45171516844386,4.9498904942454,5.0377763480317
0.289911238904863,4.45370848522629,4.95121358157469,5.03780135142413
0.290036254531816,4.45799843787076,4.95237192878256,5.03836789402414
0.29016127015877,4.45805023637966,4.95239213405892,5.04116405251223
0.290286285785723,4.45849356287257,4.95261817114377,5.0416656136043
0.290411301412677,4.45852396649635,4.95266597871893,5.04201740843615
0.29053631703963,4.45984717588963,4.95294090961924,5.04209741625235
0.290661332666583,4.46038632933699,4.953132615104,5.04211471050349
0.290786348293537,4.46039563142224,4.9532015771243,5.04277036272285
0.29091136392049,4.46120390339154,4.95404482854516,5.04298827554944
0.291036379547443,4.46232611013131,4.95413669716545,5.04374201068412
0.291161395174397,4.4634461478055,4.95725982631327,5.04456349861935
0.29128641080135,4.46591574809379,4.95746877014336,5.04467196326556
0.291411426428304,4.46771109143773,4.95754942511174,5.04550619572479
0.291536442055257,4.46786350473285,4.95776622139934,5.04667500233422
0.29166145768221,4.46841365976313,4.95792680196986,5.04724309824833
0.291786473309164,4.46912696136929,4.95843623739674,5.04946885089754
0.291911488936117,4.46986999271912,4.9586095666556,5.04952600697851
0.29203650456307,4.47133971827789,4.95913171055325,5.05020834352479
0.292161520190024,4.47162755880304,4.95944109866084,5.05059547520558
0.292286535816977,4.47270472454196,4.96000245394816,5.05080376323837
0.29241155144393,4.472802443264,4.96068296761044,5.05095211501842
0.292536567070884,4.47505909402649,4.96128623641032,5.05129990666665
0.292661582697837,4.47525174711302,4.96243125283974,5.05214480499876
0.292786598324791,4.4758690520601,4.96315317316787,5.05266502411995
0.292911613951744,4.47603542765396,4.96369359365355,5.0559370327919
0.293036629578697,4.4764778837062,4.96424585335911,5.05706560266693
0.293161645205651,4.4774783751803,4.96459523418123,5.05786708304704
0.293286660832604,4.47773680657772,4.96533331964302,5.05920308159947
0.293411676459557,4.47871165202994,4.96567327223094,5.06265728692144
0.293536692086511,4.47887120013582,4.96592529866192,5.06317868638223
0.293661707713464,4.4819252919928,4.96680685257473,5.06432858447332
0.293786723340418,4.48578479076071,4.96924824896226,5.06444827248522
0.293911738967371,4.48790899970396,4.9699300083692,5.06448761850066
0.294036754594324,4.48866425828625,4.9699652474688,5.06652517012823
0.294161770221278,4.48873086201816,4.97061859569207,5.06811899872346
0.294286785848231,4.48910236940036,4.97181879649818,5.06932600989655
0.294411801475184,4.48970979771141,4.9722018597748,5.06943247939988
0.294536817102138,4.49024782971091,4.97283569673917,5.07003698808349
0.294661832729091,4.49095747598615,4.97333431686805,5.07072313612473
0.294786848356045,4.49130178436223,4.97343779018433,5.07073089290801
0.294911863982998,4.49316241948774,4.97438804765296,5.07073225889503
0.295036879609951,4.49387939949035,4.97467160094445,5.07147183489315
0.295161895236905,4.49413520328652,4.97595766421065,5.07156230729595
0.295286910863858,4.49617729333857,4.97666768934888,5.07193437142564
0.295411926490811,4.49665733693729,4.97708014889146,5.07218166161657
0.295536942117765,4.4972761565518,4.9782169859928,5.07250835984946
0.295661957744718,4.49896016633231,4.97826536535499,5.07284912083821
0.295786973371671,4.49988670014908,4.97853948678917,5.07345957886429
0.295911988998625,4.5000058753957,4.97877469921155,5.07425452542457
0.296037004625578,4.50037586041957,4.9795725708278,5.07455113008896
0.296162020252532,4.50195087749893,4.97967726913172,5.07489250892078
0.296287035879485,4.50208801462139,4.98014472872789,5.075200435248
0.296412051506438,4.50246492185758,4.98053098629001,5.07661658955147
0.296537067133392,4.50452499773198,4.98125961586073,5.07788333571057
0.296662082760345,4.50553601416287,4.98205960371447,5.07827953340233
0.296787098387298,4.50597413571361,4.98230195000474,5.07921938779293
0.296912114014252,4.50612824547277,4.98268545126068,5.07949314019505
0.297037129641205,4.5064490179454,4.9828688947745,5.08164221287112
0.297162145268159,4.50698880586604,4.98325083647516,5.08356401921373
0.297287160895112,4.50788458311901,4.9838505282393,5.08367121542395
0.297412176522065,4.51011600730847,4.98442136855536,5.0839839692869
0.297537192149019,4.51050116181631,4.98464042756334,5.08465763970754
0.297662207775972,4.5107786926701,4.98510680531828,5.08476679117494
0.297787223402925,4.51206501267571,4.98543003404259,5.08648074909184
0.297912239029879,4.51229717499853,4.98623310403171,5.08730241814429
0.298037254656832,4.51336375674022,4.98634751948997,5.08762005637313
0.298162270283785,4.5134483427673,4.98688832283544,5.08777200228088
0.298287285910739,4.51386317151997,4.98695066924933,5.08782803156732
0.298412301537692,4.5163774659159,4.98733857790085,5.08851437365919
0.298537317164646,4.5171826310589,4.9875344744114,5.08881838051007
0.298662332791599,4.51863774021567,4.98892400620242,5.08885542057819
0.298787348418552,4.51904831370692,4.98920686374088,5.08895698778043
0.298912364045506,4.51960467923573,4.99131441254587,5.08919411746433
0.299037379672459,4.52043083720956,4.99163583308475,5.09000921707761
0.299162395299412,4.52114379475429,4.99235054452722,5.09163254955831
0.299287410926366,4.52152804937652,4.99286088797665,5.09230937891822
0.299412426553319,4.52212401518935,4.99525447204933,5.09261133584003
0.299537442180273,4.52807748005675,4.9960411160049,5.09261869643305
0.299662457807226,4.52976412839471,4.99611130505064,5.09280486861703
0.299787473434179,4.52999735502562,4.99670927962456,5.09296009472792
0.299912489061133,4.53103714438202,4.99729958207252,5.09301210497177
0.300037504688086,4.53172014272077,4.99813626583602,5.0936851322366
0.300162520315039,4.53250957592874,4.99865654981541,5.09441950388138
0.300287535941993,4.53334260076677,4.99931757742749,5.09539790434834
0.300412551568946,4.53377165674902,4.99970034729425,5.09771713978546
0.300537567195899,4.53456134384034,5.00033107027403,5.09772902662734
0.300662582822853,4.53499559894835,5.00062785785121,5.09838792659525
0.300787598449806,4.53515804868898,5.00128057183961,5.09843579701271
0.30091261407676,4.53542431705003,5.00268888787566,5.0990935614417
0.301037629703713,4.53626982162097,5.00306881040528,5.09992683475038
0.301162645330666,4.53664547917411,5.00363924550301,5.10001880006333
0.30128766095762,4.53672657429371,5.00396245718864,5.10054900900602
0.301412676584573,4.53806770676395,5.00442182913798,5.10092043983761
0.301537692211526,4.53834112710303,5.00556708043333,5.10243175264753
0.30166270783848,4.53875418865298,5.00668325618856,5.10328797190303
0.301787723465433,4.53922768105672,5.00671166699446,5.10411259503822
0.301912739092387,4.54123853770282,5.00726438167779,5.10492952109285
0.30203775471934,4.54134766004395,5.00840712368111,5.10613064386943
0.302162770346293,4.54175880364374,5.00871566600654,5.10621787226378
0.302287785973247,4.54300656482134,5.00876797200171,5.10790804302289
0.3024128016002,4.54361461726509,5.00891951869844,5.10859772549961
0.302537817227153,4.54363528349763,5.00924089620476,5.11080841136125
0.302662832854107,4.54455728186377,5.00978206977842,5.11104331252012
0.30278784848106,4.54457404324052,5.01084450456584,5.11128794273738
0.302912864108013,4.54710341726403,5.01158721156829,5.11145671630949
0.303037879734967,4.54724680276648,5.01340103747184,5.11265269746133
0.30316289536192,4.54977614366866,5.013597807934,5.11281511983129
0.303287910988874,4.5515945529788,5.01414234602801,5.11339516247413
0.303412926615827,4.55314982671148,5.01452051844183,5.11581785579035
0.30353794224278,4.55319541168891,5.01485732794473,5.1160262082924
0.303662957869734,4.55392286482255,5.01543795059042,5.11676515720467
0.303787973496687,4.55476310219828,5.01659933916173,5.11696207396511
0.30391298912364,4.55484753503532,5.01719442555255,5.11824863233353
0.304038004750594,4.5560039510229,5.01763204806317,5.11826964373608
0.304163020377547,4.55623334502797,5.0177460754004,5.1187228233384
0.304288036004501,4.55735685351752,5.01918889164778,5.11911604603444
0.304413051631454,4.55760914357138,5.02138551971048,5.11932333659291
0.304538067258407,4.56063579039782,5.02175757350718,5.12081590799908
0.304663082885361,4.56121563295384,5.02278446541643,5.12144216283979
0.304788098512314,4.56164650014476,5.02291351193411,5.12200547570191
0.304913114139267,4.5622456786693,5.02371721227912,5.12261727614685
0.305038129766221,4.56274293268161,5.02394652546572,5.12262824970848
0.305163145393174,4.56345211532572,5.02510487687819,5.12262874113497
0.305288161020128,4.56360249651965,5.02587951183169,5.12336950377052
0.305413176647081,4.56432660614538,5.02726273664979,5.12338265283224
0.305538192274034,4.56472311258186,5.02775058681292,5.12383378990508
0.305663207900988,4.56637629937597,5.02812149257533,5.12400773014264
0.305788223527941,4.56723271577498,5.0282198354885,5.12423632744336
0.305913239154894,4.56889080001339,5.02880403157961,5.12439565850372
0.306038254781848,4.56970241339121,5.03067232012556,5.12444183485293
0.306163270408801,4.56985312201738,5.03079175209851,5.12462870241546
0.306288286035754,4.56998072174453,5.03308061404926,5.12479404345246
0.306413301662708,4.57064167591636,5.03366447976756,5.12521689503237
0.306538317289661,4.57098786271221,5.03379441854487,5.12574612012715
0.306663332916615,4.57134200049355,5.03388406866971,5.12769038130062
0.306788348543568,4.5729552226855,5.03638022351062,5.12772359520457
0.306913364170521,4.5730744747832,5.03672397851202,5.12953911921096
0.307038379797475,4.57488029494667,5.03809424497092,5.12977816446417
0.307163395424428,4.57564566645941,5.03845759732554,5.1306941320156
0.307288411051381,4.57626158434379,5.04078950740962,5.13080558100947
0.307413426678335,4.57705612105518,5.04274443558525,5.13196503545963
0.307538442305288,4.57888413634427,5.04352229045899,5.13218510165716
0.307663457932242,4.57915343348964,5.04398945630732,5.13227599862172
0.307788473559195,4.58006498986451,5.04450249450639,5.13288601184255
0.307913489186148,4.58136433714182,5.04667839610317,5.13308383613046
0.308038504813102,4.58249756643893,5.04697471591475,5.13317916436554
0.308163520440055,4.58431102391625,5.04747265797327,5.13327343880641
0.308288536067008,4.58461520409616,5.04988980512799,5.1333842095409
0.308413551693962,4.58470382750895,5.05072377136214,5.1343238286829
0.308538567320915,4.58490611765235,5.05159082134397,5.13487768955206
0.308663582947868,4.58505024776311,5.05164371756155,5.13490560350274
0.308788598574822,4.58547481774607,5.05173579824071,5.13525537334642
0.308913614201775,4.58558227424607,5.05184774312623,5.13531450759535
0.309038629828729,4.58565457205341,5.05254977041403,5.13586234896034
0.309163645455682,4.58644909465091,5.05258236313247,5.13609828629881
0.309288661082635,4.58683726255682,5.05279205635951,5.13643171021148
0.309413676709589,4.58686854631635,5.05320922419908,5.1371331917654
0.309538692336542,4.58706421799486,5.05362312096221,5.13765499635652
0.309663707963495,4.5887358823165,5.05384670082709,5.13799555785623
0.309788723590449,4.58976393751295,5.05445139887349,5.13833408884468
0.309913739217402,4.58978348075834,5.05593678229016,5.1385339506919
0.310038754844356,4.59003020740853,5.0559885336109,5.13948621888921
0.310163770471309,4.59022234744908,5.05638547125028,5.13986259691856
0.310288786098262,4.59309837996842,5.05685666653086,5.14175609481792
0.310413801725216,4.5935705450456,5.05703905045634,5.14178107665283
0.310538817352169,4.5940422689973,5.0577170343283,5.14209017612459
0.310663832979122,4.59602854524927,5.05772206088022,5.14259703992351
0.310788848606076,4.59697163534841,5.05815642276289,5.1429644258234
0.310913864233029,4.59806029201189,5.05961612238376,5.14344251589157
0.311038879859983,4.59873208093437,5.06001442244704,5.1439268203001
0.311163895486936,4.59876798267859,5.06011298986761,5.14428555240572
0.311288911113889,4.59912895723941,5.06069112995745,5.14446932152172
0.311413926740843,4.59932163434689,5.06145618714866,5.14449866314559
0.311538942367796,4.60026522777237,5.06150977341329,5.14454155032865
0.311663957994749,4.60111578071127,5.06265309494539,5.14484175636883
0.311788973621703,4.6011954430581,5.06341603178137,5.14487789657823
0.311913989248656,4.6013722139482,5.06366995201424,5.14494773179531
0.312039004875609,4.60180327196388,5.06367280984417,5.14642389797524
0.312164020502563,4.60325451403702,5.06631439106272,5.14649614411318
0.312289036129516,4.60402851881348,5.06662226910412,5.14804424028794
0.31241405175647,4.60572790384156,5.06707194783286,5.14809524743667
0.312539067383423,4.60593425354756,5.06744898205881,5.1485809045648
0.312664083010376,4.60651733192966,5.06769498073767,5.14933476526678
0.31278909863733,4.60694354111614,5.06801863728686,5.14940475272697
0.312914114264283,4.6077820419093,5.06805230780504,5.15031174053235
0.313039129891236,4.6084321670332,5.0700242937719,5.15066630820401
0.31316414551819,4.61065181101933,5.07198669634821,5.15069757991102
0.313289161145143,4.61118390695543,5.07205529185008,5.15155084648427
0.313414176772096,4.61157990184871,5.07236096845811,5.1522256093054
0.31353919239905,4.61243651623191,5.0724263765075,5.15290940763908
0.313664208026003,4.61274420351055,5.07307034841511,5.15322441459853
0.313789223652957,4.61287156123138,5.07394559405775,5.15386318592667
0.31391423927991,4.61291596703387,5.07410459991848,5.15612109870612
0.314039254906863,4.61347964890983,5.07584523867018,5.1561740191206
0.314164270533817,4.61465025700883,5.07586716877383,5.15617867480175
0.31428928616077,4.6153889647471,5.07618276302408,5.15621250462368
0.314414301787723,4.61731842165171,5.07676883982845,5.15678318549664
0.314539317414677,4.62042856506637,5.07740139666055,5.15735098371736
0.31466433304163,4.62109598448716,5.07750021039323,5.15782972513125
0.314789348668584,4.62138607856162,5.0777090742836,5.15973300541989
0.314914364295537,4.62209745301647,5.07809829211532,5.16040929506935
0.31503937992249,4.62394975769975,5.07870132840651,5.16057599686264
0.315164395549444,4.62431407154575,5.07901665510899,5.16182417613971
0.315289411176397,4.62513917095682,5.07935929625411,5.16232924496935
0.31541442680335,4.62551506578491,5.07943973298508,5.16297461888342
0.315539442430304,4.6263175187517,5.07958786282489,5.16345695394246
0.315664458057257,4.6273683741962,5.07975020231537,5.16445790720664
0.315789473684211,4.62800201183193,5.08016168260825,5.16501671367099
0.315914489311164,4.63005269221779,5.08021438227266,5.16614009098698
0.316039504938117,4.63012917066997,5.08273019690549,5.16695826375535
0.316164520565071,4.63283589288233,5.08326811133347,5.16744586798509
0.316289536192024,4.63400688408475,5.08379084206489,5.16774615237146
0.316414551818977,4.6341338972171,5.0845640729575,5.16814924376558
0.316539567445931,4.63427503226621,5.08493639836363,5.16875121453408
0.316664583072884,4.63535766924312,5.08592433830665,5.16924335066242
0.316789598699837,4.63835640103773,5.08745210555706,5.16950172700917
0.316914614326791,4.63861961447642,5.08871049281967,5.17025676561884
0.317039629953744,4.63897881008532,5.08911057150638,5.17038518850178
0.317164645580698,4.6393330203431,5.08938328518375,5.17147093285689
0.317289661207651,4.63942094471322,5.08948861238976,5.17149335818858
0.317414676834604,4.6412444206283,5.08955490161891,5.17153442609758
0.317539692461558,4.641514078948,5.09025821862848,5.17158406213617
0.317664708088511,4.64194060662261,5.0903529126682,5.17250682416325
0.317789723715464,4.64249884112976,5.09071194996109,5.17320121819105
0.317914739342418,4.6427130053646,5.09176111543776,5.17395704830004
0.318039754969371,4.64416081205873,5.09287946952999,5.17429036998498
0.318164770596325,4.64554091239006,5.09305866170513,5.17432519512568
0.318289786223278,4.64562566587164,5.09522056919196,5.17541060075899
0.318414801850231,4.64591606970862,5.09526544567876,5.17543621729222
0.318539817477185,4.64668059726078,5.09543420687834,5.17600840728762
0.318664833104138,4.64685104918998,5.09546235613614,5.17684843595461
0.318789848731091,4.64863147545774,5.09687521086666,5.17835137016541
0.318914864358045,4.64916653274215,5.0976374350259,5.17872377521471
0.319039879984998,4.64928153483369,5.09802222825759,5.17892943620293
0.319164895611951,4.64976722494906,5.09864965442383,5.17954228664818
0.319289911238905,4.65043994650274,5.09902822856414,5.1799776662008
0.319414926865858,4.6517331538272,5.09990705111507,5.18140180859392
0.319539942492812,4.65192466415081,5.1006941593254,5.18157185874678
0.319664958119765,4.65255117492904,5.10226075094808,5.18265193923922
0.319789973746718,4.65266668369854,5.10351584527731,5.18301768169061
0.319914989373672,4.65390850427409,5.10393240584395,5.18317564677394
0.320040005000625,4.65400235555995,5.10487165542537,5.18340848818498
0.320165020627578,4.65416566488731,5.10506299999497,5.18340947734856
0.320290036254532,4.65434299739602,5.10572020724316,5.18358934936215
0.320415051881485,4.65478154381607,5.105890532045,5.18380611913421
0.320540067508439,4.65488928367001,5.10598563572955,5.18380983188697
0.320665083135392,4.65536045574801,5.10610425360689,5.18489376031335
0.320790098762345,4.65585340340314,5.10613920193021,5.18538060276999
0.320915114389299,4.65819791297943,5.10623792021188,5.18540695519157
0.321040130016252,4.65920894704545,5.10647203261614,5.18634970629745
0.321165145643205,4.66017865129732,5.10723086858771,5.18803947862707
0.321290161270159,4.66029391298023,5.10726294239765,5.18915040471314
0.321415176897112,4.66067953853667,5.10754570945324,5.18919684884442
0.321540192524066,4.66118483020271,5.10885242251852,5.18952964639161
0.321665208151019,4.66126276281794,5.10946687227738,5.1897874588228
0.321790223777972,4.66187168874721,5.10958371317051,5.18997571348657
0.321915239404926,4.66268624110773,5.10990847843648,5.19013422316902
0.322040255031879,4.66348611085187,5.11176522050264,5.19073606777113
0.322165270658832,4.66415916169607,5.11200162612081,5.19076074542851
0.322290286285786,4.66502445417093,5.11230363936284,5.19084550761032
0.322415301912739,4.66545685967839,5.11368643434744,5.191877547158
0.322540317539692,4.66619271872627,5.11383805525615,5.19228120792642
0.322665333166646,4.66770066730547,5.11391753964584,5.19259924601425
0.322790348793599,4.66971978680112,5.11403233141927,5.19358029366938
0.322915364420553,4.66976469368511,5.1140903207769,5.19362087584607
0.323040380047506,4.66977389428544,5.11487432891381,5.19417341924454
0.323165395674459,4.67101046292857,5.11538999225931,5.19482399328463
0.323290411301413,4.67114950592365,5.11582996051895,5.19530562520988
0.323415426928366,4.67149974557963,5.11592776100582,5.1960236379274
0.323540442555319,4.67166301047506,5.1159670150703,5.19661311830478
0.323665458182273,4.67176998878353,5.11665127258981,5.1969081286657
0.323790473809226,4.67201411766413,5.11675764021859,5.19723664783224
0.32391548943618,4.67217186636456,5.11857110307686,5.19742501205257
0.324040505063133,4.67257472309808,5.11872095640807,5.19804793043658
0.324165520690086,4.67295266071224,5.11873419401201,5.19824588636804
0.32429053631704,4.67635355458693,5.1189815557581,5.198485890812
0.324415551943993,4.67862631535317,5.11918016713164,5.19989528264394
0.324540567570946,4.67959075346397,5.119909292629,5.20269498506176
0.3246655831979,4.67965230329631,5.12040949026271,5.2031583919519
0.324790598824853,4.67973735852771,5.12081278963389,5.20358771214672
0.324915614451807,4.67993682859553,5.1219407420008,5.20503358537714
0.32504063007876,4.68281666989569,5.12247542163318,5.20513349338739
0.325165645705713,4.68391598645916,5.12285376062765,5.20612586718943
0.325290661332667,4.6856161231346,5.12305904735805,5.20651900947685
0.32541567695962,4.68568570735492,5.12348705336029,5.20655380030592
0.325540692586573,4.68676321321281,5.12513773585709,5.20704559395657
0.325665708213527,4.68778694680679,5.12527415917061,5.20761065881182
0.32579072384048,4.68866582308728,5.12686033140787,5.20782977103977
0.325915739467433,4.68931174287393,5.12742518569927,5.20813000775505
0.326040755094387,4.69234353750869,5.12807095056476,5.20950190890072
0.32616577072134,4.69268653340164,5.12872678278763,5.20956762200943
0.326290786348294,4.69273526329267,5.12906916791359,5.210122047967
0.326415801975247,4.69491950776822,5.13067857073337,5.21026789880114
0.3265408176022,4.69497645042307,5.13134798435376,5.21066532682627
0.326665833229154,4.6951265356853,5.1322773938658,5.21076654916977
0.326790848856107,4.69579465192587,5.13337535727266,5.21086795740106
0.32691586448306,4.69584672586918,5.13376494521199,5.21238760707119
0.327040880110014,4.69686067795904,5.13452009550377,5.21253754026398
0.327165895736967,4.69781322825469,5.13530643102746,5.21358163947942
0.32729091136392,4.69820299183425,5.13723505523653,5.21410237533719
0.327415926990874,4.70020394566167,5.13765047711003,5.21545664202114
0.327540942617827,4.70138191621159,5.13782739686278,5.21630167389357
0.327665958244781,4.70176277218563,5.13850582419306,5.2164655506224
0.327790973871734,4.70179784817018,5.13861149621095,5.21725559919034
0.327915989498687,4.70204281830265,5.13987444034646,5.21746226965814
0.328041005125641,4.70286452077851,5.14001005632325,5.2178315363712
0.328166020752594,4.70288900420518,5.14036411880861,5.21789181791765
0.328291036379547,4.7030048541498,5.14108730238915,5.21898022590798
0.328416052006501,4.70354446045982,5.14117803717779,5.21949388776126
0.328541067633454,4.70368338997348,5.14151420115375,5.21998861429808
0.328666083260408,4.70458086671218,5.1428742579888,5.22034115786477
0.328791098887361,4.70537302127495,5.1440541539839,5.2225697126087
0.328916114514314,4.70642714122373,5.14556288490692,5.22283760944582
0.329041130141268,4.70764720817458,5.1462282825848,5.22296369676862
0.329166145768221,4.70775526030833,5.14646778084436,5.22304668375266
0.329291161395174,4.70837348889613,5.14648384132528,5.22336211059352
0.329416177022128,4.70841817645616,5.14667819871872,5.2235745332397
0.329541192649081,4.70912139139982,5.14748803869654,5.2236805650438
0.329666208276034,4.71056766310197,5.14773061221728,5.22547023630259
0.329791223902988,4.71093421656547,5.14812401590685,5.22639341835251
0.329916239529941,4.71145892337462,5.14853109177318,5.22725155041268
0.330041255156895,4.71171588410338,5.14887766636366,5.22792558488772
0.330166270783848,4.71223799970027,5.14940714229448,5.2280944481511
0.330291286410801,4.71369631524718,5.1507344880329,5.22849052626937
0.330416302037755,4.71389615014102,5.15093639496111,5.22881496203454
0.330541317664708,4.71425858203826,5.15218144207412,5.22905503567669
0.330666333291661,4.71451797642271,5.15262095185055,5.22995369891215
0.330791348918615,4.71571212585221,5.1530101992107,5.22997745651669
0.330916364545568,4.71709168925473,5.15515429417617,5.23013533221065
0.331041380172522,4.71768427088345,5.1557163599072,5.23016319107244
0.331166395799475,4.71983580626339,5.15589894181421,5.2303899132887
0.331291411426428,4.72015898943287,5.15645929449333,5.23058238285701
0.331416427053382,4.72022256628573,5.15686121675983,5.23079846396988
0.331541442680335,4.7205363019093,5.1574153352051,5.23113215137889
0.331666458307288,4.72101606130075,5.16044684694431,5.23232422383314
0.331791473934242,4.72148222728198,5.16124512818108,5.23294223218264
0.331916489561195,4.72289339925309,5.16192607837613,5.23388344919655
0.332041505188149,4.72345804906477,5.16194839623208,5.23419250677219
0.332166520815102,4.72383402374666,5.16238062112572,5.23430824539205
0.332291536442055,4.72430069460544,5.16304813365021,5.23499531564187
0.332416552069009,4.7252409598945,5.16352522853075,5.23511190952523
0.332541567695962,4.72598599716453,5.16398086628137,5.23532184348579
0.332666583322915,4.72616142772997,5.16543946887878,5.23556638550474
0.332791598949869,4.72730637154153,5.16600577589162,5.23587916275715
0.332916614576822,4.72778529467179,5.16618683993602,5.23614380579891
0.333041630203775,4.72785041744912,5.16643739320314,5.23629368735004
0.333166645830729,4.72828338122745,5.16655011493157,5.23655440917332
0.333291661457682,4.72881305671373,5.16658752527866,5.23684352009759
0.333416677084636,4.72980651005826,5.16672919688216,5.23719159220925
0.333541692711589,4.73121696503646,5.1668349104671,5.23745604123907
0.333666708338542,4.73134001538967,5.16694657316317,5.23765591894047
0.333791723965496,4.73534868430272,5.16790516537766,5.23800361836635
0.333916739592449,4.73580001246411,5.16823311862363,5.24108800311583
0.334041755219402,4.73618419805426,5.16836201261242,5.2412150870222
0.334166770846356,4.73673265107993,5.16908237120109,5.24251104563286
0.334291786473309,4.73711003293245,5.16990790204297,5.24381255609514
0.334416802100263,4.7380150586094,5.17075607144323,5.24398243842018
0.334541817727216,4.73804594740088,5.17079774176466,5.24403499065617
0.334666833354169,4.73850335966022,5.17112702181104,5.24452566473924
0.334791848981123,4.74144659068841,5.17130179837162,5.24491402938109
0.334916864608076,4.7421461952998,5.17147043710724,5.24494064735496
0.335041880235029,4.74288031555428,5.17176361702551,5.24550159705666
0.335166895861983,4.74290144692813,5.1717966518954,5.24674091088584
0.335291911488936,4.74435718496429,5.17236307052339,5.24741284504292
0.335416927115889,4.74440484995817,5.17292566184921,5.24781981534762
0.335541942742843,4.74615572073373,5.17305331338268,5.24808392680321
0.335666958369796,4.74730383082771,5.17522497402476,5.24832917480162
0.33579197399675,4.7486980396323,5.17530780175614,5.2484426503177
0.335916989623703,4.75397411880419,5.17535514709622,5.24874521733569
0.336042005250656,4.75453216613035,5.17605664046132,5.24907825658608
0.33616702087761,4.7563864734999,5.17616182064021,5.24911824101637
0.336292036504563,4.75687794804256,5.17633336558249,5.24921964631231
0.336417052131516,4.75699974174242,5.17635340316756,5.24973294440907
0.33654206775847,4.75704342728074,5.17833974112358,5.2498205446087
0.336667083385423,4.75723476486153,5.17856531400639,5.25005861295888
0.336792099012377,4.75779388056782,5.18077864392583,5.25172890493471
0.33691711463933,4.75873763733072,5.1811640686897,5.25249347149206
0.337042130266283,4.7593233847094,5.18189433841923,5.25340167806424
0.337167145893237,4.75951595520739,5.18252314214514,5.25409887126982
0.33729216152019,4.76003219617828,5.18258432865572,5.25415795005143
0.337417177147143,4.76026060212685,5.18314019948847,5.2542448423235
0.337542192774097,4.76044930830764,5.18419034784122,5.2544937430025
0.33766720840105,4.76176300811035,5.18484776270208,5.25643950076826
0.337792224028004,4.76273977973467,5.18521590947447,5.25646747370509
0.337917239654957,4.76299321815916,5.18570134417742,5.25659420987235
0.33804225528191,4.76543420557493,5.18613648658868,5.25765920600479
0.338167270908864,4.7657290984359,5.18689893242557,5.25771411433736
0.338292286535817,4.76587753715511,5.18712066257253,5.25811722525737
0.33841730216277,4.7668114761853,5.18849377431106,5.25833265082404
0.338542317789724,4.76682367980644,5.18854884867497,5.2583904243871
0.338667333416677,4.76790559051086,5.18865084791744,5.25842505641735
0.33879234904363,4.76802941803914,5.18874699672453,5.25845362950801
0.338917364670584,4.76833788457497,5.18876737279442,5.25866037577748
0.339042380297537,4.76844871379931,5.18883304265368,5.25881920349655
0.339167395924491,4.77054005793276,5.1888676832516,5.25949524017488
0.339292411551444,4.77134646003037,5.1893240167584,5.26001222647717
0.339417427178397,4.77143079966632,5.18933808932453,5.26052367374302
0.339542442805351,4.77182095853597,5.18949335915318,5.26155031920804
0.339667458432304,4.77190990228082,5.19009613722024,5.2620325832911
0.339792474059257,4.7724539267901,5.19061433671267,5.26212504603206
0.339917489686211,4.77257057052844,5.19090125204188,5.26295788091115
0.340042505313164,4.77260808080678,5.1910114515089,5.26322989744612
0.340167520940118,4.77338929432877,5.19106790714831,5.26357040806946
0.340292536567071,4.77432726848139,5.19145369882253,5.26497971031034
0.340417552194024,4.77480249843821,5.19205131925332,5.2655857593554
0.340542567820978,4.7756416740558,5.1922651948693,5.26568069716898
0.340667583447931,4.77629373254927,5.192266966396,5.2667780913501
0.340792599074884,4.77653851968643,5.19253810489469,5.26707756670428
0.340917614701838,4.776542168483,5.19276784728673,5.26754780656217
0.341042630328791,4.77715430683226,5.1928712430062,5.2681444374474
0.341167645955744,4.77764804972642,5.19374714616848,5.26815068928514
0.341292661582698,4.77772853077554,5.19493610129584,5.26823171561552
0.341417677209651,4.77790432584083,5.19530220815728,5.27013237303425
0.341542692836605,4.78102598119625,5.19572849762699,5.2706778181007
0.341667708463558,4.78238242613944,5.19818965330034,5.27088047753137
0.341792724090511,4.78303993935417,5.19832489421024,5.27101186699009
0.341917739717465,4.78315166064855,5.19971214921441,5.27120373126163
0.342042755344418,4.78417743563234,5.20027547095492,5.271472508646
0.342167770971371,4.78519199468969,5.20087627970754,5.2736850440408
0.342292786598325,4.78525489110619,5.20122275820516,5.27410108200552
0.342417802225278,4.78644826874944,5.20150635620519,5.27432076470466
0.342542817852232,4.78667115944174,5.20245538563031,5.27438422327386
0.342667833479185,4.78711699860229,5.2024844596925,5.27539999099807
0.342792849106138,4.78733352794099,5.20281214995758,5.27564097773266
0.342917864733092,4.78752285116236,5.2028238479996,5.2756605432801
0.343042880360045,4.78798124215452,5.20322225350703,5.27572818862933
0.343167895986998,4.78906962411171,5.20381585829241,5.27634856310721
0.343292911613952,4.78961553766762,5.20409398934447,5.27653724263699
0.343417927240905,4.79031625249141,5.20456364417957,5.27735804097174
0.343542942867858,4.79137917390714,5.20720684408712,5.27808730049405
0.343667958494812,4.79240034487311,5.20744453695485,5.27847533698962
0.343792974121765,4.79269743445175,5.20757893606361,5.27911690291128
0.343917989748719,4.79315985151378,5.20794840445376,5.2795618550624
0.344043005375672,4.79336833523809,5.20801783472473,5.27980774123019
0.344168021002625,4.79485151619612,5.2085054512102,5.27992071342386
0.344293036629579,4.79612990827655,5.20897140855579,5.28064839574259
0.344418052256532,4.79623895632841,5.20917195757778,5.28290534196958
0.344543067883485,4.79777137910883,5.2110413210312,5.28295537003702
0.344668083510439,4.79965777198618,5.21120838145598,5.28303458824903
0.344793099137392,4.79997213917627,5.21126853986804,5.28327790386119
0.344918114764346,4.8016964544407,5.21144217535141,5.28561201134354
0.345043130391299,4.80210288802455,5.21156173035382,5.28594036843868
0.345168146018252,4.80237048768831,5.21192042275458,5.28633025314839
0.345293161645206,4.80320084321771,5.21201746202858,5.286531032421
0.345418177272159,4.80396438072577,5.21220274491172,5.28668580166655
0.345543192899112,4.80421524068442,5.21223088844,5.28696160855564
0.345668208526066,4.80435736579511,5.21245196803619,5.28704897277347
0.345793224153019,4.80563508037741,5.21315257654704,5.28755947564595
0.345918239779972,4.80660976995731,5.21411951445016,5.28757026334053
0.346043255406926,4.80760124556929,5.214650853871,5.28797434364026
0.346168271033879,4.80907495365737,5.21512373430039,5.28802549044204
0.346293286660833,4.80909006836094,5.21549653267593,5.28831470338337
0.346418302287786,4.81008159552725,5.21679582915245,5.28850524512572
0.346543317914739,4.81019213462741,5.21693391925391,5.28943632961929
0.346668333541693,4.81042618696191,5.21737915596253,5.29025423513939
0.346793349168646,4.81067008515461,5.21818785695833,5.29048549060733
0.346918364795599,4.81101795346363,5.21904265858051,5.2905878435003
0.347043380422553,4.81162074253737,5.21917678473407,5.29069591870276
0.347168396049506,4.81163470755187,5.21923122272858,5.29070581039641
0.34729341167646,4.81174110811619,5.2194301780185,5.29163148696409
0.347418427303413,4.81251870364465,5.21946793830436,5.29200653519612
0.347543442930366,4.81302062464586,5.21951900113592,5.29208440177285
0.34766845855732,4.81797603299542,5.22292296391155,5.29236302569635
0.347793474184273,4.81828600977243,5.22293401046535,5.2923690775856
0.347918489811226,4.81858255325891,5.22338493912787,5.29327117071049
0.34804350543818,4.8189468355238,5.22401515032452,5.2935175184558
0.348168521065133,4.8195248176857,5.22447264112768,5.2942393159446
0.348293536692087,4.82113014679209,5.22508043230514,5.29501497383596
0.34841855231904,4.82262272766306,5.22714176747601,5.29509675404969
0.348543567945993,4.82292943469617,5.22732720548774,5.29699806120305
0.348668583572947,4.82326822173627,5.22743967520878,5.29716332308222
0.3487935991999,4.82342059669824,5.22900953773501,5.29749147250635
0.348918614826853,4.82450475810824,5.22911450021196,5.29789835745849
0.349043630453807,4.82523767163914,5.2295256427863,5.2989477894267
0.34916864608076,4.82564061690612,5.22993400922081,5.29913461795003
0.349293661707713,4.82577883593791,5.23014368236884,5.29963723458373
0.349418677334667,4.82704786488345,5.23125696613532,5.30027278097447
0.34954369296162,4.82815084776812,5.23147568080465,5.30064365040892
0.349668708588574,4.82950755081775,5.23164785147745,5.30106779318323
0.349793724215527,4.83059353325464,5.23191248750138,5.30120794507247
0.34991873984248,4.83074153512252,5.23237570109517,5.30157439500026
0.350043755469434,4.83080171663236,5.23295242556066,5.30229295150233
0.350168771096387,4.83315186648031,5.23321351772695,5.30449809898905
0.35029378672334,4.83565709838166,5.23336059404761,5.30455503925259
0.350418802350294,4.83583976578409,5.23433390168589,5.30522288797773
0.350543817977247,4.83673311281342,5.23433639506858,5.30571330562297
0.350668833604201,4.836860788823,5.23491228150249,5.30628956515164
0.350793849231154,4.83707765720092,5.2349864763553,5.30630717740696
0.350918864858107,4.83752849778853,5.23604409969876,5.30679370394489
0.351043880485061,4.8381153042716,5.23909408660567,5.30687364654876
0.351168896112014,4.83909122720213,5.23962355145507,5.3078846656189
0.351293911738967,4.83985279412073,5.23982387481553,5.30793704754153
0.351418927365921,4.83998057678536,5.24025074670718,5.30861197871777
0.351543942992874,4.84035112454869,5.24036145310362,5.31026059805005
0.351668958619827,4.84121141516198,5.24053977668128,5.31026992556359
0.351793974246781,4.84126693128285,5.24253191094221,5.31049492031347
0.351918989873734,4.842067463402,5.24365938229204,5.31119351829342
0.352044005500688,4.84245232078631,5.24370712067915,5.31193654135075
0.352169021127641,4.84286347583854,5.24492661653509,5.31195061657958
0.352294036754594,4.8434115698101,5.24528280849028,5.31199623769565
0.352419052381548,4.84446470291635,5.24536072667657,5.3122738621559
0.352544068008501,4.84482224345715,5.24539127423857,5.31477439923421
0.352669083635454,4.84638231861012,5.24642452404421,5.31561744359951
0.352794099262408,4.84656118120027,5.24646470352313,5.31606788950189
0.352919114889361,4.84748429845613,5.24713189677977,5.31629229109367
0.353044130516315,4.84833511887712,5.24731141294829,5.31634713391548
0.353169146143268,4.84887307235278,5.24786952548252,5.31670496058695
0.353294161770221,4.849115666309,5.24880612957833,5.31715878329397
0.353419177397175,4.84978059916478,5.25000705482517,5.31751054417173
0.353544193024128,4.85161438277395,5.25004765606102,5.31849664780993
0.353669208651081,4.85300268774951,5.25011065692614,5.31851211245277
0.353794224278035,4.85332877989987,5.25125760798674,5.3185644733831
0.353919239904988,4.85418219554866,5.25214187545638,5.31900528273086
0.354044255531941,4.85509076365682,5.25232329698336,5.31932455242313
0.354169271158895,4.85529113899928,5.25249783671223,5.31959021418242
0.354294286785848,4.85597830802571,5.25317121073594,5.31964356373178
0.354419302412802,4.85604973242922,5.25341025617255,5.32000995786643
0.354544318039755,4.85714954696415,5.25446343595352,5.32031397209999
0.354669333666708,4.85734989164481,5.25512138838767,5.32119559309184
0.354794349293662,4.85810750869215,5.25514204288168,5.32138871148404
0.354919364920615,4.85851190333494,5.25586387562483,5.32174411341493
0.355044380547568,4.85870727270113,5.25631429901674,5.32301557360797
0.355169396174522,4.85979362435977,5.25640657252084,5.32321233376768
0.355294411801475,4.86115472964826,5.25660286360424,5.32625561091852
0.355419427428429,4.86286208649155,5.25729552556248,5.32707256807532
0.355544443055382,4.86299120233849,5.2575592543782,5.32799563057373
0.355669458682335,4.86407817339174,5.25919773778773,5.32909880133263
0.355794474309289,4.86412196268328,5.25927529815796,5.32954529080579
0.355919489936242,4.86426126527012,5.2615409995963,5.32979918421311
0.356044505563195,4.86802599564228,5.26175616344226,5.3298022447163
0.356169521190149,4.86946013433984,5.26276488875012,5.33094046411115
0.356294536817102,4.86959625263459,5.26287255538023,5.33094446484782
0.356419552444055,4.86988263840788,5.26296403438125,5.33160838753584
0.356544568071009,4.87177290509678,5.2641363326058,5.33191027579978
0.356669583697962,4.87237042496706,5.26427740374182,5.33257047214634
0.356794599324916,4.87313972976971,5.26447664310706,5.33333313644486
0.356919614951869,4.8743037166502,5.26447960138605,5.33527231436207
0.357044630578822,4.8752335985897,5.26481867673308,5.33589829317927
0.357169646205776,4.87553877666754,5.26505105363908,5.33654378101021
0.357294661832729,4.87588201273819,5.26661045708637,5.33684041065295
0.357419677459682,4.87648080349006,5.26705972359252,5.3372129628074
0.357544693086636,4.87668687274623,5.2672338759704,5.33823461694938
0.357669708713589,4.87721715083452,5.2682445785494,5.33869048237082
0.357794724340543,4.87740693241297,5.26838757128131,5.33912943424248
0.357919739967496,4.87754328311218,5.26884709910652,5.33949340022539
0.358044755594449,4.87838794833581,5.27070526920481,5.34041294222804
0.358169771221403,4.87943464355209,5.27082819542592,5.34059170257797
0.358294786848356,4.87957275601188,5.27097426797195,5.34074879016526
0.358419802475309,4.88168188225253,5.27149196753363,5.34224344340906
0.358544818102263,4.88193578019899,5.27151020844679,5.34224502630188
0.358669833729216,4.88287170914904,5.27223851548812,5.34341112494712
0.35879484935617,4.88297067702224,5.27257439622712,5.3437613982418
0.358919864983123,4.88379655755489,5.27319212726653,5.34395606232617
0.359044880610076,4.88432353271504,5.27363857646912,5.34467839116544
0.35916989623703,4.88450466847622,5.27375928593105,5.34482817962081
0.359294911863983,4.88458252688026,5.27394029309428,5.34487458636388
0.359419927490936,4.88478072130956,5.27432914301713,5.34489775885643
0.35954494311789,4.88507515568812,5.27437153247412,5.34599337192385
0.359669958744843,4.88565465410338,5.27463732644778,5.34610177856601
0.359794974371796,4.88616364081494,5.27518230077362,5.34629166176581
0.35991998999875,4.88619401696054,5.27549164321593,5.34650018834617
0.360045005625703,4.88621907820771,5.27555054829388,5.34707367059362
0.360170021252657,4.8868953309818,5.27562333069416,5.34805732164077
0.36029503687961,4.88700978452222,5.27602603756948,5.34914901134549
0.360420052506563,4.88761016765258,5.27655051009361,5.34937393103633
0.360545068133517,4.88852581837595,5.2768009676338,5.34968594629203
0.36067008376047,4.88855823126819,5.27817766172485,5.35064482693591
0.360795099387423,4.88962843003012,5.2793075585871,5.35075677515973
0.360920115014377,4.89013835621279,5.27976405218965,5.35096012337206
0.36104513064133,4.89031859158788,5.27978370794221,5.35097579272149
0.361170146268284,4.89066363558609,5.27982186788974,5.3519496297674
0.361295161895237,4.89119907494559,5.28042876732904,5.35212329652522
0.36142017752219,4.89245119823733,5.28086184733922,5.35214793708576
0.361545193149144,4.89289279128663,5.28156385679862,5.3539056429772
0.361670208776097,4.89331097658414,5.28207764093017,5.35420401293491
0.36179522440305,4.89339624304049,5.28311725985136,5.35489070342333
0.361920240030004,4.89370913127114,5.28323912065992,5.35504657741485
0.362045255656957,4.89467938547948,5.28343990344802,5.3559616404756
0.36217027128391,4.89469964416444,5.2855407848864,5.3562582490865
0.362295286910864,4.8961111605163,5.28595859915878,5.3589348884582
0.362420302537817,4.89627389560001,5.28613911559446,5.35961619402897
0.362545318164771,4.89656594700241,5.28655999916525,5.36146505716178
0.362670333791724,4.89773584330625,5.28692714667014,5.36194715605755
0.362795349418677,4.90164370568062,5.28712962714796,5.36284347930708
0.362920365045631,4.90205203899399,5.28750451947916,5.36294922219076
0.363045380672584,4.90244738031636,5.28753752046102,5.36378419213236
0.363170396299537,4.90303400258358,5.28865683565377,5.36412155387048
0.363295411926491,4.90438982061584,5.28902697302712,5.36448877134921
0.363420427553444,4.90463258078635,5.28932791742236,5.36472855372587
0.363545443180398,4.90540858093017,5.29019753211877,5.36578701643918
0.363670458807351,4.90650690929087,5.29034288111112,5.36593061691894
0.363795474434304,4.90732437474002,5.29034594453426,5.36727263457082
0.363920490061258,4.90767719417498,5.29047967771746,5.36938398685612
0.364045505688211,4.9084330679914,5.29063069817427,5.36993537272705
0.364170521315164,4.91080642040377,5.29160493600709,5.3699562532365
0.364295536942118,4.9111519949922,5.29191078624286,5.37124524650728
0.364420552569071,4.91134227993537,5.29235466705767,5.37132802937722
0.364545568196025,4.91258873924107,5.29258190653022,5.37200873968794
0.364670583822978,4.91295067135665,5.29286159221587,5.37240965002849
0.364795599449931,4.91415421973069,5.29387974533318,5.37269344804778
0.364920615076885,4.91429805782657,5.29417467061667,5.37331595082141
0.365045630703838,4.91443024902566,5.2948881437085,5.37341832146491
0.365170646330791,4.91525466880738,5.29540615528864,5.373512542019
0.365295661957745,4.91564007209242,5.29604010201588,5.37386652173613
0.365420677584698,4.91644461141425,5.29683675773971,5.37426633163378
0.365545693211651,4.91690802363755,5.29706616816668,5.37499224986651
0.365670708838605,4.92030279673879,5.29707613099832,5.37530592849176
0.365795724465558,4.92066435439265,5.29754954332462,5.37542695381795
0.365920740092512,4.92192639578413,5.29782731363417,5.37552001336273
0.366045755719465,4.92289824191632,5.29817709706568,5.37622465454483
0.366170771346418,4.92373927205703,5.29830405406713,5.37675415599457
0.366295786973372,4.92397900199004,5.29865935872728,5.37689860380102
0.366420802600325,4.92437982370137,5.29883290846688,5.37712361219621
0.366545818227278,4.92471496565611,5.29945389602743,5.37858609335404
0.366670833854232,4.92483204346574,5.29972029037529,5.37932484894231
0.366795849481185,4.92536990438811,5.3002208451484,5.3799067315364
0.366920865108139,4.92628470361105,5.30046618483645,5.38061631535596
0.367045880735092,4.92710749296551,5.30183302562507,5.38168984790291
0.367170896362045,4.92735175586259,5.30309786981129,5.38197729419181
0.367295911988999,4.92800810351861,5.30337008264756,5.38271494402869
0.367420927615952,4.92832361452905,5.30405288258635,5.38274010964544
0.367545943242905,4.9286415057302,5.30508431829743,5.38319826467522
0.367670958869859,4.92880420504774,5.3058933235116,5.3843992010351
0.367795974496812,4.92977353834747,5.30683793508064,5.38497949859028
0.367920990123765,4.92994611675353,5.30701255838825,5.38571564654656
0.368046005750719,4.93084591598936,5.30705937384253,5.38649128152933
0.368171021377672,4.93117620669939,5.30895511639461,5.38675745789052
0.368296037004626,4.93212215815426,5.31091081113868,5.38755320004243
0.368421052631579,4.93403989605862,5.31100485152068,5.38790275079469
0.368546068258532,4.9343644812034,5.31115540555146,5.38917311732704
0.368671083885486,4.9367177114764,5.31159987363931,5.38918591683735
0.368796099512439,4.93773209883944,5.31195860994606,5.38924971999167
0.368921115139392,4.94175339376864,5.31216865522437,5.3912226494459
0.369046130766346,4.94243856374885,5.31298566649681,5.39132184336545
0.369171146393299,4.94278231681321,5.31306020967309,5.39178763461479
0.369296162020253,4.94340943856109,5.31354178014428,5.39185689498975
0.369421177647206,4.94437205628001,5.31435771174973,5.39205967781553
0.369546193274159,4.94472874674307,5.31546024800555,5.39270035945772
0.369671208901113,4.9452416606547,5.31575785621337,5.3929758657001
0.369796224528066,4.94600310972611,5.31604002556822,5.39339762305598
0.369921240155019,4.94725762158964,5.31635516491967,5.39347081468216
0.370046255781973,4.94802213013778,5.31640938264943,5.39407556336022
0.370171271408926,4.94809838613111,5.31707097884964,5.39422731153766
0.370296287035879,4.94831203463091,5.31864660282624,5.39435555642389
0.370421302662833,4.94982029797522,5.31965436800373,5.39498115959604
0.370546318289786,4.95038501166657,5.3200044784914,5.39520965623007
0.37067133391674,4.95078749717637,5.32050136387235,5.39529927946252
0.370796349543693,4.95099390541846,5.32161298174302,5.39673707229715
0.370921365170646,4.95118547851844,5.32290346519524,5.39694854013433
0.3710463807976,4.95180037263104,5.32301488028977,5.39810186741864
0.371171396424553,4.95254217149846,5.32305742952128,5.39846094105691
0.371296412051506,4.95299670931666,5.32307116891733,5.39905473526601
0.37142142767846,4.95395222010104,5.32328656221223,5.39905752171942
0.371546443305413,4.95422533292573,5.32357366383532,5.39975758060587
0.371671458932367,4.95444033630612,5.32436979078602,5.40032219034177
0.37179647455932,4.95444708739528,5.32503322349952,5.4004075043993
0.371921490186273,4.95562821473938,5.32564876241678,5.40137342760537
0.372046505813227,4.95562886513616,5.32741972430962,5.40232629555362
0.37217152144018,4.95600665005369,5.327943177358,5.40362129550524
0.372296537067133,4.95845819913034,5.32835904461599,5.40417056185904
0.372421552694087,4.95880783001079,5.32839520174375,5.40531949106445
0.37254656832104,4.95893547412022,5.32923279726656,5.40553302526671
0.372671583947993,4.95944467830604,5.3296349488145,5.40573676207767
0.372796599574947,4.95984789096044,5.33053363660101,5.40604058843161
0.3729216152019,4.9601200039665,5.33143092541714,5.40623612238875
0.373046630828854,4.96027928172134,5.33300146581738,5.40668682924861
0.373171646455807,4.96247536137734,5.33301656554195,5.40683582473589
0.37329666208276,4.96301598183214,5.33359314995868,5.4084662696741
0.373421677709714,4.96395467887288,5.33444470261902,5.40869436881362
0.373546693336667,4.96396386522431,5.3345412340959,5.40884076366288
0.37367170896362,4.96536233368516,5.33543652688314,5.40912279533551
0.373796724590574,4.96603467275053,5.33577302705762,5.40965416352196
0.373921740217527,4.96617827547381,5.33585051175167,5.4117290668274
0.374046755844481,4.96711921141059,5.3368606642097,5.41178069968577
0.374171771471434,4.96779815686815,5.33881560775227,5.41192232112392
0.374296787098387,4.96985367410628,5.33923726376126,5.41218446991945
0.374421802725341,4.97060913034555,5.33941005972955,5.41273216816913
0.374546818352294,4.97082131554004,5.34022827078344,5.41344318057998
0.374671833979247,4.97169616229961,5.34440531796195,5.41433153855095
0.374796849606201,4.97186301726441,5.34466433766784,5.41452835002175
0.374921865233154,4.97454678328054,5.34534903857105,5.4153878117383
0.375046880860108,4.97497573298181,5.34765812512673,5.41710314909683
0.375171896487061,4.97718141199968,5.34783118092334,5.41719296647896
0.375296912114014,4.97725085231624,5.34815631525276,5.41781290751474
0.375421927740968,4.97739763318258,5.34840498631788,5.41973156404082
0.375546943367921,4.97961745170903,5.34843554990324,5.41993223148283
0.375671958994874,4.98091822066576,5.3498720465208,5.42009133435857
0.375796974621828,4.98202904997165,5.35016462174315,5.42018723807984
0.375921990248781,4.98238919106411,5.35124360238158,5.42074927164197
0.376047005875734,4.9829673142181,5.35194945032891,5.42099734204445
0.376172021502688,4.98544718077977,5.35256339450352,5.42241210913809
0.376297037129641,4.985660350992,5.35379419991111,5.42264986531203
0.376422052756595,4.98633112921544,5.35403556121821,5.42276462918435
0.376547068383548,4.98701223061016,5.35423366671066,5.4231697368554
0.376672084010501,4.98830915383029,5.35440934158073,5.42323606437415
0.376797099637455,4.98832904060677,5.35477743056339,5.42401776710722
0.376922115264408,4.98846617767409,5.35486726230886,5.42468439510022
0.377047130891361,4.98927805436231,5.35496438933793,5.42469394412722
0.377172146518315,4.98992528035795,5.3558847644188,5.42641267266886
0.377297162145268,4.99004352570624,5.35609233939654,5.42666666425243
0.377422177772222,4.9901074491069,5.35665420611627,5.42688588320142
0.377547193399175,4.99044736217058,5.35679349529958,5.42712980595273
0.377672209026128,4.99069037617676,5.35705913922703,5.4273038960989
0.377797224653082,4.99242090431355,5.35739511168696,5.42760245902768
0.377922240280035,4.99381660678019,5.35740401691651,5.42774738416195
0.378047255906988,4.99397338547147,5.3585794024568,5.4280720667656
0.378172271533942,4.99438658363072,5.35937949886632,5.42825466608351
0.378297287160895,4.99496645526733,5.3598757769564,5.42845100081529
0.378422302787848,4.99498467756729,5.36086164309443,5.42897143352872
0.378547318414802,4.99582618172749,5.36128834287506,5.42897381441171
0.378672334041755,4.99735166410781,5.36175129702637,5.42927576711948
0.378797349668709,4.99773234529767,5.36186667581352,5.42985497291181
0.378922365295662,4.99807807786226,5.36189849928155,5.43037833882823
0.379047380922615,5.00129202089289,5.36197049397034,5.43053353621331
0.379172396549569,5.00201418473721,5.36271974392239,5.43194197920748
0.379297412176522,5.00232980423717,5.36346831435648,5.43254015263826
0.379422427803475,5.0027953093842,5.36400362021315,5.43301473325173
0.379547443430429,5.00291396280939,5.36519311031814,5.43308988080096
0.379672459057382,5.0030891813474,5.36568021739449,5.43323759293856
0.379797474684336,5.00344004929021,5.36627459341458,5.43325289884209
0.379922490311289,5.00616849803228,5.36676271674043,5.4339596876666
0.380047505938242,5.00658551072802,5.36706583021489,5.43461837952245
0.380172521565196,5.00740072799255,5.36727084552981,5.4349821509002
0.380297537192149,5.0077957421549,5.36842865231639,5.43655180354111
0.380422552819102,5.00833894113064,5.36843952944488,5.43668700775433
0.380547568446056,5.00836034589303,5.36860278699411,5.43693263496289
0.380672584073009,5.00852823630114,5.36918042898592,5.43920894784993
0.380797599699963,5.01094834068226,5.37003143402237,5.43968302871524
0.380922615326916,5.01163494365296,5.37048531936101,5.44040817964017
0.381047630953869,5.01226267835931,5.37262565409799,5.44220399905038
0.381172646580823,5.01464521155445,5.37280621271548,5.44267718732006
0.381297662207776,5.01629370507448,5.37287247271543,5.44473587195669
0.381422677834729,5.01644257547383,5.37310707890007,5.44503611186044
0.381547693461683,5.01650799293962,5.37340235562714,5.44528152475522
0.381672709088636,5.01665594212943,5.37356078998399,5.44550768942132
0.381797724715589,5.01674783688664,5.37473298795339,5.44566135278255
0.381922740342543,5.01798089070269,5.37500062044271,5.44604724579597
0.382047755969496,5.02206041092743,5.37520621597683,5.44692358708451
0.38217277159645,5.02336722745741,5.37541010349937,5.44693779810461
0.382297787223403,5.02346864001384,5.37592070965706,5.44739252882885
0.382422802850356,5.02441332567184,5.37656984369135,5.44766481750102
0.38254781847731,5.02593705834612,5.37719285825596,5.44778493630238
0.382672834104263,5.02719188939276,5.37741777114217,5.44783580899157
0.382797849731216,5.02879391557027,5.37747224841846,5.44816549971021
0.38292286535817,5.02934671427963,5.37757221642918,5.4492703782905
0.383047880985123,5.03060367557196,5.37795035422944,5.45037169558138
0.383172896612076,5.03103312807865,5.37802824043487,5.450567891622
0.38329791223903,5.03108223353407,5.37804373991104,5.45059179906794
0.383422927865983,5.03280991302519,5.37808277867443,5.4521369889126
0.383547943492937,5.03320101253598,5.38057694852346,5.45245673261849
0.38367295911989,5.03320133469615,5.38095991699611,5.45260861832341
0.383797974746843,5.03609146771433,5.38172219696193,5.45309559506221
0.383922990373797,5.03611201737545,5.38182464280447,5.45506167028738
0.38404800600075,5.03805682965201,5.38247599812279,5.45642785107254
0.384173021627703,5.03983342600595,5.38499198793334,5.45733210996828
0.384298037254657,5.04099155115893,5.38506820610109,5.45785019980094
0.38442305288161,5.04286730905245,5.38645718899488,5.45791378729772
0.384548068508564,5.04374275697469,5.38692178201101,5.45839058726115
0.384673084135517,5.04376663741113,5.3874542038011,5.45919040524112
0.38479809976247,5.04534643564862,5.38755181306384,5.45980516020401
0.384923115389424,5.04536772515084,5.38807698984756,5.45980828182653
0.385048131016377,5.04566931193669,5.38850116637187,5.46030108791932
0.38517314664333,5.04593633664645,5.38951704592097,5.46103752176392
0.385298162270284,5.04794738539607,5.39089999311076,5.46141338730941
0.385423177897237,5.0491023027563,5.39118623477933,5.46161680075752
0.385548193524191,5.04916221842104,5.39142061954055,5.46173670509043
0.385673209151144,5.05003264242722,5.39181704643676,5.46183896174291
0.385798224778097,5.05069716938605,5.39221381629035,5.46186649611531
0.385923240405051,5.05069775088332,5.39253347068266,5.46191832949274
0.386048256032004,5.05143528683959,5.3937349369131,5.46242159320504
0.386173271658957,5.0520385539585,5.3939930265418,5.46279407074346
0.386298287285911,5.05305668489612,5.39416688749155,5.46292043420087
0.386423302912864,5.05393907044451,5.39677204746546,5.46408092141725
0.386548318539817,5.05547547446183,5.39689903139513,5.46436448115636
0.386673334166771,5.05606063545146,5.39720687831606,5.46447067092177
0.386798349793724,5.056265150049,5.39738848052283,5.4647930569166
0.386923365420678,5.05745804333458,5.39823143953154,5.46556219589356
0.387048381047631,5.05805326483312,5.39873626920897,5.46562253575747
0.387173396674584,5.05814204868285,5.39909699108845,5.46575458693862
0.387298412301538,5.05815404028935,5.39917189726202,5.46597503148018
0.387423427928491,5.05949357257296,5.39928206857602,5.46619272044372
0.387548443555444,5.05976573031704,5.39938056464527,5.46632165844487
0.387673459182398,5.06003693444103,5.39941725233842,5.46652104194632
0.387798474809351,5.0609414966369,5.40017174439143,5.46664889666725
0.387923490436305,5.06116452594839,5.40069408582598,5.46709977209986
0.388048506063258,5.06158792708648,5.40128949613336,5.467158377625
0.388173521690211,5.06200982995662,5.40179684170559,5.46781735600226
0.388298537317165,5.06417057213941,5.40318984149456,5.46814003319471
0.388423552944118,5.06713581322011,5.40453943094245,5.46859445714118
0.388548568571071,5.06784497540456,5.40455657378794,5.46871557474891
0.388673584198025,5.06808350788216,5.40550644934135,5.46894931340986
0.388798599824978,5.06810942510733,5.40562320672167,5.46897589507981
0.388923615451931,5.06812401382992,5.40636210656425,5.469516522062
0.389048631078885,5.06892814361469,5.40658311715232,5.47000390750941
0.389173646705838,5.06901871436887,5.40658751801238,5.47027378665976
0.389298662332792,5.07120180240775,5.40711302157142,5.47047495574223
0.389423677959745,5.07173704611014,5.40778726881693,5.47076480005409
0.389548693586698,5.07213307525733,5.40849501841301,5.47119740913897
0.389673709213652,5.07270438123656,5.40917065471774,5.47169953717136
0.389798724840605,5.07324243979764,5.40952580376096,5.47200057508318
0.389923740467558,5.0734535281626,5.41002543409391,5.47210817998798
0.390048756094512,5.07433001935355,5.41221052393849,5.47214248356439
0.390173771721465,5.07640607463276,5.412625721695,5.47225617931762
0.390298787348419,5.07649372227348,5.41297408532608,5.47234403754838
0.390423802975372,5.07692295962822,5.41326613469824,5.47358107311655
0.390548818602325,5.07714819678021,5.41373342231055,5.47367737326385
0.390673834229279,5.07721890797006,5.41384091064538,5.47384977011011
0.390798849856232,5.07794398567401,5.41501910411704,5.47431138978747
0.390923865483185,5.07861999206504,5.4156485569517,5.47513907109964
0.391048881110139,5.07866581333403,5.41600866853532,5.47518253606293
0.391173896737092,5.07878472783548,5.41627063895292,5.47650179840739
0.391298912364046,5.07896069094823,5.4162914818573,5.47889528784187
0.391423927990999,5.07923916132542,5.41629455214453,5.47926174566603
0.391548943617952,5.07925097443544,5.41653417314043,5.47962175083801
0.391673959244906,5.08196726929127,5.41671199048229,5.48087299730101
0.391798974871859,5.0824728373864,5.4172991726928,5.48259325991151
0.391923990498812,5.08297596638794,5.41754162226271,5.48268102408239
0.392049006125766,5.08339228843881,5.41779643357028,5.48338487592282
0.392174021752719,5.08466789195262,5.41871397661159,5.48351849507879
0.392299037379672,5.08487235058829,5.41901183199893,5.48398371622264
0.392424053006626,5.08487618643111,5.42044846581844,5.48488659187331
0.392549068633579,5.08506773498776,5.42200264541349,5.48603834603608
0.392674084260533,5.08593028120315,5.42258683011808,5.48620877805985
0.392799099887486,5.08690967407984,5.42365767830169,5.48621757496994
0.392924115514439,5.08864338575523,5.42566976739088,5.48753619816112
0.393049131141393,5.08915501764498,5.42643101902797,5.48773197835752
0.393174146768346,5.09055240069012,5.4273379237273,5.4881690091353
0.393299162395299,5.0941207892532,5.42734444404885,5.48827852541619
0.393424178022253,5.09426656600966,5.42806190370026,5.49042118715995
0.393549193649206,5.09481461768098,5.42865873519264,5.49063456299028
0.39367420927616,5.09483942742264,5.42881866186133,5.49086735258096
0.393799224903113,5.09609921674748,5.42985145083197,5.49181530134808
0.393924240530066,5.09664366769176,5.43059862990486,5.49185179444915
0.39404925615702,5.09818841426403,5.43061230322871,5.49228908206099
0.394174271783973,5.09847746223929,5.43120114814079,5.49249285573104
0.394299287410926,5.10058544238667,5.43171071796566,5.493124416062
0.39442430303788,5.10177417994841,5.43191265865624,5.49399907039022
0.394549318664833,5.10177475425395,5.43193080141971,5.49513117314123
0.394674334291786,5.10230239514206,5.43255719056854,5.49659058109884
0.39479934991874,5.1030653756497,5.43363589484122,5.49676743489023
0.394924365545693,5.10424150778485,5.43367900883878,5.49745670991502
0.395049381172647,5.10428302471729,5.43372207262446,5.49819491386603
0.3951743967996,5.10587897892127,5.43374385882733,5.49927632642907
0.395299412426553,5.107543153154,5.43401201821084,5.49959087752122
0.395424428053507,5.10802521880833,5.43471507582583,5.49968366497699
0.39554944368046,5.10845361954072,5.43636665010329,5.50127745871311
0.395674459307413,5.10855506733703,5.43647066778913,5.50185224603878
0.395799474934367,5.10960380599399,5.43720245998323,5.50280209372619
0.39592449056132,5.11023678277477,5.43721143045554,5.50356141614802
0.396049506188274,5.11031653505949,5.43744886685485,5.50404932527457
0.396174521815227,5.1108879293439,5.43867184629429,5.50409699278983
0.39629953744218,5.11102348175576,5.43879380725077,5.50421048220645
0.396424553069134,5.11192288281844,5.43888200740792,5.50489076126425
0.396549568696087,5.11197445143481,5.43958917537227,5.50600783296107
0.39667458432304,5.11215576593479,5.44009700055684,5.50621392872454
0.396799599949994,5.1122544720543,5.44042743178266,5.50622758691327
0.396924615576947,5.11327750054522,5.44056417876223,5.50646628517041
0.3970496312039,5.11342741359957,5.44063991078918,5.50688993795063
0.397174646830854,5.11416708563031,5.44184477442963,5.50711141753451
0.397299662457807,5.11433494878113,5.44224468186398,5.50855909030993
0.397424678084761,5.11484409365134,5.44225720548308,5.50891846532763
0.397549693711714,5.11495965086759,5.44226591458792,5.50939526253666
0.397674709338667,5.11524479364478,5.44260521493549,5.50942161606463
0.397799724965621,5.1154875718108,5.44283374066027,5.50973972342148
0.397924740592574,5.11550061092723,5.44359427401936,5.51019381547849
0.398049756219527,5.11599722826177,5.4448954682528,5.51136328546793
0.398174771846481,5.11619755167365,5.4451578832607,5.51265951752225
0.398299787473434,5.11719406415435,5.44571610329022,5.51305478619501
0.398424803100388,5.11733937953966,5.44575467398622,5.51353442275818
0.398549818727341,5.11835514222258,5.44612774479506,5.51384019154226
0.398674834354294,5.11873055506238,5.44630656096557,5.51483748390857
0.398799849981248,5.11914197492221,5.44633207853032,5.51489313223871
0.398924865608201,5.11968340477247,5.44647687264247,5.51687566179963
0.399049881235154,5.12079407459768,5.44648005817303,5.51764355346369
0.399174896862108,5.12094084564306,5.44702453267381,5.51831723943671
0.399299912489061,5.1215191015713,5.447351822876,5.51844585224163
0.399424928116014,5.12306042811734,5.44738693975027,5.52048767346112
0.399549943742968,5.12313457684351,5.44780739466046,5.52093679610946
0.399674959369921,5.12323904859906,5.44794692162528,5.52105357058849
0.399799974996875,5.12326167617065,5.44849875360615,5.52119517576915
0.399924990623828,5.12326915035662,5.44887831180177,5.52142690636429
0.400050006250781,5.12354489725214,5.45001543924069,5.52155058633948
0.400175021877735,5.12524356295902,5.45007006599265,5.52199999223611
0.400300037504688,5.1274001628934,5.45100454583908,5.52244604879658
0.400425053131641,5.13051119738739,5.45199417082684,5.52252313424829
0.400550068758595,5.13107523083166,5.45297239173112,5.52291889967675
0.400675084385548,5.13201157105643,5.45328642492963,5.52362100201834
0.400800100012502,5.13434640884975,5.45364417734313,5.52416123044297
0.400925115639455,5.13486753800218,5.45385171007825,5.52457127063474
0.401050131266408,5.13555486394021,5.45430812842295,5.52470612320156
0.401175146893362,5.13570027425602,5.45457592612565,5.525219691176
0.401300162520315,5.13571487868724,5.45515196031064,5.52600189009088
0.401425178147268,5.13635484711661,5.4554384952739,5.52662150340243
0.401550193774222,5.13662515060792,5.45606936022854,5.52706302555038
0.401675209401175,5.13696269933033,5.45657692165226,5.52745292294272
0.401800225028129,5.13713904204745,5.45664918212632,5.5279059681185
0.401925240655082,5.13790663405595,5.45681937206046,5.52851675272604
0.402050256282035,5.13797517821048,5.4576162716691,5.52921326236291
0.402175271908989,5.13845137511302,5.45894211934467,5.52967892526077
0.402300287535942,5.1385231845264,5.45896322258637,5.53021833064556
0.402425303162895,5.13908964810133,5.45948699607632,5.5303994294984
0.402550318789849,5.14114402863836,5.45998041083655,5.53049711297279
0.402675334416802,5.14350854523077,5.46115752292914,5.53114963246301
0.402800350043755,5.14424310782852,5.46138955314069,5.5318828710061
0.402925365670709,5.14442434128329,5.46219451040685,5.53195237497824
0.403050381297662,5.14595643893579,5.4626066961395,5.53300380389387
0.403175396924616,5.14643379731938,5.46266548551704,5.53309293770825
0.403300412551569,5.14703759431275,5.4636450985345,5.53341469278676
0.403425428178522,5.14716024036712,5.46461851188318,5.53358816229083
0.403550443805476,5.14825266073269,5.46482852706489,5.53394624386565
0.403675459432429,5.14830542883697,5.46631527571523,5.53519549605218
0.403800475059382,5.1493255638956,5.46664983639968,5.53538802975757
0.403925490686336,5.14932990793228,5.46688334858326,5.53580231829175
0.404050506313289,5.15003955725714,5.46708789186019,5.53644639327434
0.404175521940243,5.15145115116498,5.46729576673304,5.53675944269861
0.404300537567196,5.15172577769286,5.4673479802867,5.5370947169322
0.404425553194149,5.15202942057108,5.46869546315827,5.5384957828978
0.404550568821103,5.15343105784606,5.47060329087671,5.53957447391412
0.404675584448056,5.15373978662086,5.47082861596932,5.54030444395137
0.404800600075009,5.15409544595598,5.47094683161626,5.54075542095575
0.404925615701963,5.15509294718042,5.47130391148139,5.54093408270974
0.405050631328916,5.15517440991813,5.47188592849641,5.54278972834569
0.405175646955869,5.15560217514021,5.47359521078824,5.54287131908532
0.405300662582823,5.15689878181149,5.47445844461709,5.54374488196224
0.405425678209776,5.15743308370507,5.47473340569934,5.54463161774
0.40555069383673,5.15901876740469,5.47526140023092,5.54542040153893
0.405675709463683,5.15925932163523,5.47563698055888,5.54632491405622
0.405800725090636,5.16049649385556,5.47707381026315,5.5469192240998
0.40592574071759,5.16084449729218,5.47758102997256,5.54811173912224
0.406050756344543,5.1608855952299,5.4786313153917,5.54828091582365
0.406175771971496,5.16120062602125,5.47940758217262,5.54913885346906
0.40630078759845,5.16165629744259,5.48106698857951,5.55061549882135
0.406425803225403,5.1619807865584,5.48122091654528,5.55226114612638
0.406550818852357,5.16238706092921,5.48126897259107,5.55228740912802
0.40667583447931,5.16245731441125,5.481521716493,5.5524405971519
0.406800850106263,5.16284901535836,5.48211693595998,5.55327996034885
0.406925865733217,5.16463862361515,5.48266867001173,5.55357657403004
0.40705088136017,5.16487709013188,5.48529866472988,5.55422766123232
0.407175896987123,5.16512807900383,5.48530232815849,5.55442491266071
0.407300912614077,5.16787869192367,5.48557466752119,5.55461262373929
0.40742592824103,5.16821077191237,5.48631975914068,5.55513393152647
0.407550943867984,5.1682568822326,5.4865517423683,5.55517004398177
0.407675959494937,5.1683862358704,5.48689518090001,5.55540435164604
0.40780097512189,5.16859384663097,5.4879428423059,5.55617084862681
0.407925990748844,5.16874845269743,5.48797584515355,5.55634343899681
0.408051006375797,5.16885758320837,5.48836598754787,5.55693553665878
0.40817602200275,5.16919176682785,5.48893627218234,5.55805269556768
0.408301037629704,5.17043466718715,5.48915296149501,5.55811836721757
0.408426053256657,5.17174747849938,5.48920534078651,5.55991074776069
0.40855106888361,5.17184476500286,5.49041589321989,5.56036625516124
0.408676084510564,5.17265567602399,5.49058874526092,5.56037684286565
0.408801100137517,5.17306414264712,5.49112362325569,5.5610374937911
0.408926115764471,5.17402897233103,5.49162498221586,5.56132624314224
0.409051131391424,5.17422522041202,5.49182304445384,5.56241308377216
0.409176147018377,5.17430445037942,5.4922651655822,5.56247220903546
0.409301162645331,5.1744694575967,5.49364417129703,5.56250577800744
0.409426178272284,5.17456500746673,5.4959018299105,5.5626736794871
0.409551193899237,5.17479600299367,5.49599493421441,5.56278548764675
0.409676209526191,5.17520465988714,5.49728590575327,5.56330361605536
0.409801225153144,5.17520532529956,5.49775308218132,5.56373775359394
0.409926240780098,5.17551340486583,5.49777385204498,5.56418925087059
0.410051256407051,5.17584082620102,5.49884952011919,5.56456287499489
0.410176272034004,5.17689671659822,5.49947046670627,5.56495521859729
0.410301287660958,5.17695150593587,5.50016317400084,5.56499879696903
0.410426303287911,5.17696796892918,5.50047502061239,5.56602879141108
0.410551318914864,5.17736980817146,5.50088635352554,5.56666199072451
0.410676334541818,5.17878719434634,5.50127746038183,5.56747647485207
0.410801350168771,5.17905916773776,5.50147262943884,5.56784175286298
0.410926365795724,5.17933664190433,5.501542431499,5.56791266085463
0.411051381422678,5.18096567567739,5.5020578911128,5.56836592903194
0.411176397049631,5.18136817566458,5.50248054245342,5.56885907337519
0.411301412676585,5.18137497545717,5.50275198331786,5.56953917159866
0.411426428303538,5.18306278251951,5.5037099732921,5.56954478188972
0.411551443930491,5.18374020352607,5.50486430001939,5.56993487977011
0.411676459557445,5.18685220436678,5.50506573628023,5.57002775022333
0.411801475184398,5.18692785993783,5.5051813873143,5.57077334115638
0.411926490811351,5.18712835239844,5.50530924797747,5.57086603994764
0.412051506438305,5.18741241163383,5.50531091315928,5.57338925827271
0.412176522065258,5.18874003824964,5.50583375138348,5.57406263262166
0.412301537692212,5.18892709432542,5.50611443178225,5.57409872631816
0.412426553319165,5.18907794523463,5.50639800674208,5.57434410347604
0.412551568946118,5.18932617735055,5.50775059912063,5.57436172075595
0.412676584573072,5.18964080468396,5.50886003946242,5.57512947677128
0.412801600200025,5.19015156168284,5.50889002714991,5.57518872539056
0.412926615826978,5.19076039260514,5.50900822626036,5.57519192194713
0.413051631453932,5.19079650905518,5.50907915362412,5.57535721424986
0.413176647080885,5.19099247817561,5.51125302927672,5.57594918639227
0.413301662707838,5.19116924069388,5.51136916565789,5.57595556836779
0.413426678334792,5.19237872623467,5.511502790952,5.57607647990151
0.413551693961745,5.19415428827722,5.51198559726109,5.57652400713387
0.413676709588699,5.1942008198584,5.5130345884106,5.57662220045982
0.413801725215652,5.19464153889229,5.51324611472423,5.57672441886768
0.413926740842605,5.19489083442175,5.51339354683414,5.57704800262094
0.414051756469559,5.19693475213926,5.51536301321203,5.57879873082264
0.414176772096512,5.19753081234213,5.51722331158166,5.57947657547411
0.414301787723465,5.19783878061222,5.51825233032826,5.58027997765245
0.414426803350419,5.19922387092328,5.51840106308881,5.580305926176
0.414551818977372,5.20038145124042,5.52024489247205,5.58038576016489
0.414676834604326,5.20122671567528,5.52114996638213,5.58135152869866
0.414801850231279,5.20182177570968,5.52145286831285,5.58166304982527
0.414926865858232,5.20184685981921,5.52168444572727,5.58174047802322
0.415051881485186,5.20221202114241,5.52191995158782,5.58210874105885
0.415176897112139,5.20548859923197,5.52253548901719,5.58415819826524
0.415301912739092,5.20645793097277,5.52349425592553,5.5843635460287
0.415426928366046,5.20814087023195,5.52356012048979,5.58503753112054
0.415551943992999,5.20855422640191,5.5238386338957,5.58585901239
0.415676959619952,5.21039287161916,5.52453717909572,5.5863786575897
0.415801975246906,5.21057518243833,5.52464189042633,5.58646886999193
0.415926990873859,5.21164631535763,5.52515406120718,5.58675596697527
0.416052006500813,5.2133818434761,5.52518143708073,5.58678710679271
0.416177022127766,5.21362936769259,5.52534888914229,5.58831882846312
0.416302037754719,5.21380169153467,5.52554595580475,5.58930627553137
0.416427053381673,5.21564574546985,5.52561526992014,5.59026031307951
0.416552069008626,5.21624059288993,5.52629710190591,5.59027063570319
0.416677084635579,5.2164427407752,5.52652249105462,5.59053543922331
0.416802100262533,5.2178699936186,5.52701653726621,5.59094590910018
0.416927115889486,5.21796803998253,5.5272750375318,5.59181234918989
0.41705213151644,5.21940727754579,5.52760966560753,5.59263728173574
0.417177147143393,5.2195248023301,5.5283234875198,5.59393482790715
0.417302162770346,5.21980413036525,5.52924643177805,5.59453049522786
0.4174271783973,5.22016839101034,5.52974656453744,5.5956681708892
0.417552194024253,5.2204470661151,5.5312080103074,5.59893585120478
0.417677209651206,5.22111238168556,5.53157846483859,5.59936342546921
0.41780222527816,5.22142529394366,5.53273136350925,5.60031067486452
0.417927240905113,5.22220821130548,5.53351728825981,5.60032745255158
0.418052256532067,5.22420403326303,5.53377152961639,5.60080110657286
0.41817727215902,5.22422150140992,5.53399260269603,5.60121248308163
0.418302287785973,5.22433399985025,5.53408626533379,5.60180553821759
0.418427303412927,5.2246333673775,5.53432535961085,5.60188675308285
0.41855231903988,5.2251767827613,5.53436761925025,5.60239946542954
0.418677334666833,5.22528742805139,5.53495811823289,5.60305328969518
0.418802350293787,5.22615472666255,5.5354584643002,5.60443572185749
0.41892736592074,5.22758951651635,5.53571446589446,5.60450357164654
0.419052381547693,5.22789952131928,5.53645629854917,5.60452362284807
0.419177397174647,5.22839773578546,5.53680505128815,5.60498627295038
0.4193024128016,5.22952335046262,5.53714866382016,5.60548440350603
0.419427428428554,5.23060438800778,5.53718816499341,5.6059475247627
0.419552444055507,5.23099641240233,5.53741277528176,5.60657005874641
0.41967745968246,5.23132268629014,5.53818168177721,5.60689826471133
0.419802475309414,5.23163016734442,5.53856248226189,5.60702181103253
0.419927490936367,5.23239932233764,5.53903292629586,5.60713045281882
0.42005250656332,5.23399747174958,5.53964146420822,5.60772210162813
0.420177522190274,5.23505833171984,5.53983383774709,5.60823905249278
0.420302537817227,5.23526733383914,5.53986695866029,5.60868037913414
0.420427553444181,5.23588409095069,5.54017147420456,5.60937342556629
0.420552569071134,5.23744288863126,5.54115611178048,5.61160343519905
0.420677584698087,5.23763850177279,5.54235523538106,5.61161122952399
0.420802600325041,5.23790482226315,5.54235808863167,5.61183336144608
0.420927615951994,5.23863648098831,5.54368596067315,5.61197331334027
0.421052631578947,5.23942917521729,5.54383772860542,5.61305082630166
0.421177647205901,5.23956006400669,5.54398866271645,5.61309036885507
0.421302662832854,5.24070880416499,5.54424980970362,5.61394280888528
0.421427678459807,5.24158733915461,5.54469773767163,5.61488287992157
0.421552694086761,5.24220932597465,5.54511636897852,5.61498051828179
0.421677709713714,5.24283800268371,5.54523293506583,5.6162510721113
0.421802725340668,5.24289486060184,5.54524739160238,5.61634066983739
0.421927740967621,5.24301239823723,5.54574382789214,5.61811460353227
0.422052756594574,5.24314796042796,5.54599030650258,5.61816756027664
0.422177772221528,5.24359015946934,5.54643257668383,5.6183894890479
0.422302787848481,5.24386563134771,5.54653368967212,5.61900563585405
0.422427803475434,5.24391935185379,5.54705782967976,5.61910085061833
0.422552819102388,5.24404914962522,5.54713396098472,5.61912724415104
0.422677834729341,5.24409210833188,5.54726335116063,5.61962780625812
0.422802850356295,5.2441436464893,5.5494755503857,5.62008547452809
0.422927865983248,5.24418550727207,5.54976212024044,5.62089024435134
0.423052881610201,5.24546337228529,5.55016804559,5.62091337525033
0.423177897237155,5.24619811419243,5.55058894178225,5.62126848200422
0.423302912864108,5.24628853110173,5.55140928850373,5.62174900046161
0.423427928491061,5.24638999394842,5.55236049435552,5.62226680553455
0.423552944118015,5.24686924362646,5.55298980833533,5.62255065024162
0.423677959744968,5.24730107597043,5.55309842585849,5.62257381986584
0.423802975371921,5.2483430034252,5.55336282411321,5.62354624939335
0.423927990998875,5.24913050659589,5.55493585984145,5.62359998818869
0.424053006625828,5.24922934501394,5.55513467319774,5.62379778350844
0.424178022252782,5.24974449815446,5.55541568873703,5.62411476322326
0.424303037879735,5.25035783658754,5.55605366009255,5.62629814708996
0.424428053506688,5.25080778009023,5.55663160265916,5.62675130050002
0.424553069133642,5.25514890829393,5.55673109778441,5.62799911084918
0.424678084760595,5.2559431836166,5.55770736672311,5.6283018722617
0.424803100387548,5.2564013882474,5.55796055388745,5.62915434534556
0.424928116014502,5.25673642893115,5.55866462653505,5.62940525200245
0.425053131641455,5.25701699107478,5.55915960867023,5.63092996295027
0.425178147268409,5.25707518469113,5.55952391048865,5.63142531163522
0.425303162895362,5.25828892756901,5.55968240819963,5.63259175544115
0.425428178522315,5.25903356981169,5.55978146550428,5.6346048129794
0.425553194149269,5.25911163273857,5.55994555313832,5.63551172740603
0.425678209776222,5.25930540798361,5.56121746535936,5.63594411762759
0.425803225403175,5.26063552345035,5.56386488341217,5.63630575388802
0.425928241030129,5.26147740026874,5.5642060628212,5.63668218679161
0.426053256657082,5.2618152843145,5.56431754720382,5.63674969964202
0.426178272284035,5.26206676357722,5.56499868054271,5.6369819453417
0.426303287910989,5.26291528414244,5.56523861373315,5.6382541673959
0.426428303537942,5.26302611749726,5.56704221022146,5.63854517067916
0.426553319164896,5.263449376643,5.56712600581544,5.63915746171018
0.426678334791849,5.26348758235652,5.5689849198344,5.64005811756862
0.426803350418802,5.26378705058656,5.56957947867215,5.6407175718748
0.426928366045756,5.26452109683339,5.56993518704372,5.64117707486322
0.427053381672709,5.26474793613371,5.57035047243392,5.64135897128568
0.427178397299662,5.26576701019275,5.5719124479779,5.64154383179857
0.427303412926616,5.2659125696395,5.57306845965867,5.64165624273159
0.427428428553569,5.26823650304198,5.5744787451664,5.64171838369168
0.427553444180523,5.26852308924688,5.57449783240033,5.64173842327485
0.427678459807476,5.26871514844703,5.57464900476064,5.64201713702099
0.427803475434429,5.26940189443339,5.57527113776192,5.64210448722094
0.427928491061383,5.26984574575252,5.57685746627006,5.64279342395502
0.428053506688336,5.27006794196722,5.57742085443407,5.64291815647537
0.428178522315289,5.2701492779709,5.57770578524352,5.64376224072168
0.428303537942243,5.27050641218491,5.57782434945581,5.6440822898198
0.428428553569196,5.2710024668675,5.57896241718628,5.64453506822596
0.42855356919615,5.27119164233111,5.57933644703999,5.64480486352673
0.428678584823103,5.27160660260144,5.58019863225787,5.64498291028392
0.428803600450056,5.27188583478759,5.58119744785401,5.64529751013785
0.42892861607701,5.27285209825739,5.58157827971618,5.64560557726587
0.429053631703963,5.27330836049099,5.58184589259565,5.64598765037898
0.429178647330916,5.2740724263046,5.58235771406436,5.64696605498304
0.42930366295787,5.27419406956709,5.58262776426515,5.65064745134328
0.429428678584823,5.27512102374903,5.58271437923352,5.65241183459978
0.429553694211776,5.27616596041227,5.58290096813461,5.6550213857874
0.42967870983873,5.27766232128746,5.58389308353626,5.65502233957425
0.429803725465683,5.28085042011545,5.58533684569582,5.65640910531245
0.429928741092637,5.28116522308723,5.58600732824904,5.65661214043315
0.43005375671959,5.28123380008047,5.58615399824425,5.65699458034173
0.430178772346543,5.2829755783677,5.58655671480873,5.65740780558376
0.430303787973497,5.28323496969516,5.58762457970973,5.65801360837322
0.43042880360045,5.28394556150067,5.58786732366216,5.65813800048192
0.430553819227403,5.28410395994329,5.58850433152476,5.65873067890298
0.430678834854357,5.28504338567194,5.58900438313707,5.65896777709507
0.43080385048131,5.28627579233665,5.58959700597102,5.65909014170533
0.430928866108264,5.28658521583969,5.59082241287223,5.65944255172681
0.431053881735217,5.28669813201837,5.59109410902605,5.65963661969307
0.43117889736217,5.28786459026959,5.59205357672885,5.66026369784052
0.431303912989124,5.28991676075324,5.59219634091129,5.66091953377427
0.431428928616077,5.28997168663869,5.59285457098183,5.66280288875734
0.43155394424303,5.29017969464023,5.59330045666587,5.6638927156871
0.431678959869984,5.29167097948453,5.59473439295927,5.66424752105643
0.431803975496937,5.29198380506446,5.5958290500493,5.6648111150157
0.43192899112389,5.29203642111088,5.59756444369038,5.66534855572205
0.432054006750844,5.29287090130334,5.59781981792185,5.66649126471337
0.432179022377797,5.2936452383332,5.59849944439087,5.66923039695091
0.432304038004751,5.2945982343227,5.59963025824123,5.66933413261209
0.432429053631704,5.29513846402057,5.60023641622856,5.67015945976598
0.432554069258657,5.29574081021233,5.60066509793847,5.67086094113435
0.432679084885611,5.29779813481088,5.60093106270875,5.67097852391305
0.432804100512564,5.29785139035841,5.60093283984065,5.67262892783234
0.432929116139517,5.298854820504,5.60202968117776,5.67323536261876
0.433054131766471,5.29967334324481,5.60206626256767,5.67400458265167
0.433179147393424,5.30267089146722,5.60327212789182,5.6749892468742
0.433304163020378,5.30403091527612,5.603555060552,5.67503389688726
0.433429178647331,5.30496963101467,5.60370069633433,5.67646563239207
0.433554194274284,5.30571683151416,5.60375817115805,5.67666861413442
0.433679209901238,5.30641859387722,5.60397783829638,5.67731095262002
0.433804225528191,5.30659243106113,5.60424224133715,5.67769643679372
0.433929241155144,5.30678177223389,5.60483109064934,5.67788890313252
0.434054256782098,5.30774757931543,5.60597267390965,5.67921140992856
0.434179272409051,5.30873296400407,5.60698361022441,5.67966051932392
0.434304288036005,5.30893698085771,5.60716329158066,5.67974429859977
0.434429303662958,5.3101289318025,5.60746217100786,5.68037771399811
0.434554319289911,5.31040551154491,5.60766628855864,5.68128192028644
0.434679334916865,5.31064927234862,5.60820987875955,5.68187904290923
0.434804350543818,5.31142879588672,5.60823853523191,5.68297482743021
0.434929366170771,5.31157751089818,5.61081752228072,5.68318860790547
0.435054381797725,5.31248685547154,5.61095301142688,5.68327690251638
0.435179397424678,5.31338222984473,5.61108380952579,5.68329373620259
0.435304413051631,5.31355560965395,5.61162234467316,5.68488739019216
0.435429428678585,5.31385609752937,5.61211542195378,5.68675678247893
0.435554444305538,5.31449236629452,5.61218331987651,5.68695638785409
0.435679459932492,5.31659414351626,5.61230430560424,5.68705818059683
0.435804475559445,5.31823721816341,5.6127871381508,5.68708359031098
0.435929491186398,5.31835734444933,5.61387803509636,5.68774186640016
0.436054506813352,5.31865789467453,5.61393819528158,5.6880582270649
0.436179522440305,5.31884373302101,5.61405598694745,5.68876760393359
0.436304538067258,5.32210931036793,5.61452872906537,5.68883169764783
0.436429553694212,5.32404361913446,5.61482535375307,5.68910133596182
0.436554569321165,5.32506684913345,5.61549381283846,5.69005849595372
0.436679584948119,5.32518386364374,5.61646103869712,5.69029366314718
0.436804600575072,5.32598551942265,5.61651868202834,5.69076256557777
0.436929616202025,5.32627657723075,5.61742208572372,5.69217960164903
0.437054631828979,5.32808327974768,5.61804182132958,5.69297116283113
0.437179647455932,5.32847437285947,5.61813003445486,5.69408389791077
0.437304663082885,5.32913947713704,5.61834271363957,5.69440549517926
0.437429678709839,5.33004254648604,5.61882868281706,5.69452434429779
0.437554694336792,5.33119598777944,5.6193413747014,5.69536395078607
0.437679709963745,5.33270566288079,5.61935414746524,5.69546145315013
0.437804725590699,5.33276662999806,5.62023108942655,5.69576803153493
0.437929741217652,5.33316863115096,5.62124585846726,5.69648619857272
0.438054756844606,5.33472907253598,5.62129041508299,5.69687091898838
0.438179772471559,5.3352665019169,5.6216164288905,5.69727341291089
0.438304788098512,5.3359312112313,5.6218547123503,5.69847594071495
0.438429803725466,5.33678661391296,5.62207286173756,5.69859521350093
0.438554819352419,5.33720469917973,5.62328655575814,5.69859583718232
0.438679834979372,5.337461259609,5.62364234341492,5.69923195269318
0.438804850606326,5.33751723100824,5.6248418002918,5.69941627374433
0.438929866233279,5.3384164045396,5.62490512607056,5.6997171533957
0.439054881860233,5.33858968599884,5.62560548912826,5.70167067262319
0.439179897487186,5.33907688496521,5.62758936678963,5.70253291054827
0.439304913114139,5.34083736016763,5.62857446616527,5.70266893509148
0.439429928741093,5.34157860408777,5.62960291234819,5.70267140702241
0.439554944368046,5.34172426380233,5.63141734411596,5.70292772431687
0.439679959994999,5.341728013898,5.63171041880874,5.70325806568886
0.439804975621953,5.3422115875362,5.63401133317072,5.70331029074432
0.439929991248906,5.34235012588395,5.63505648839958,5.70373495523589
0.440055006875859,5.34338983672105,5.6352370547431,5.70441997370245
0.440180022502813,5.34346263893509,5.63559068327667,5.70559719058814
0.440305038129766,5.34448802394562,5.63606274406038,5.70770178390811
0.44043005375672,5.3459421695807,5.63873524986447,5.70782955841863
0.440555069383673,5.3459458599486,5.63932428579203,5.70822162260309
0.440680085010626,5.34602424119952,5.63944363404959,5.70884656552712
0.44080510063758,5.34622607620749,5.63977097126208,5.70885188072417
0.440930116264533,5.34697554360447,5.64003504839202,5.70964793798138
0.441055131891486,5.34705063260007,5.64005754844127,5.71051903988255
0.44118014751844,5.34799692244562,5.64032603444066,5.71095789033905
0.441305163145393,5.34820231898241,5.64130260718408,5.7112555573116
0.441430178772347,5.34928308749052,5.64143467051411,5.71233249559076
0.4415551943993,5.34929496025391,5.64168045013555,5.7123959317909
0.441680210026253,5.35080054675,5.6429249202433,5.7124937692817
0.441805225653207,5.35227626875053,5.64428276288786,5.71260550903628
0.44193024128016,5.35248059229594,5.64497771282618,5.71408040602423
0.442055256907113,5.35293498546057,5.64504749119439,5.714964695285
0.442180272534067,5.35368800499776,5.64534263524555,5.71555565815741
0.44230528816102,5.35431420158318,5.64636242451581,5.71674462956921
0.442430303787973,5.35460589898142,5.64651432559331,5.7180031052174
0.442555319414927,5.35489254154141,5.6508693935533,5.7183408775012
0.44268033504188,5.35580974099303,5.65170463399596,5.71847977761809
0.442805350668834,5.35655534986589,5.65230320352523,5.71866628796382
0.442930366295787,5.35743841650153,5.65272859634114,5.71877200379936
0.44305538192274,5.35745826920346,5.65311464466065,5.71984111790503
0.443180397549694,5.35841561824648,5.65449377054223,5.72090989012236
0.443305413176647,5.3598122615614,5.65499695761997,5.72178177953354
0.4434304288036,5.36022557312629,5.6552152790894,5.7218238092984
0.443555444430554,5.36056446838394,5.65562049546791,5.72338525050868
0.443680460057507,5.36144108846411,5.65616210108605,5.72377959186903
0.443805475684461,5.36204779556699,5.65616683178528,5.72397928135274
0.443930491311414,5.36302217151415,5.657283235573,5.72457247486844
0.444055506938367,5.36355917278615,5.65729494792172,5.72459988485173
0.444180522565321,5.36405573411534,5.65842159934267,5.72481983114035
0.444305538192274,5.364073069932,5.65860745380589,5.7248767290751
0.444430553819227,5.36441964536807,5.65868927342695,5.72511646002618
0.444555569446181,5.36447693224691,5.65991191626511,5.72539650681086
0.444680585073134,5.36459779024337,5.65999870574328,5.72580610567977
0.444805600700088,5.36488096753277,5.66139177112623,5.72588748145794
0.444930616327041,5.36535574506229,5.66140720768249,5.72613536542328
0.445055631953994,5.36561643495437,5.66179548181003,5.72628657167813
0.445180647580948,5.36597430732559,5.66211579777387,5.72647592273201
0.445305663207901,5.36737661871591,5.6623087627316,5.72655809042841
0.445430678834854,5.36744639516966,5.66308591906166,5.72694567728809
0.445555694461808,5.36767058653804,5.66324549511972,5.72735948587346
0.445680710088761,5.36772436905167,5.66340659901293,5.72885603818818
0.445805725715714,5.37024430630115,5.6636861782637,5.72928753333643
0.445930741342668,5.37069607690396,5.66395219161631,5.72974481913457
0.446055756969621,5.37084962337515,5.66401972362652,5.72997461480325
0.446180772596575,5.37151621484212,5.66505658375491,5.73065476527093
0.446305788223528,5.37257748192329,5.66534121218795,5.73154888449084
0.446430803850481,5.37267852946571,5.66567568937813,5.73301726352743
0.446555819477435,5.37312895426101,5.66597220887128,5.73417707977456
0.446680835104388,5.37313723200208,5.66642599049426,5.73531281959324
0.446805850731341,5.37359369307581,5.66680201620722,5.73701681550067
0.446930866358295,5.3740253437211,5.66875873493679,5.73703647473158
0.447055881985248,5.37456663245652,5.66950372671642,5.73706937928778
0.447180897612202,5.3751355152216,5.66952790120349,5.73895336381369
0.447305913239155,5.37515302081015,5.67170932690832,5.73897103811974
0.447430928866108,5.37642033169836,5.6718846345271,5.73932004927514
0.447555944493062,5.37709321920177,5.67200348505665,5.7402726375493
0.447680960120015,5.37722167507673,5.67267084059272,5.74046717275821
0.447805975746968,5.37742558782123,5.6750598373649,5.74063568994346
0.447930991373922,5.37746438481537,5.67533189063981,5.74076047234956
0.448056007000875,5.37773192403296,5.67696591652565,5.74120926627277
0.448181022627828,5.37849526430436,5.67747751867658,5.74126231498201
0.448306038254782,5.37896951294507,5.6776337387778,5.74183057238198
0.448431053881735,5.37969001370717,5.67845741869702,5.7422475936773
0.448556069508689,5.3813758621373,5.67992365944999,5.74236848408029
0.448681085135642,5.38345251822743,5.68045647433425,5.74319143399605
0.448806100762595,5.38413020467791,5.68069928801101,5.74324670985487
0.448931116389549,5.38478508633585,5.68083521779924,5.74399672733461
0.449056132016502,5.38503731879438,5.68144797985194,5.744191264631
0.449181147643455,5.38521147588405,5.68210615725843,5.74485107484266
0.449306163270409,5.38645225779203,5.68212950200264,5.7448938767093
0.449431178897362,5.38689485667399,5.68226470028895,5.74518485691105
0.449556194524316,5.38798581841303,5.68296049431743,5.74528352981868
0.449681210151269,5.39022299264334,5.68342564011035,5.74545306818082
0.449806225778222,5.39113180424316,5.68479911907575,5.74593831164435
0.449931241405176,5.3914893071487,5.68480004572234,5.74634880488496
0.450056257032129,5.39211037096492,5.68505292702098,5.74646109772462
0.450181272659082,5.39319232575938,5.68552376461467,5.74785657818953
0.450306288286036,5.39321207378591,5.68553344247056,5.74822993033735
0.450431303912989,5.39437584326983,5.68561028353116,5.75063521330759
0.450556319539943,5.39482235029095,5.68565532350591,5.75076499557275
0.450681335166896,5.39522906060422,5.6857995659881,5.75164623477008
0.450806350793849,5.39632303017214,5.68596462925255,5.7519026754272
0.450931366420803,5.39760100328024,5.68639625214984,5.7521463972265
0.451056382047756,5.39844851198102,5.68683886023025,5.75219596556014
0.451181397674709,5.39895657986922,5.6868804684819,5.75249274582634
0.451306413301663,5.39983812283719,5.68711648978127,5.75396919968531
0.451431428928616,5.40021432925809,5.68728839924931,5.75403863631214
0.451556444555569,5.40037026615729,5.68751439541935,5.75439370853213
0.451681460182523,5.40053942787281,5.68823725612248,5.75458762295907
0.451806475809476,5.40064329839761,5.68879735852653,5.75473107143909
0.45193149143643,5.40083231462713,5.69009908619486,5.75540358627069
0.452056507063383,5.40100374546937,5.690925710984,5.75678385964551
0.452181522690336,5.40161890632171,5.69093708855918,5.7570943712974
0.45230653831729,5.40310665515123,5.69162480042331,5.75833195902597
0.452431553944243,5.40400102926984,5.69183347873113,5.75972075323398
0.452556569571196,5.40450262023153,5.69191083380603,5.76045224363371
0.45268158519815,5.40481841937728,5.69223296472677,5.76046003231417
0.452806600825103,5.40538016612415,5.69230311043248,5.76184724687314
0.452931616452056,5.40695685469578,5.69346470256843,5.76210407892766
0.45305663207901,5.40756273300741,5.69452047957876,5.76242702174726
0.453181647705963,5.40769291298121,5.69492417851217,5.76245156176716
0.453306663332917,5.40791229302644,5.69494079489966,5.76265439210712
0.45343167895987,5.40824111354808,5.69629023144724,5.76330680970888
0.453556694586823,5.40900575950807,5.69686726093156,5.76337847516831
0.453681710213777,5.40922584174437,5.69693153437441,5.76350883698188
0.45380672584073,5.40928687864193,5.69915735587008,5.76422881252377
0.453931741467683,5.4095651819087,5.69949405500717,5.76457600735218
0.454056757094637,5.40985747819268,5.69952108554352,5.76479963903429
0.45418177272159,5.4106205160393,5.70001908988701,5.76632940811347
0.454306788348544,5.41206637538362,5.70066096630986,5.76644054615551
0.454431803975497,5.41212784667389,5.70090393462461,5.76836714039807
0.45455681960245,5.41266966140685,5.70200356430669,5.76942744665739
0.454681835229404,5.41318474541897,5.70225107603903,5.76943008614358
0.454806850856357,5.41360224141163,5.70230287415378,5.7727882125993
0.45493186648331,5.41373035908633,5.70371206838322,5.7742080506988
0.455056882110264,5.41399156573387,5.70556502186532,5.77445827606988
0.455181897737217,5.41416963556996,5.70597207094057,5.77525773566645
0.455306913364171,5.41471367130277,5.70673682146443,5.77530991985569
0.455431928991124,5.41486764210874,5.70736260290032,5.77800516631369
0.455556944618077,5.4152704128731,5.7076191030349,5.77836059314304
0.455681960245031,5.41732733167611,5.70768592616569,5.77915808614742
0.455806975871984,5.41873524143577,5.70800691464384,5.77917813992059
0.455931991498937,5.41897523168602,5.70868511503202,5.78014266221997
0.456057007125891,5.41963907341717,5.70873076825059,5.78081037399089
0.456182022752844,5.42105744612095,5.70920629883734,5.78090744996546
0.456307038379797,5.42116551061346,5.70974850652166,5.78195099922881
0.456432054006751,5.42148955965793,5.71002820341189,5.78299927153086
0.456557069633704,5.42151435222484,5.71019440754448,5.78336380512702
0.456682085260658,5.42163937341913,5.71069100384456,5.78431236851894
0.456807100887611,5.4219466909042,5.71083057691511,5.78443841931784
0.456932116514564,5.42301751179852,5.71390967654643,5.78448190745245
0.457057132141518,5.42436761225764,5.71504110804238,5.78475276764606
0.457182147768471,5.42437104311387,5.7152748016428,5.78478808002579
0.457307163395424,5.42452680840414,5.71549356481535,5.78564272023004
0.457432179022378,5.4265333679266,5.71642400813847,5.78597258134846
0.457557194649331,5.42668274054118,5.71687817171158,5.7870814267416
0.457682210276285,5.42684457086134,5.71746875938472,5.78708332908402
0.457807225903238,5.42716680644762,5.71789263659501,5.78797861124402
0.457932241530191,5.42735435346748,5.71804887022075,5.78851418602617
0.458057257157145,5.42968898978806,5.71858834712731,5.78925967623204
0.458182272784098,5.42998505207944,5.71897144718087,5.79017394378214
0.458307288411051,5.43034364467334,5.71937279702281,5.79053877449322
0.458432304038005,5.43083105339536,5.72066726110288,5.79144799446498
0.458557319664958,5.43112940540653,5.72313530799892,5.79296028558143
0.458682335291911,5.43123360465626,5.723245635588,5.79369831821774
0.458807350918865,5.43162068343013,5.72329700491588,5.79521737007093
0.458932366545818,5.43200311982794,5.7245536074945,5.79528241614583
0.459057382172772,5.43250302385003,5.72515867971937,5.79562094944862
0.459182397799725,5.43276315593305,5.72531971605937,5.79632517153064
0.459307413426678,5.43365861939404,5.72545197172735,5.79637966060981
0.459432429053632,5.4339315184445,5.72560623021482,5.79658512394563
0.459557444680585,5.43420805562084,5.72577082859805,5.79823290221788
0.459682460307538,5.43422563024781,5.72603407976588,5.79851381356009
0.459807475934492,5.43564031169081,5.72641752425101,5.79881842350311
0.459932491561445,5.43582971072926,5.7275767946744,5.79892156147824
0.460057507188399,5.43585604244356,5.72772904119886,5.7991939605052
0.460182522815352,5.43621693429346,5.72782244249025,5.79962041722434
0.460307538442305,5.43666946706722,5.73015068729908,5.79963132407573
0.460432554069259,5.43670359292646,5.73031721455147,5.79975384822153
0.460557569696212,5.4368168223432,5.73048160090185,5.80151625143736
0.460682585323165,5.43748454367471,5.7310927276851,5.80244621570093
0.460807600950119,5.43766455005237,5.73145510595855,5.80353751242716
0.460932616577072,5.43856040273366,5.73164959246172,5.80364239961897
0.461057632204026,5.43979269220676,5.73314008725053,5.80370937143466
0.461182647830979,5.44055990975662,5.73435461649782,5.80472907330681
0.461307663457932,5.44128688877324,5.7346919936061,5.80594821644269
0.461432679084886,5.44167968806431,5.73489582652688,5.80630799659902
0.461557694711839,5.44318836137665,5.73491654688369,5.80768073453261
0.461682710338792,5.44325652466876,5.73576246856032,5.808443017317
0.461807725965746,5.44509861135664,5.73585582449164,5.80934901417443
0.461932741592699,5.44528284514596,5.73626163371781,5.81010549933944
0.462057757219652,5.44580343278363,5.73659475160834,5.81097612441297
0.462182772846606,5.44591603994755,5.73686794694887,5.81166756141466
0.462307788473559,5.44625187904433,5.73996962489244,5.81239597417859
0.462432804100513,5.4473116258616,5.74014680954782,5.81240001487823
0.462557819727466,5.4476511296996,5.74136212852482,5.81504285769549
0.462682835354419,5.44767888082828,5.74215478934157,5.81539882395214
0.462807850981373,5.44884197027413,5.74292121813385,5.81593571948965
0.462932866608326,5.4490460237524,5.74371429472823,5.81631089821775
0.463057882235279,5.4504634522469,5.74381881428028,5.81667529608882
0.463182897862233,5.45129921567785,5.7447149066482,5.81696251733629
0.463307913489186,5.45171758625848,5.74484298946956,5.8171441629439
0.46343292911614,5.45206635641502,5.74500356601917,5.81748756387854
0.463557944743093,5.45211109448784,5.74509479210723,5.81767399300492
0.463682960370046,5.45219212817165,5.74520806602613,5.81829837648979
0.463807975997,5.45256243654441,5.74555699966911,5.81910931425175
0.463932991623953,5.45281642442132,5.74574853644956,5.81999257213945
0.464058007250906,5.45342570165266,5.74632331355008,5.82005200557406
0.46418302287786,5.45349023052,5.74915018039583,5.82149111661716
0.464308038504813,5.45440982016094,5.74949514663882,5.8217246643129
0.464433054131766,5.4548805463008,5.74955792753912,5.82251906538243
0.46455806975872,5.45517958654295,5.74996921977941,5.82410806636327
0.464683085385673,5.45527060284825,5.75002964147525,5.82441921864756
0.464808101012627,5.45539021754547,5.75068507764602,5.82461297248835
0.46493311663958,5.45553165634339,5.75095194323743,5.82742828550717
0.465058132266533,5.45613328920752,5.75105684077543,5.82751527664158
0.465183147893487,5.45717826837372,5.75176205056841,5.82755691679966
0.46530816352044,5.45808729071426,5.75550297968365,5.82788889096238
0.465433179147393,5.46115513027876,5.75650728289447,5.82831557841991
0.465558194774347,5.46139072270153,5.75670331927001,5.82836259353395
0.4656832104013,5.46203400089061,5.75749652407187,5.82917651963182
0.465808226028254,5.46209897623832,5.75888209068219,5.83084240746864
0.465933241655207,5.46314126633772,5.75904104165655,5.83134205274793
0.46605825728216,5.46342266583536,5.76123074739599,5.83353662672364
0.466183272909114,5.46385458574577,5.76126411078439,5.83397010977848
0.466308288536067,5.46466827934137,5.76137430780768,5.83412343659204
0.46643330416302,5.46473200412604,5.76146368020661,5.83475292866551
0.466558319789974,5.46474577403382,5.76297384017879,5.83490261890466
0.466683335416927,5.46519541187653,5.76389654718268,5.83755579897704
0.46680835104388,5.46646243363804,5.76452584708848,5.83784982711539
0.466933366670834,5.46646249921692,5.76554151089817,5.83786847125958
0.467058382297787,5.46741059134424,5.76566802465086,5.83912693761668
0.467183397924741,5.46946877099656,5.76577658978378,5.83927939975895
0.467308413551694,5.47045549587904,5.76683936069926,5.84452545398744
0.467433429178647,5.47111677352346,5.7668410789929,5.84523165430846
0.467558444805601,5.47181985396789,5.76694554361036,5.84537068574847
0.467683460432554,5.47201791961323,5.76704101053663,5.84567174161862
0.467808476059507,5.47348571080765,5.76724811642728,5.84615923337157
0.467933491686461,5.47387628710714,5.76761308609877,5.84619743215367
0.468058507313414,5.4748855499338,5.76783207392138,5.84658577642047
0.468183522940368,5.4760008854442,5.76846387706041,5.8467178847977
0.468308538567321,5.47614958740438,5.76925913772687,5.8482407071859
0.468433554194274,5.47671163416274,5.77024709308595,5.84848058251695
0.468558569821228,5.47695450067174,5.77219007660402,5.84854545821413
0.468683585448181,5.47846863628219,5.7747722935863,5.84882557948742
0.468808601075134,5.47857327431123,5.77517492333624,5.85011156807856
0.468933616702088,5.47896005038321,5.7759663830134,5.85155058816072
0.469058632329041,5.47908097285902,5.77628861027668,5.85199482405052
0.469183647955994,5.48097411116085,5.77635869389765,5.85215248663943
0.469308663582948,5.48134533963725,5.77678330843371,5.8529669009897
0.469433679209901,5.48345828357064,5.77779984531389,5.85304590993268
0.469558694836855,5.48355657306935,5.77898544855565,5.85308740169798
0.469683710463808,5.48419132278215,5.77974279593362,5.85428263397914
0.469808726090761,5.48712590247128,5.77996627223908,5.85469543468394
0.469933741717715,5.48724548677703,5.78083492337022,5.85493232450511
0.470058757344668,5.48755917545218,5.7817664303316,5.85528309267688
0.470183772971621,5.4888587578929,5.78223516186949,5.85595530177491
0.470308788598575,5.48919663005351,5.78262786995406,5.85774841181313
0.470433804225528,5.4892820275883,5.78265295491497,5.85821981617617
0.470558819852482,5.48938560550272,5.78315631594644,5.85829651311733
0.470683835479435,5.48969836317356,5.78382688629594,5.85965566702718
0.470808851106388,5.49122670690272,5.78396113686766,5.86016137926398
0.470933866733342,5.49272851890951,5.78694168916287,5.8611875586243
0.471058882360295,5.49322895992044,5.78809559511068,5.86158618871157
0.471183897987248,5.49327934455908,5.78824581825195,5.8620118834767
0.471308913614202,5.49395138889176,5.79038099342884,5.86341751407009
0.471433929241155,5.49401289368368,5.79065397195093,5.86342566018847
0.471558944868109,5.4941346800748,5.79139947885434,5.86345392500919
0.471683960495062,5.49457368779185,5.79181982759254,5.86477133575161
0.471808976122015,5.49472532214937,5.79224517388814,5.86492587191831
0.471933991748969,5.4975708319673,5.79257230467586,5.86565540807984
0.472059007375922,5.49986899609857,5.79299996290323,5.86610395540207
0.472184023002875,5.50019665161065,5.79340172148231,5.86658708223106
0.472309038629829,5.5002878668082,5.79381210964836,5.8675008346427
0.472434054256782,5.50058535669976,5.79454302638447,5.86843266351886
0.472559069883735,5.50106499765488,5.7957400065663,5.86944060196259
0.472684085510689,5.50152667513332,5.79635126732435,5.86944651916496
0.472809101137642,5.50372656889771,5.79694797341052,5.87187324513684
0.472934116764596,5.50399833490011,5.79791100248156,5.87201205332745
0.473059132391549,5.50517143469961,5.79828931319832,5.8720814815873
0.473184148018502,5.50541921875795,5.80005776331375,5.87236484980237
0.473309163645456,5.50545744446927,5.80049524063454,5.87267696229294
0.473434179272409,5.50571662370228,5.80090240870561,5.87403053583271
0.473559194899362,5.50615415553358,5.80128309556396,5.87416048834719
0.473684210526316,5.50724578404901,5.80340024765786,5.87455997486565
0.473809226153269,5.50858068152286,5.80366015958265,5.87517784763272
0.473934241780223,5.50874792526125,5.80584223482019,5.87561207294949
0.474059257407176,5.51131493548239,5.80608618754028,5.87652033774906
0.474184273034129,5.51305141294776,5.80690691285403,5.87665561815828
0.474309288661083,5.51306618901412,5.80702972443694,5.87681919967634
0.474434304288036,5.51375433079295,5.80722474188463,5.87720711019604
0.474559319914989,5.51451916112636,5.80905358308471,5.87831252569165
0.474684335541943,5.51490893006184,5.80962410097385,5.88008839456362
0.474809351168896,5.51496932474147,5.81006685461353,5.88015708292944
0.474934366795849,5.51533862342915,5.81049789923607,5.88095973546209
0.475059382422803,5.51541989064706,5.8115989766508,5.88096884210372
0.475184398049756,5.51595688951603,5.81195107203825,5.88295986321229
0.47530941367671,5.51632222084571,5.8124386980007,5.88387085064331
0.475434429303663,5.51659091048661,5.81302950064721,5.88483352508777
0.475559444930616,5.51699005572209,5.81607484390866,5.88548509926304
0.47568446055757,5.51732892892919,5.81652282565428,5.88555612497712
0.475809476184523,5.51857582753127,5.81847095779125,5.88873051769896
0.475934491811476,5.51915246280518,5.81884989111286,5.88896445216044
0.47605950743843,5.51916164190555,5.81977736016194,5.888968761714
0.476184523065383,5.52009160353662,5.8200640675729,5.89046228870521
0.476309538692337,5.52172450327807,5.82016815532392,5.89127182879456
0.47643455431929,5.5222053188304,5.82089720320464,5.89295768325278
0.476559569946243,5.52250838610005,5.8220386076494,5.8933163295231
0.476684585573197,5.52438061892983,5.82217911647112,5.89355150501556
0.47680960120015,5.52474783969852,5.82260293065418,5.89363915614179
0.476934616827103,5.52483099139095,5.822836949905,5.89381729854492
0.477059632454057,5.5278319388843,5.82292143949013,5.89527197501009
0.47718464808101,5.52842447096876,5.82469978862265,5.89704751000829
0.477309663707964,5.52851036259648,5.82515290919612,5.89729480012833
0.477434679334917,5.52969775353598,5.8252064029286,5.89791212546753
0.47755969496187,5.52989485983624,5.8258976019454,5.89799612251005
0.477684710588824,5.53047891379854,5.82593477959665,5.8994684021215
0.477809726215777,5.53080412734599,5.82670727334328,5.90040155291092
0.47793474184273,5.53115320710779,5.82904865485119,5.90071871360617
0.478059757469684,5.53242940158977,5.82970341563284,5.90094843999617
0.478184773096637,5.53520220223745,5.83167156172463,5.9012960111705
0.47830978872359,5.53556224722865,5.83173007699123,5.90130290837161
0.478434804350544,5.53599071596233,5.83206718324358,5.9015758961669
0.478559819977497,5.53630100107894,5.83210157562501,5.90216145539765
0.478684835604451,5.53704014357039,5.83267681808424,5.90225963615838
0.478809851231404,5.53724767693421,5.83290643997644,5.90286824125059
0.478934866858357,5.53732281816573,5.8329710351951,5.90298819633343
0.479059882485311,5.53802672073366,5.83297177417788,5.90370521141021
0.479184898112264,5.53846755983139,5.83362595640426,5.9043468368737
0.479309913739217,5.53867903071132,5.83430026708325,5.90439036963539
0.479434929366171,5.53975804164366,5.83517896542435,5.90546815129315
0.479559944993124,5.54037628979848,5.83598573018971,5.90664853785075
0.479684960620077,5.54067711213589,5.83604576523174,5.90749497703182
0.479809976247031,5.54149923020754,5.8363649905472,5.90752312579446
0.479934991873984,5.5419004863152,5.83774330742912,5.90777432613439
0.480060007500938,5.54201497830256,5.8380906829287,5.90826004573966
0.480185023127891,5.54226536856311,5.83921465920607,5.90845878659935
0.480310038754844,5.54240132347367,5.83943783501631,5.90872901501734
0.480435054381798,5.54262582441605,5.84003291453984,5.90930949887194
0.480560070008751,5.54372180244441,5.84032052268173,5.9118644659002
0.480685085635704,5.54484020009622,5.84082393131555,5.9124301523151
0.480810101262658,5.54489407660657,5.84094597141507,5.91256497339415
0.480935116889611,5.54717832116821,5.84242724152545,5.91271627038167
0.481060132516565,5.5474086990162,5.84275618538643,5.9127903403187
0.481185148143518,5.54799251867856,5.84483447560306,5.91416231602522
0.481310163770471,5.54819676749861,5.84579100493472,5.91438986891885
0.481435179397425,5.54920636286167,5.84611482143277,5.91455168752649
0.481560195024378,5.54949564357142,5.84625874177744,5.91487201633588
0.481685210651331,5.54951213508707,5.84643456860296,5.91553373780535
0.481810226278285,5.54960134026785,5.84698049442564,5.91610874577444
0.481935241905238,5.55120453423702,5.8472693267725,5.91657091095891
0.482060257532192,5.55225404996457,5.84764632295862,5.91690381482167
0.482185273159145,5.5532864182876,5.84764950050267,5.91758742559452
0.482310288786098,5.55329330414295,5.84844269948733,5.91966888345529
0.482435304413052,5.55368870917814,5.84890314016179,5.92092918727478
0.482560320040005,5.55391043319648,5.84996672471348,5.92214548252015
0.482685335666958,5.55551424780433,5.85462076783162,5.92224103362926
0.482810351293912,5.55625837373607,5.85484877069598,5.92261238607317
0.482935366920865,5.55672370843404,5.85665818904631,5.92543750248022
0.483060382547818,5.55745459156104,5.85670543224027,5.92547932832431
0.483185398174772,5.55760821458521,5.85723539084335,5.92562517862284
0.483310413801725,5.55773086653223,5.85817845121158,5.92597528164653
0.483435429428679,5.5587318084215,5.85871848089368,5.92699637000528
0.483560445055632,5.56079589383546,5.85873614122288,5.92729543568836
0.483685460682585,5.56145774217287,5.85884293923776,5.92734568184597
0.483810476309539,5.56336745467597,5.86057428625517,5.92796458935516
0.483935491936492,5.5643278994416,5.86086919882362,5.92807940012841
0.484060507563445,5.56462852970825,5.86109438741368,5.92876022836166
0.484185523190399,5.56537413087163,5.86131358724528,5.92910023434934
0.484310538817352,5.56561477255614,5.86365920118917,5.92937465561769
0.484435554444306,5.56626139136398,5.86371256963828,5.92938094214303
0.484560570071259,5.56651667531042,5.86432606701639,5.92975929154022
0.484685585698212,5.56664666082957,5.86495189816972,5.93078507488445
0.484810601325166,5.56769053108149,5.8652363836492,5.934663161521
0.484935616952119,5.56773263795234,5.86524885648903,5.93511760601065
0.485060632579072,5.56835199958877,5.865529007971,5.93525860523197
0.485185648206026,5.5690872812389,5.86688709094202,5.9353564939312
0.485310663832979,5.5699487727161,5.86696015401733,5.93549149099175
0.485435679459932,5.57024881145125,5.86697848177677,5.9359361947426
0.485560695086886,5.57067731582777,5.86745713715016,5.93607484244595
0.485685710713839,5.57111996702604,5.87120808628047,5.93610916817438
0.485810726340793,5.57220016913283,5.87260897771477,5.93700839149114
0.485935741967746,5.57253163256525,5.87277570801237,5.93710558228568
0.486060757594699,5.57260224421884,5.87298160569836,5.93727193545235
0.486185773221653,5.57318565006647,5.87323162826473,5.93765686962248
0.486310788848606,5.57367555694205,5.87378349212468,5.9376738894251
0.486435804475559,5.57438073907463,5.87502621922472,5.93867066781779
0.486560820102513,5.57691375182816,5.87523335744948,5.93872319142968
0.486685835729466,5.57716048087063,5.87535101750184,5.93950304249076
0.48681085135642,5.57749378523201,5.87590829434207,5.93970388683721
0.486935866983373,5.5777050895788,5.8761125560212,5.94115477107979
0.487060882610326,5.58053292895505,5.87686516136024,5.94223504054305
0.48718589823728,5.58074383597995,5.87831595503894,5.94242034054896
0.487310913864233,5.58192468099252,5.87843779908039,5.94274347731524
0.487435929491186,5.58202602426833,5.87953748230831,5.94425802834088
0.48756094511814,5.58247105925053,5.8800645770763,5.94457003647299
0.487685960745093,5.58306899505479,5.88020048411082,5.94484500960221
0.487810976372047,5.58318526218315,5.88099368205908,5.94557928692782
0.487935991999,5.58329615449845,5.88108509372269,5.94623729178897
0.488061007625953,5.58386262145469,5.88136804650396,5.94687417380163
0.488186023252907,5.58614341278093,5.88150712520685,5.94699796797265
0.48831103887986,5.5861831750176,5.88156871885832,5.94794492832511
0.488436054506813,5.58808261320534,5.8824993387876,5.94822936296154
0.488561070133767,5.58809692297696,5.88261515969787,5.94836891495085
0.48868608576072,5.58849042336059,5.88350365247255,5.94880179979073
0.488811101387673,5.58878680034144,5.88405608991961,5.94988261215939
0.488936117014627,5.58904135868929,5.88454066950331,5.95023301289073
0.48906113264158,5.58905042684116,5.88510370698353,5.95208470575519
0.489186148268534,5.58951915341944,5.88522916606936,5.95309486999783
0.489311163895487,5.58955580079387,5.88613041252846,5.95345324178071
0.48943617952244,5.58992501666138,5.88624310421345,5.95467173156112
0.489561195149394,5.59191327661203,5.88653478780094,5.95495757205433
0.489686210776347,5.59287995112826,5.88695611544702,5.95504006923242
0.4898112264033,5.59299480140329,5.88721783454444,5.95525124570911
0.489936242030254,5.59359153797469,5.88934461975266,5.95652227196357
0.490061257657207,5.59379757996004,5.89033868047618,5.9565256144688
0.490186273284161,5.59414916758154,5.89046720479169,5.956544423783
0.490311288911114,5.59524452915189,5.8913303591904,5.9574409060861
0.490436304538067,5.59681823728148,5.89234345463535,5.95967197185224
0.490561320165021,5.59694949355411,5.89256942261186,5.96008170756096
0.490686335791974,5.59819809452041,5.89305484892343,5.96187835904667
0.490811351418927,5.59875529198112,5.89388703012828,5.96199710344455
0.490936367045881,5.59908804318827,5.89405894153963,5.96463818996919
0.491061382672834,5.59916641709007,5.89479166684491,5.96524156950806
0.491186398299787,5.59918602860296,5.8951614612814,5.9668625016276
0.491311413926741,5.59941082622929,5.8961075792452,5.96806272878605
0.491436429553694,5.59970004316979,5.89643865880079,5.96994654023817
0.491561445180648,5.59971409065473,5.89663074799057,5.97159021931003
0.491686460807601,5.59982267209411,5.90174400224284,5.97193875285502
0.491811476434554,5.60003765567695,5.90263261037779,5.97253952940078
0.491936492061508,5.60005831128791,5.90311932831431,5.97285133559778
0.492061507688461,5.60041284621106,5.90500996938568,5.97475956499515
0.492186523315414,5.60068796716082,5.905129383432,5.9754209924852
0.492311538942368,5.60154107148922,5.9063292360661,5.9769736755948
0.492436554569321,5.60176651503649,5.90636516075922,5.97715655015507
0.492561570196275,5.60209518469392,5.90656182431468,5.97964147443356
0.492686585823228,5.60316127639645,5.90718983853345,5.9797770562334
0.492811601450181,5.60395400027737,5.90856857615859,5.98296652711242
0.492936617077135,5.60478843646698,5.90931573241279,5.98403596445258
0.493061632704088,5.60536961610784,5.90977416080073,5.9842312405505
0.493186648331041,5.60880733925869,5.91005562583892,5.98572142764702
0.493311663957995,5.60905338661072,5.91287827821788,5.98593411162299
0.493436679584948,5.60924117560569,5.91302305408947,5.98655932069945
0.493561695211901,5.60925697761033,5.91544590384695,5.98682551705543
0.493686710838855,5.61173284486022,5.91557857937659,5.98697279628491
0.493811726465808,5.61187210025086,5.91560869102395,5.98794643603606
0.493936742092762,5.61195709592143,5.91627578417159,5.98821023281147
0.494061757719715,5.61231143999728,5.91664621557315,5.98888138822949
0.494186773346668,5.61290667009769,5.91677174250445,5.98973609393533
0.494311788973622,5.61375628799718,5.91862077351176,5.98975868906638
0.494436804600575,5.61397770083927,5.91924035051882,5.99029335535348
0.494561820227528,5.61509316538737,5.9202508834773,5.99148821387583
0.494686835854482,5.61670451145404,5.92027132568433,5.99163820876004
0.494811851481435,5.61750148802308,5.92070277686963,5.99180519209611
0.494936867108389,5.61859356051871,5.9209475115781,5.9918633293041
0.495061882735342,5.61903229369493,5.92115857913892,5.99206654859068
0.495186898362295,5.62140462649651,5.92121208361083,5.99239671688822
0.495311913989249,5.62168594772795,5.92257249051032,5.99328241102546
0.495436929616202,5.62268667472533,5.92329166661439,5.99386779304028
0.495561945243155,5.62343460955367,5.92435037706554,5.99505700169089
0.495686960870109,5.62352971822549,5.92487995982494,5.99512857858166
0.495811976497062,5.62380079211547,5.92584215556308,5.9952326075277
0.495936992124015,5.63003506016669,5.92637806732716,5.9968172369325
0.496062007750969,5.6310945234506,5.92650007751693,5.9973930314799
0.496187023377922,5.63156793524359,5.92665305714995,5.99764239965404
0.496312039004876,5.63327565433554,5.92695619780139,5.99869747400742
0.496437054631829,5.63444499270682,5.92695994854728,5.99884995092344
0.496562070258782,5.63475676413496,5.92832185783287,6.00183140636791
0.496687085885736,5.63553953638384,5.92958271807906,6.00257045593437
0.496812101512689,5.63762133138049,5.92968903771058,6.00259616776647
0.496937117139642,5.63807287317759,5.92981418283144,6.00304420933434
0.497062132766596,5.63816162629873,5.93057353915791,6.00354450209654
0.497187148393549,5.64133062282987,5.9306527254944,6.00414248257557
0.497312164020503,5.6420658461829,5.93086639599443,6.00554759295645
0.497437179647456,5.64260697676351,5.93107965367349,6.00576364930182
0.497562195274409,5.64273114824021,5.93141695460363,6.0066099628814
0.497687210901363,5.64336890350875,5.93476767328165,6.00725233769881
0.497812226528316,5.64362385896209,5.93602981947128,6.00729338117173
0.497937242155269,5.64364940385535,5.93629767054829,6.00757803267858
0.498062257782223,5.64417430067902,5.93655508168989,6.01020683818972
0.498187273409176,5.64427434616513,5.93739338562753,6.01087719335962
0.49831228903613,5.64498249387364,5.93859621183246,6.01194392849047
0.498437304663083,5.64502845646851,5.93881771269414,6.01207133045657
0.498562320290036,5.64652179840267,5.93910163500022,6.01208150623179
0.49868733591699,5.64756067359243,5.94117481590152,6.01226385722873
0.498812351543943,5.64788367208924,5.9425795768339,6.0141691013309
0.498937367170896,5.64818503630891,5.94287914927294,6.01421891276428
0.49906238279785,5.64885678173855,5.94310562646354,6.01430893058107
0.499187398424803,5.65042768684843,5.94363287507971,6.01472398898112
0.499312414051756,5.65042825812792,5.94423578495858,6.01477783406861
0.49943742967871,5.65110541673756,5.94598656912285,6.0151252397691
0.499562445305663,5.65160262889831,5.94803393207284,6.0156502558165
0.499687460932617,5.65182781255844,5.94828094448641,6.01628253482286
0.49981247655957,5.65209035184451,5.94837065670827,6.01628932329709
0.499937492186523,5.65216282776513,5.94851642298258,6.0167146816667
0.500062507813477,5.65268733144454,5.94855895553217,6.01846874196614
0.50018752344043,5.65332725849257,5.94875868256428,6.01894695488126
0.500312539067383,5.65351622426592,5.9498858311401,6.02070646443598
0.500437554694337,5.65494114228594,5.950320217417,6.02161827479888
0.50056257032129,5.65659890867621,5.95197163915728,6.02209783653766
0.500687585948244,5.6575765494252,5.95206148292264,6.02345402430553
0.500812601575197,5.65774463057058,5.9543789756501,6.02533325756302
0.50093761720215,5.65870079096086,5.95465829113113,6.02550758959896
0.501062632829104,5.65881321556772,5.95535324988611,6.02713872207529
0.501187648456057,5.65896835506088,5.95640419066466,6.02974249707374
0.50131266408301,5.65934165631546,5.95746908674112,6.0299080926415
0.501437679709964,5.65997692849443,5.95751934694178,6.03206538389189
0.501562695336917,5.66012927128155,5.95959759641514,6.03236952693899
0.50168771096387,5.66191030620488,5.95981172569772,6.03358913445632
0.501812726590824,5.66230397041079,5.96017792788221,6.03482215270066
0.501937742217777,5.6670497369702,5.96020377536076,6.03571336318804
0.502062757844731,5.66739348405938,5.96172455996915,6.03582043259536
0.502187773471684,5.66780145310075,5.96234973446281,6.0359082416867
0.502312789098637,5.66804422137309,5.96236673973029,6.03604308492768
0.502437804725591,5.66873257286416,5.96275505338282,6.03644451283503
0.502562820352544,5.66887442389323,5.96334248723251,6.03695846104801
0.502687835979497,5.67029527383837,5.9635446431505,6.03955769110675
0.502812851606451,5.67045217856185,5.96369707493184,6.04003010837216
0.502937867233404,5.67075844823267,5.96466715251091,6.04096608643283
0.503062882860357,5.67098257944165,5.96504670497183,6.04106473614587
0.503187898487311,5.67116202031183,5.96749733393327,6.04427302531027
0.503312914114264,5.67372733319005,5.96954211703165,6.04487991655158
0.503437929741218,5.67469289123814,5.96985287209182,6.04513172015483
0.503562945368171,5.67675056740738,5.96995184709309,6.04514277692681
0.503687960995124,5.67811100724712,5.97105947610405,6.04602204716631
0.503812976622078,5.67824821678089,5.9729386770238,6.0473293474976
0.503937992249031,5.68037558271067,5.97312142829944,6.04739812747924
0.504063007875984,5.68087347994366,5.97394827749634,6.04783621409727
0.504188023502938,5.68118639751341,5.97409788009076,6.04859123925842
0.504313039129891,5.68182784401276,5.97459078068224,6.04964071125284
0.504438054756845,5.68222236538648,5.9746541557703,6.05132904871026
0.504563070383798,5.68412091441737,5.97482927092719,6.05169632495601
0.504688086010751,5.68412770583793,5.97484895491796,6.05259416656439
0.504813101637705,5.6846863605522,5.97534252292531,6.05259771914731
0.504938117264658,5.68488920289415,5.97536222929825,6.0543547993491
0.505063132891611,5.68507927042193,5.9753957113457,6.0544153199864
0.505188148518565,5.68535440582839,5.9767911806818,6.05449968881592
0.505313164145518,5.68540147508334,5.97789092299256,6.05456058138906
0.505438179772472,5.68550786373505,5.97872989657965,6.05925472195723
0.505563195399425,5.68579082621542,5.9794066477968,6.06039979445796
0.505688211026378,5.6865082645044,5.98028750964963,6.06045852250957
0.505813226653332,5.68651002305918,5.98039457194587,6.06148310567156
0.505938242280285,5.6902812402142,5.98131267374694,6.06169524704929
0.506063257907238,5.69050171143296,5.98425499545131,6.06201515126273
0.506188273534192,5.69072616895211,5.98476396431995,6.06219630110965
0.506313289161145,5.69282049126943,5.98489116099351,6.06238928757559
0.506438304788098,5.69468716553768,5.9853327999688,6.06240225556786
0.506563320415052,5.69603793078761,5.98583812069199,6.06324888009736
0.506688336042005,5.69642468685588,5.98652362227811,6.06413528623111
0.506813351668959,5.69701633912631,5.98674998806251,6.06451628215869
0.506938367295912,5.69774484365964,5.98762617887823,6.06701238715383
0.507063382922865,5.69833149198414,5.98835897093917,6.06794401589621
0.507188398549819,5.69905127742229,5.9893097942211,6.06964018803892
0.507313414176772,5.69943501322543,5.98973583761671,6.06997152450338
0.507438429803725,5.70208230020185,5.98989080817935,6.07059398767938
0.507563445430679,5.70210634558834,5.99061561939696,6.07068965015305
0.507688461057632,5.70316370695386,5.99141245258693,6.07125669272034
0.507813476684586,5.7040487650803,5.9926005550047,6.07155073656231
0.507938492311539,5.70485853360488,5.99308339664992,6.07178134858691
0.508063507938492,5.7058383473442,5.99474250135337,6.07212460956867
0.508188523565446,5.70603145857797,5.99503544305913,6.07263670560159
0.508313539192399,5.70612773733328,5.99631607095796,6.07344815313264
0.508438554819352,5.70824978691713,5.99745720005422,6.07454932649694
0.508563570446306,5.70986347075551,5.99760443647703,6.07621399010265
0.508688586073259,5.70989143936016,5.99804344529209,6.07749506158615
0.508813601700213,5.7106721621468,5.99823919161789,6.07914522831789
0.508938617327166,5.7108015506751,5.99843185408044,6.07936238719623
0.509063632954119,5.71143073378657,5.99907335325961,6.0793931452195
0.509188648581073,5.71216865886665,5.99969025606769,6.08069673181295
0.509313664208026,5.7129608090352,6.00123660757823,6.08133157312855
0.509438679834979,5.71311973257963,6.00180221395797,6.08261251909512
0.509563695461933,5.71532740605839,6.00186557675597,6.08288658755868
0.509688711088886,5.71549303766545,6.00273210783924,6.08319047193709
0.509813726715839,5.71630191743491,6.00278968922887,6.08361030170187
0.509938742342793,5.72102532432679,6.0033704273372,6.08455714870794
0.510063757969746,5.72161648190761,6.00404152742209,6.08476050553519
0.5101887735967,5.7226179938261,6.00431904777311,6.08532336477439
0.510313789223653,5.72262125433508,6.00520340974208,6.08610621772919
0.510438804850606,5.72570641974414,6.00601417551605,6.0866551203336
0.51056382047756,5.72596418747336,6.00648845640356,6.08692311267977
0.510688836104513,5.72641939493561,6.00764955835884,6.08940442805103
0.510813851731466,5.7265396189848,6.0098306064524,6.0908237622407
0.51093886735842,5.72682664620641,6.01073358283446,6.09364054530728
0.511063882985373,5.72812555271292,6.01168175399208,6.09426618066485
0.511188898612327,5.7292583102407,6.0120979039062,6.09454918366456
0.51131391423928,5.72944408748068,6.0126437092279,6.09531283266188
0.511438929866233,5.7294682068424,6.0144014951814,6.09563343759512
0.511563945493187,5.73163981304593,6.01508757201846,6.0958320780845
0.51168896112014,5.73189185545556,6.01517905864898,6.09681875366032
0.511813976747093,5.73329275104158,6.01642295509617,6.09749929842494
0.511938992374047,5.73374241295826,6.0168235299194,6.09872762488344
0.512064008001,5.73453733088038,6.01690808063541,6.09896263949712
0.512189023627953,5.7348403524453,6.01709212959144,6.09974972142952
0.512314039254907,5.73549143624231,6.01763972550826,6.10120440588006
0.51243905488186,5.7362110148249,6.01847722661337,6.10366869291774
0.512564070508814,5.73621236134891,6.01910178384636,6.10446362785881
0.512689086135767,5.73686023490326,6.01987655471431,6.1057787889147
0.51281410176272,5.74045677258411,6.02035910853747,6.10710272047358
0.512939117389674,5.74052268635081,6.02137134394255,6.10842768167777
0.513064133016627,5.7405484143571,6.02156027814305,6.10957377940681
0.51318914864358,5.74083078447554,6.02233636743457,6.11031956184985
0.513314164270534,5.74197209588988,6.02248588139555,6.11127545563171
0.513439179897487,5.74203233317616,6.02281506941049,6.11142119384197
0.513564195524441,5.74242090851831,6.02380112414276,6.11143044906702
0.513689211151394,5.7424358033936,6.02408539837941,6.11318390251324
0.513814226778347,5.74255795485876,6.0242137667516,6.11322674981508
0.513939242405301,5.74423466633007,6.02489371892179,6.11433377435119
0.514064258032254,5.74428206803662,6.02506870473821,6.11458974636465
0.514189273659207,5.74619877551168,6.02878468857964,6.11535524448311
0.514314289286161,5.74662395318063,6.02890532808657,6.1162178622576
0.514439304913114,5.74946647210045,6.02923829454,6.11622439448665
0.514564320540068,5.74959910532825,6.02931651658972,6.11768546670653
0.514689336167021,5.75030527880407,6.02973768832012,6.11785847867677
0.514814351793974,5.75215581730745,6.03030845676051,6.11990385058685
0.514939367420928,5.75268929582536,6.03121519425391,6.12039164931212
0.515064383047881,5.75310934779159,6.032975776382,6.12071100142984
0.515189398674834,5.75332404443004,6.03487933425669,6.12114253687552
0.515314414301788,5.75399135278332,6.0369056394723,6.12185003257129
0.515439429928741,5.75435523836562,6.03708481715493,6.12210401743099
0.515564445555694,5.7548130316477,6.03806764129687,6.12271654602274
0.515689461182648,5.75491625655468,6.03812322782929,6.12441585091423
0.515814476809601,5.75561219119694,6.0401118353386,6.12598875878019
0.515939492436555,5.75677251000037,6.04102040694417,6.12845945349703
0.516064508063508,5.7579573841379,6.04178295110208,6.12855954592099
0.516189523690461,5.75817918668355,6.04323205567554,6.12875156098112
0.516314539317415,5.75817989377751,6.04386736726206,6.12930171766285
0.516439554944368,5.75994009990384,6.04407571700898,6.13011344146088
0.516564570571321,5.76020145328307,6.04649954861329,6.13106700864777
0.516689586198275,5.76066080517689,6.04734190552205,6.13111453974583
0.516814601825228,5.76138917274183,6.04859639721897,6.13112319794247
0.516939617452182,5.76292328423999,6.04952891090891,6.13165224143359
0.517064633079135,5.76318728960698,6.04954062003887,6.13178040573137
0.517189648706088,5.76369019011892,6.04964979496512,6.13190598622632
0.517314664333042,5.76372605019421,6.04974017064952,6.13210138446469
0.517439679959995,5.76436295428192,6.04994989430867,6.13329154951376
0.517564695586948,5.76524049290317,6.05176948664747,6.13440049626855
0.517689711213902,5.76582158816741,6.05421507255819,6.13574446186665
0.517814726840855,5.76595221306312,6.05467086336959,6.13601066059443
0.517939742467808,5.76724745623026,6.05512778490547,6.13651997253704
0.518064758094762,5.76785401281219,6.05621358810312,6.13671874668521
0.518189773721715,5.76848882733035,6.0566520452469,6.1376202396955
0.518314789348669,5.76942810561011,6.05709846683981,6.13764896803403
0.518439804975622,5.77158445438324,6.05717019602875,6.13786332135133
0.518564820602575,5.7720467044021,6.05980712163346,6.14023776414663
0.518689836229529,5.77227338167969,6.06096183389479,6.14036820954216
0.518814851856482,5.77229835512779,6.06140191220201,6.14048599612987
0.518939867483435,5.77230215697139,6.06271212849134,6.14092055992112
0.519064883110389,5.77345683161675,6.06273027908953,6.14105201816959
0.519189898737342,5.77530213105742,6.06294513588944,6.1411537286561
0.519314914364296,5.77533727258653,6.06493987276127,6.14182377014929
0.519439929991249,5.77601116858206,6.06555941457303,6.14284226622084
0.519564945618202,5.77749069188306,6.06560751641055,6.14821821920878
0.519689961245156,5.77760321984518,6.06647544375558,6.14836358141166
0.519814976872109,5.77766813696305,6.06658338520744,6.14905161485878
0.519939992499062,5.78010203520508,6.06694411794453,6.14907756414867
0.520065008126016,5.78021242684309,6.06736398005979,6.14989119833957
0.520190023752969,5.78028699690043,6.06907550709399,6.15015109641066
0.520315039379923,5.78047923871107,6.06962078502131,6.15232881941988
0.520440055006876,5.78065441187583,6.0705609745315,6.15338005304606
0.520565070633829,5.781611920961,6.07256548664871,6.15367505360511
0.520690086260783,5.78261996647349,6.07579046197178,6.15502997555039
0.520815101887736,5.7829050380835,6.07602646219011,6.15529463662877
0.520940117514689,5.78290615062891,6.07633564739495,6.15591313735205
0.521065133141643,5.78382372359761,6.07691122655635,6.15754140319794
0.521190148768596,5.78617911815719,6.07747755487132,6.15798546029134
0.521315164395549,5.78864158195887,6.07750001844108,6.15888128026771
0.521440180022503,5.78979744177975,6.07814046039122,6.15917519775067
0.521565195649456,5.78991185287909,6.07880395501667,6.16007111880568
0.52169021127641,5.79018828054504,6.07906929788674,6.16170909240531
0.521815226903363,5.79045750671752,6.08040565332363,6.16438965851159
0.521940242530316,5.79201680935417,6.08062040635629,6.16464864560329
0.52206525815727,5.79372775914619,6.08098908534027,6.16485531975344
0.522190273784223,5.7946888755489,6.08144998326905,6.16510360983454
0.522315289411176,5.79515300475884,6.08290772496328,6.16663639761575
0.52244030503813,5.79573606825543,6.08299851417292,6.16682332241036
0.522565320665083,5.79578253271007,6.0851762455626,6.1668603838067
0.522690336292037,5.79688492792795,6.08601507904345,6.16729599730206
0.52281535191899,5.79694328693777,6.08684554834803,6.16746898598835
0.522940367545943,5.79714747544491,6.08797618806769,6.16859380338582
0.523065383172897,5.79843582294936,6.09152534995148,6.16909067864211
0.52319039879985,5.79851098672189,6.09410376471857,6.17053306844413
0.523315414426803,5.79866840912538,6.09510665127156,6.17058555360006
0.523440430053757,5.79976354014206,6.09533316406157,6.17071949423566
0.52356544568071,5.80041431816943,6.09562133112458,6.17197730008759
0.523690461307664,5.80087771052828,6.09588304600989,6.17347619475749
0.523815476934617,5.80133393549895,6.09692916841891,6.17360951961786
0.52394049256157,5.80135524599486,6.09876163756658,6.17403049068814
0.524065508188524,5.80237326320602,6.10094834980621,6.17424470627141
0.524190523815477,5.80298217896576,6.10099930748893,6.17500024389009
0.52431553944243,5.80579094964504,6.10101912081725,6.17511946737686
0.524440555069384,5.80655178867231,6.10216954753826,6.17554526129259
0.524565570696337,5.80671896170401,6.10260858318858,6.17585151187651
0.52469058632329,5.80674539281723,6.10262121855141,6.17685612598101
0.524815601950244,5.80695096892665,6.10313626696025,6.17834905028306
0.524940617577197,5.80796038478304,6.10326352586051,6.17841622600563
0.525065633204151,5.80947366524288,6.10340145786046,6.17938343338476
0.525190648831104,5.80998332403183,6.10480135928606,6.1800834741096
0.525315664458057,5.81098282962928,6.10609527742776,6.18016048744045
0.525440680085011,5.81103811749635,6.10705319254052,6.18023282150947
0.525565695711964,5.81108145414837,6.10733752353606,6.18111420934156
0.525690711338917,5.8111562665706,6.10748042203271,6.18148572625617
0.525815726965871,5.8127063200249,6.10890305527081,6.18196415832543
0.525940742592824,5.81401028695087,6.10890477501949,6.18202154750949
0.526065758219778,5.81843864854064,6.10899761831621,6.18399050411184
0.526190773846731,5.81847475114783,6.11001231648307,6.18415894055995
0.526315789473684,5.81853110444202,6.1122208908621,6.18781419681588
0.526440805100638,5.81902830128509,6.11234185241547,6.1884137038538
0.526565820727591,5.81915722775365,6.11309575438609,6.19096189508823
0.526690836354544,5.82038743810461,6.11314321719948,6.19140648194204
0.526815851981498,5.82145755380989,6.11323918869197,6.19251295278211
0.526940867608451,5.82264880996396,6.11421461764341,6.19285732804994
0.527065883235404,5.82482129612486,6.11471423029743,6.19291767690671
0.527190898862358,5.82528756478169,6.11486380811599,6.19390620330627
0.527315914489311,5.82673614844991,6.11673778386734,6.19402162404583
0.527440930116265,5.82777282935524,6.11700997858171,6.19502969532731
0.527565945743218,5.82931607467986,6.1179046351371,6.1960394690872
0.527690961370171,5.82958694306048,6.11991507655796,6.19649240219495
0.527815976997125,5.82974885734198,6.12036042761215,6.19706442400704
0.527940992624078,5.83040665233466,6.12049247013105,6.1980411215266
0.528066008251031,5.83069813873241,6.12064142775898,6.20070671919268
0.528191023877985,5.83082907169017,6.12075870921612,6.20070727487931
0.528316039504938,5.8308525229307,6.12135215807668,6.20079672476353
0.528441055131891,5.83111046718595,6.12216110849154,6.20127098523883
0.528566070758845,5.83152633237032,6.12416873500171,6.20143816606459
0.528691086385798,5.83413246109008,6.1264335301486,6.20361189380912
0.528816102012752,5.83421910504021,6.12742823094678,6.20426343661344
0.528941117639705,5.83477356831163,6.12747155619652,6.20540649344031
0.529066133266658,5.83570926411435,6.12985348306212,6.20551830173339
0.529191148893612,5.83650383143106,6.12993873519217,6.2058735818443
0.529316164520565,5.83741176343216,6.12997562799134,6.206035962626
0.529441180147518,5.83790166943141,6.13067871989891,6.20709692942952
0.529566195774472,5.83935369431233,6.13166242161238,6.20769190252575
0.529691211401425,5.83982152122193,6.13304482061108,6.2077992384957
0.529816227028378,5.84119319544331,6.13401072967466,6.20880464582251
0.529941242655332,5.84173757840283,6.1359700369701,6.20895026608637
0.530066258282285,5.84189729610532,6.13610004483124,6.20923527947185
0.530191273909239,5.84203066497616,6.13616404191711,6.2092371825212
0.530316289536192,5.84227583382813,6.13657539282239,6.21001961352248
0.530441305163145,5.84270258733127,6.13712009748709,6.2107157462806
0.530566320790099,5.84365223502661,6.13790126620217,6.21243598248295
0.530691336417052,5.84393031594054,6.13821019414703,6.21291326616162
0.530816352044005,5.84418046992231,6.13948916610365,6.21302233822248
0.530941367670959,5.84474983862512,6.14149684151065,6.21331569024151
0.531066383297912,5.84491016811687,6.14365047521309,6.2142167026124
0.531191398924866,5.84506021863028,6.14399367971744,6.21566193841886
0.531316414551819,5.84578977231168,6.14606855289524,6.21984997389861
0.531441430178772,5.84595977447234,6.14614097559997,6.22089155463377
0.531566445805726,5.84801260269498,6.14625301313178,6.22110001547968
0.531691461432679,5.8480192539984,6.1469861201484,6.22126261592612
0.531816477059632,5.84841748001922,6.14814830671501,6.22271493123194
0.531941492686586,5.84930892458913,6.14838734337125,6.22349021488732
0.532066508313539,5.84957842613487,6.14886499745791,6.22361903348408
0.532191523940493,5.85030592596818,6.14945207295204,6.22528877500847
0.532316539567446,5.85047785404753,6.15033613938996,6.22557029752387
0.532441555194399,5.85355387934329,6.15065849971748,6.22849031965284
0.532566570821353,5.8541700407179,6.1515043373872,6.22946489431781
0.532691586448306,5.85654110763769,6.15256783994668,6.22959954888149
0.532816602075259,5.85680409396742,6.15295823735375,6.23141614206034
0.532941617702213,5.8575298993466,6.15345649206596,6.23143759693268
0.533066633329166,5.85840554284915,6.15362996504107,6.23249527762193
0.533191648956119,5.85864925430352,6.15400605145416,6.23288977809901
0.533316664583073,5.85888626976768,6.15443835451682,6.23373437679958
0.533441680210026,5.8590117946565,6.1551104052612,6.23435487944615
0.53356669583698,5.85948230112077,6.15552263192447,6.23493185016224
0.533691711463933,5.8600910377946,6.15585028536339,6.23565499632648
0.533816727090886,5.86024297982051,6.15632008959052,6.23787378725221
0.53394174271784,5.86383933002966,6.15677165053507,6.23802501622898
0.534066758344793,5.86425708641588,6.15856298163668,6.2390410450292
0.534191773971746,5.8648729730437,6.15931523577991,6.23957688229507
0.5343167895987,5.86740344893535,6.16125034674467,6.24161233295935
0.534441805225653,5.86760719352701,6.16182020475017,6.24162348250695
0.534566820852607,5.86773231956133,6.16393129915165,6.24187045089467
0.53469183647956,5.86831125504024,6.16429061025592,6.24214232333854
0.534816852106513,5.87125434293602,6.16438123575681,6.24555672436074
0.534941867733467,5.87186177381511,6.16729792986075,6.24611683343118
0.53506688336042,5.87267096556024,6.1679734118839,6.24652954451797
0.535191898987373,5.87283285174064,6.17102969263839,6.24676559580803
0.535316914614327,5.87488234286336,6.17314782841403,6.24790970532887
0.53544193024128,5.87531891162333,6.17363101537751,6.24818926335934
0.535566945868234,5.87777495531161,6.17414957135319,6.24956635779327
0.535691961495187,5.87823576171164,6.17418231842786,6.25216865236843
0.53581697712214,5.87835852430517,6.17457021356808,6.25227907520152
0.535941992749094,5.87947152294609,6.17519750422244,6.25421477497686
0.536067008376047,5.8802928794858,6.17730001816766,6.25512067266918
0.536192024003,5.88151104054545,6.1779372951637,6.25577961130644
0.536317039629954,5.88254838518795,6.17864099241331,6.25690375182834
0.536442055256907,5.88319999867922,6.17995912656068,6.25716350970324
0.53656707088386,5.88320417447567,6.1800201672102,6.25774230487207
0.536692086510814,5.88348598433603,6.18112393353342,6.25800481934495
0.536817102137767,5.883687824894,6.1825329927847,6.25814910513739
0.536942117764721,5.88421147872795,6.18289084370968,6.25931499538077
0.537067133391674,5.88518166396793,6.18480735765104,6.25970778276105
0.537192149018627,5.88535080419164,6.1860131458055,6.25982944317455
0.537317164645581,5.88690580076794,6.18671435393868,6.26118690080474
0.537442180272534,5.88849110620586,6.18712996046165,6.26153183922049
0.537567195899487,5.88952967552584,6.18785348843364,6.26213869763258
0.537692211526441,5.89015705017425,6.18901018362253,6.26239793117938
0.537817227153394,5.89057212400251,6.18988767263515,6.26241496134255
0.537942242780348,5.89090776967735,6.18997264402713,6.26374408561805
0.538067258407301,5.89108394922691,6.19002541151767,6.26412074435917
0.538192274034254,5.89127952667257,6.19037447231553,6.26424384502032
0.538317289661208,5.89680868815418,6.1907024932206,6.26458122645453
0.538442305288161,5.89791159589203,6.19081621824439,6.26594456258541
0.538567320915114,5.8980124389593,6.19085745102549,6.26930710816222
0.538692336542068,5.89833678894963,6.19116280395842,6.26967127265941
0.538817352169021,5.89894825401638,6.19161905920465,6.27144217223554
0.538942367795974,5.89904085305744,6.19238006857861,6.27283620995659
0.539067383422928,5.90077008547334,6.19294207949539,6.27328346660734
0.539192399049881,5.90218330695178,6.19643831852135,6.2741061273926
0.539317414676835,5.90229530706757,6.19646465678294,6.27504741538401
0.539442430303788,5.90461124110676,6.19888628339944,6.27566077789448
0.539567445930741,5.90492015424466,6.20014110224292,6.27596076407553
0.539692461557695,5.90518502127324,6.20157422309061,6.27604943977979
0.539817477184648,5.90541134844496,6.20266374868838,6.27692531279129
0.539942492811601,5.90657006190844,6.20283857088841,6.27744363807995
0.540067508438555,5.90679350296947,6.20290067230884,6.27789018688909
0.540192524065508,5.90832120682639,6.2060748523527,6.28058886318619
0.540317539692462,5.90919925373456,6.20623420083203,6.28192037976424
0.540442555319415,5.90937233398947,6.20877192761205,6.28397496167611
0.540567570946368,5.91127027774797,6.20967888186479,6.28425181256498
0.540692586573322,5.91144436004349,6.20982445809007,6.28473376112347
0.540817602200275,5.91327743453665,6.2100502328175,6.28484043364831
0.540942617827228,5.91594531491508,6.21048758110103,6.28588250975408
0.541067633454182,5.91626462307106,6.21077559548814,6.28670158511037
0.541192649081135,5.91666010726371,6.21191147091448,6.2876825503269
0.541317664708089,5.91685190194833,6.21227325584052,6.28837005941448
0.541442680335042,5.91696073096121,6.21378690745097,6.28844901694757
0.541567695961995,5.9170705417628,6.21417759320066,6.28936371273961
0.541692711588949,5.91759383831456,6.21423777340816,6.28960110288876
0.541817727215902,5.91773164432367,6.21428827961815,6.29040107622851
0.541942742842855,5.91877494482995,6.21489259795532,6.29053649470973
0.542067758469809,5.91887088553873,6.21491049744482,6.29259462637368
0.542192774096762,5.91928330889614,6.21499049529556,6.29342054658981
0.542317789723715,5.91944221384043,6.21552878658621,6.29498023749475
0.542442805350669,5.92033013322377,6.21576428430806,6.29515359660892
0.542567820977622,5.92098999223771,6.21627983725253,6.29784689035478
0.542692836604576,5.92230538979676,6.21856147077054,6.29867834550295
0.542817852231529,5.92245128774876,6.22136229000854,6.29872693194454
0.542942867858482,5.92296270759308,6.22316770509099,6.30031637696041
0.543067883485436,5.92398267280692,6.22431090088085,6.30055697386514
0.543192899112389,5.92404406037629,6.22527068445622,6.30155419457688
0.543317914739342,5.92426901190751,6.22676981373078,6.30163682395218
0.543442930366296,5.927629225422,6.22704345716779,6.30294748967268
0.543567945993249,5.92787923310669,6.22724365405754,6.30319513236849
0.543692961620203,5.92893713353179,6.22773915771396,6.30347543993903
0.543817977247156,5.93184039137989,6.2288959222818,6.30368945925694
0.543942992874109,5.93188253335935,6.22972337755555,6.3042853321532
0.544068008501063,5.93211562480867,6.23014755967228,6.3048172814772
0.544193024128016,5.93238127213836,6.23023524603476,6.30525175447714
0.544318039754969,5.93413379751224,6.23246208199396,6.30544508003515
0.544443055381923,5.93448803239227,6.23370989980109,6.30553176125105
0.544568071008876,5.93623089283283,6.23453116750729,6.30558162808483
0.544693086635829,5.9364963741099,6.23478337832305,6.30610487245407
0.544818102262783,5.93653173879461,6.23497076588878,6.30664265021155
0.544943117889736,5.93754933052477,6.23509971704407,6.30884582918414
0.54506813351669,5.93814230923571,6.23680703861615,6.30971105491645
0.545193149143643,5.93889227418248,6.23759314061772,6.30985928350089
0.545318164770596,5.93905145102938,6.23774252855357,6.31036202479729
0.54544318039755,5.93923305687966,6.23797332035907,6.31127290257853
0.545568196024503,5.94038977453527,6.23928329684264,6.31183477379662
0.545693211651456,5.94132814288542,6.24067127671727,6.31291774294875
0.54581822727841,5.94210948657582,6.2413244385088,6.31363401162005
0.545943242905363,5.9425456211707,6.24318590090866,6.31492717978237
0.546068258532317,5.94328367291635,6.24334841223907,6.31538753017086
0.54619327415927,5.94337469521072,6.24519773033172,6.31679083621178
0.546318289786223,5.94579042373097,6.2458055948585,6.31685228389333
0.546443305413177,5.94714203148158,6.24716682591843,6.31745403833999
0.54656832104013,5.94797638074541,6.24807121237999,6.31850334197738
0.546693336667083,5.94932362355035,6.24871362922937,6.32026877347669
0.546818352294037,5.95089138726106,6.24937836693099,6.32161087786629
0.54694336792099,5.95097335139792,6.25053397288237,6.32169519717452
0.547068383547944,5.95186718057192,6.25066651467703,6.3219726930753
0.547193399174897,5.95187875014322,6.25107711744145,6.32264349329058
0.54731841480185,5.95198843433161,6.25213838407383,6.32286757283353
0.547443430428804,5.95330002912071,6.25400556419346,6.3233078105726
0.547568446055757,5.9540048359636,6.25633509751206,6.32367772120169
0.54769346168271,5.95421214357003,6.25649241327906,6.32383960424965
0.547818477309664,5.95535799306792,6.25707884084374,6.32458400313563
0.547943492936617,5.95579079855695,6.25721891479295,6.32493613458622
0.54806850856357,5.95593813788379,6.25784259406141,6.32504429471559
0.548193524190524,5.95737182405785,6.25839002799715,6.32669533497357
0.548318539817477,5.95853161646945,6.25852562507426,6.32680391466244
0.548443555444431,5.959433578638,6.25934277708785,6.32766470794047
0.548568571071384,5.95979931740336,6.2595862394789,6.32770759406692
0.548693586698337,5.9602110693545,6.26014824880826,6.32888757191515
0.548818602325291,5.96027926210285,6.26019219864364,6.32903465176227
0.548943617952244,5.96055702945605,6.26068892028079,6.32918107438454
0.549068633579197,5.96108340259792,6.2610279211691,6.32949744808861
0.549193649206151,5.96157394711032,6.26220767029686,6.33295419943244
0.549318664833104,5.96273099655823,6.26245367949252,6.33342154132491
0.549443680460058,5.96321865184386,6.26306260831419,6.33539265260154
0.549568696087011,5.963868112503,6.26309501460204,6.33628115262497
0.549693711713964,5.96514824773504,6.26348597295855,6.33818929180881
0.549818727340918,5.96562013145935,6.26521391164843,6.33834933865951
0.549943742967871,5.96737348414329,6.26559692009199,6.33840767258353
0.550068758594824,5.96804701290159,6.26837903259978,6.34077984443147
0.550193774221778,5.96876049193763,6.27017211875039,6.3411306666477
0.550318789848731,5.96880446132547,6.27129178200656,6.34148531326465
0.550443805475685,5.9689467972758,6.27134410401202,6.34181872295814
0.550568821102638,5.97047070149626,6.27138463376005,6.34197504623774
0.550693836729591,5.97099442409185,6.27139770271795,6.3439094488136
0.550818852356545,5.97164573499692,6.27449767412857,6.34517638734991
0.550943867983498,5.97206286880552,6.27561148815674,6.34563307568724
0.551068883610451,5.97220667077308,6.27614311549162,6.3475749325957
0.551193899237405,5.97315999596684,6.27679639195885,6.34851321380887
0.551318914864358,5.97327129299669,6.27709022049449,6.34930007385569
0.551443930491311,5.97401176362783,6.27833998186725,6.34936437402624
0.551568946118265,5.97660580219677,6.27854115404047,6.35079734552744
0.551693961745218,5.97715102526045,6.27879791867203,6.35230984886174
0.551818977372172,5.97772772653868,6.28045564759231,6.35252483068743
0.551943992999125,5.97931339359368,6.28199710162927,6.35275224076109
0.552069008626078,5.97954823412682,6.28264750694975,6.35335495483297
0.552194024253032,5.98050103691431,6.28282697282879,6.35338119129062
0.552319039879985,5.98133271976231,6.28347972024127,6.35370633532824
0.552444055506938,5.98158509325365,6.28372463812108,6.35420827228257
0.552569071133892,5.98285284856958,6.28431998867421,6.35631662266038
0.552694086760845,5.98383583403255,6.28470212166469,6.35641805286118
0.552819102387799,5.9844545632279,6.28494482608493,6.3598496507737
0.552944118014752,5.98510872897635,6.28776537432578,6.36010936135708
0.553069133641705,5.98525460339312,6.28791428681004,6.36036655009538
0.553194149268659,5.98604194823167,6.28792950885582,6.36043051107924
0.553319164895612,5.98720092322607,6.28802772538247,6.36082025670964
0.553444180522565,5.98743709099468,6.28891570378138,6.36126367520214
0.553569196149519,5.98816864579822,6.289719759387,6.36179125114827
0.553694211776472,5.98892581477373,6.29075644024051,6.36281625958356
0.553819227403425,5.99203061496513,6.29468494244946,6.36286858900741
0.553944243030379,5.99220991676354,6.29488749929096,6.36455302639047
0.554069258657332,5.99331664038968,6.29517850078138,6.36461738755762
0.554194274284286,5.99400258062111,6.29584115654063,6.36467080042316
0.554319289911239,5.99467578387834,6.296819757317,6.36469166151598
0.554444305538192,5.99488817435818,6.29786903182547,6.36495698283343
0.554569321165146,5.99613251908563,6.2986801967479,6.36581036158561
0.554694336792099,5.99749395345947,6.29981123469145,6.36637631180676
0.554819352419052,5.99819570789224,6.30020162380733,6.3676409697222
0.554944368046006,5.99828381805974,6.30026814776522,6.36878672437855
0.555069383672959,5.99835752369428,6.30101883912014,6.36888938215437
0.555194399299913,6.00017962432732,6.30148881109434,6.3689798181132
0.555319414926866,6.00069504228111,6.30149267678375,6.36940470221834
0.555444430553819,6.00090947663115,6.30182576037375,6.36943527388313
0.555569446180773,6.00130128800243,6.30303501582658,6.37113695982514
0.555694461807726,6.00186285017693,6.30337899315265,6.37458861273949
0.555819477434679,6.00411025819124,6.30482404495886,6.37528997346125
0.555944493061633,6.00506177046453,6.30485632635486,6.37557891149339
0.556069508688586,6.00553043534363,6.30610333733486,6.37669709993781
0.556194524315539,6.00598709910938,6.30641283693018,6.37698984748815
0.556319539942493,6.00656649167458,6.30696900503337,6.37707550284963
0.556444555569446,6.00695556654271,6.30786529853369,6.37766613441983
0.5565695711964,6.00801355140859,6.30922584797298,6.37810334482905
0.556694586823353,6.00834026891006,6.31036540148474,6.37836333647284
0.556819602450306,6.00860888036054,6.31114167943202,6.37926257703665
0.55694461807726,6.00871838352685,6.31229531366319,6.37953149404618
0.557069633704213,6.00877102694794,6.3136420501337,6.37976347269871
0.557194649331166,6.00897346005395,6.31477181264019,6.37978286580773
0.55731966495812,6.00937951161065,6.31542652095824,6.38049316074896
0.557444680585073,6.01175401517902,6.31844184193117,6.3805059321151
0.557569696212026,6.01503693705727,6.31942198226149,6.38158102978403
0.55769471183898,6.01520698308613,6.31977115375147,6.38215931805882
0.557819727465933,6.01548045356149,6.3197941454576,6.3830240278527
0.557944743092887,6.01594404308025,6.3203852364089,6.38342563372158
0.55806975871984,6.01735128051089,6.32081722465453,6.38343527515443
0.558194774346793,6.01873253590093,6.32113319999632,6.38458682478319
0.558319789973747,6.02130336765045,6.32149449297093,6.38488631697321
0.5584448056007,6.02280217269105,6.32157585089873,6.38528219739984
0.558569821227653,6.02468318692172,6.32208136891641,6.38541797181596
0.558694836854607,6.02597597087257,6.32310238067254,6.38668934837227
0.55881985248156,6.02662129243942,6.32387156162968,6.3879549780646
0.558944868108514,6.02708670536684,6.32430808171531,6.38984743386319
0.559069883735467,6.02790819562854,6.32972516926724,6.38988009910326
0.55919489936242,6.02840105080691,6.32983905983425,6.39001072096711
0.559319914989374,6.02878496707551,6.33056231107024,6.39057231731291
0.559444930616327,6.02942127010864,6.33059582073314,6.39182394213483
0.55956994624328,6.03037929037095,6.33167574193101,6.39284944795249
0.559694961870234,6.03250762518445,6.33505417437373,6.39356722231358
0.559819977497187,6.03286016520769,6.33648962477254,6.39367423605371
0.55994499312414,6.03393615646827,6.33685437608418,6.39381527543923
0.560070008751094,6.03565993946063,6.33686995154814,6.39441538324103
0.560195024378047,6.03649770086865,6.33726413798333,6.39477067582811
0.560320040005001,6.03695212916991,6.33746030564226,6.3952099020066
0.560445055631954,6.04000269428648,6.33789418406164,6.39697949968501
0.560570071258907,6.04124274954146,6.34004318059635,6.39705562642624
0.560695086885861,6.04257384354633,6.34103760083936,6.39818229748312
0.560820102512814,6.04287927068353,6.34154296276991,6.39848485232105
0.560945118139767,6.04353201629833,6.34157653497276,6.398651659292
0.561070133766721,6.04647567315192,6.34218112071378,6.40071126884575
0.561195149393674,6.05031417621052,6.3440292032771,6.40119124671185
0.561320165020628,6.05034194061796,6.34439479786066,6.40361048093491
0.561445180647581,6.05227191676947,6.34495650206501,6.4036436733324
0.561570196274534,6.05327203997002,6.3450481158704,6.40621482327624
0.561695211901488,6.05339902710315,6.34538108085405,6.40665013380459
0.561820227528441,6.05349797361441,6.34556110957974,6.40945167540564
0.561945243155394,6.05535784272018,6.34630573019809,6.41039079942257
0.562070258782348,6.0559571199853,6.34696533016903,6.41151873515863
0.562195274409301,6.05692572231549,6.34762824532303,6.41317759353133
0.562320290036254,6.0589156566565,6.34797731786548,6.41387044614239
0.562445305663208,6.05970800419394,6.34895874407836,6.41591575360194
0.562570321290161,6.06030878441741,6.34951400075327,6.4160514854343
0.562695336917115,6.06035359919971,6.34955903363307,6.4174734172783
0.562820352544068,6.06042307026991,6.35058110948953,6.41847741260015
0.562945368171021,6.06115797769583,6.35164844174376,6.42061307634301
0.563070383797975,6.06197933200374,6.35237150380183,6.42322020100914
0.563195399424928,6.06235724889701,6.3530535497719,6.4234747756394
0.563320415051881,6.06246336797301,6.35463929870244,6.42358779182056
0.563445430678835,6.06324013596836,6.35528870064016,6.42370252170857
0.563570446305788,6.06327080211583,6.35605922762629,6.42377340440169
0.563695461932742,6.06458218780686,6.35608923163265,6.42448344796091
0.563820477559695,6.06565651569667,6.35619112682071,6.42488701053058
0.563945493186648,6.06592959956262,6.35705061116564,6.42592373676899
0.564070508813602,6.06731020316844,6.35774295579117,6.42734397752403
0.564195524440555,6.06759902820899,6.35952313563328,6.4274714381068
0.564320540067508,6.06901764092841,6.36062344839026,6.42856104071214
0.564445555694462,6.07365904204955,6.36115305565045,6.42974984548266
0.564570571321415,6.07505839303839,6.36191232980738,6.43098139837917
0.564695586948369,6.07786093860208,6.36406834290949,6.43219766918351
0.564820602575322,6.07806664214398,6.36518700897787,6.43231385862996
0.564945618202275,6.07871058700129,6.36534621895835,6.43306746220991
0.565070633829229,6.07952800365839,6.36535511045433,6.43333346654652
0.565195649456182,6.07958507173063,6.36586320861332,6.43383667059561
0.565320665083135,6.08034461326918,6.36592464190333,6.43424079585079
0.565445680710089,6.08050181167933,6.36598460227215,6.43444047318533
0.565570696337042,6.08064439811829,6.36638849845124,6.43491982195171
0.565695711963995,6.08099128050607,6.36646278035686,6.43583804377071
0.565820727590949,6.0831366557736,6.36665560343492,6.43659187747359
0.565945743217902,6.08570665368423,6.36778849387015,6.43696087111919
0.566070758844856,6.0869225367027,6.37183308533423,6.43762800227672
0.566195774471809,6.08783003553291,6.37333445765532,6.43874130758794
0.566320790098762,6.0880791813035,6.37407540439209,6.4396515155813
0.566445805725716,6.08824069344795,6.37536351855954,6.43974755430696
0.566570821352669,6.08847069191541,6.37550976161849,6.44139517725801
0.566695836979622,6.08920224720513,6.37578091555309,6.44209176830603
0.566820852606576,6.08924727625948,6.37594645506132,6.44553588997795
0.566945868233529,6.08947152317966,6.37694249202832,6.44627893311331
0.567070883860483,6.09008997900079,6.37698150282345,6.44643015388886
0.567195899487436,6.09160086525801,6.37836406523742,6.4482325054342
0.567320915114389,6.09334812967478,6.378738075529,6.45114217877457
0.567445930741343,6.09514706184478,6.37954512886198,6.45133979071634
0.567570946368296,6.09590776411407,6.37972590420357,6.45160236538416
0.567695961995249,6.09845093255495,6.38196262441588,6.45419361081503
0.567820977622203,6.10209508455541,6.38297565913258,6.45433709331762
0.567945993249156,6.10316836803446,6.38343721681196,6.45480768361269
0.56807100887611,6.10492138050251,6.38473647157158,6.45498756962479
0.568196024503063,6.10567281200542,6.38740540663656,6.45530367750921
0.568321040130016,6.10616877748298,6.3886654660729,6.45674868942768
0.56844605575697,6.10701333407232,6.3889605569083,6.45694949487788
0.568571071383923,6.1077687780016,6.38929883597931,6.4587940871293
0.568696087010876,6.10831310511374,6.38969169375079,6.45891207026563
0.56882110263783,6.10876566961195,6.38976806660121,6.46026472228208
0.568946118264783,6.10939746433148,6.39105220202478,6.46073141379469
0.569071133891736,6.10963974711181,6.39353911138073,6.46320502890752
0.56919614951869,6.10999221948769,6.39533622567723,6.46369766219937
0.569321165145643,6.11021661061435,6.39778057280583,6.46400259047492
0.569446180772597,6.1104090008835,6.39866095586593,6.46406641264497
0.56957119639955,6.11085725652187,6.39918883527598,6.46550840654876
0.569696212026503,6.11208610960636,6.39937358153985,6.46618928183383
0.569821227653457,6.11384263133589,6.40131639358264,6.46625269971238
0.56994624328041,6.11404693521936,6.40149399094086,6.46798166667855
0.570071258907363,6.11475502483002,6.40269590441492,6.4679873079502
0.570196274534317,6.11505908857767,6.40345285256567,6.46868667618633
0.57032129016127,6.11523075807885,6.40362991119029,6.46913950780568
0.570446305788224,6.11646342969892,6.40402433048013,6.47136693925234
0.570571321415177,6.11876678465122,6.40410087139405,6.47242517091952
0.57069633704213,6.12082562506505,6.40426130428152,6.47423344366607
0.570821352669084,6.12086785490301,6.40455730790463,6.47430352841116
0.570946368296037,6.12095376977972,6.40711650896046,6.47472006072329
0.57107138392299,6.12096207326905,6.4092488368039,6.47515093970456
0.571196399549944,6.12144338982003,6.40979067959128,6.47620518328472
0.571321415176897,6.12168202009511,6.40997700348347,6.47644313679132
0.57144643080385,6.12183357717587,6.40999584852364,6.47761726986589
0.571571446430804,6.12215473980531,6.4102400122309,6.47813614648872
0.571696462057757,6.12276232783464,6.41197302209763,6.47819172948621
0.571821477684711,6.1231571108194,6.41295816974419,6.47885999231483
0.571946493311664,6.12363058246607,6.41337615409948,6.47953826790151
0.572071508938617,6.12437092060537,6.41365476835601,6.48007589437672
0.572196524565571,6.12476794659337,6.41428076816487,6.48307540092689
0.572321540192524,6.12714194778039,6.41502360765393,6.487855679612
0.572446555819477,6.12719959553622,6.41507892979905,6.48918902506634
0.572571571446431,6.1288698468272,6.41593959263312,6.48930468235275
0.572696587073384,6.12931881062828,6.41718653468388,6.48967145447538
0.572821602700338,6.13032234378631,6.41776348797216,6.48990815168428
0.572946618327291,6.13057057015704,6.41783377924293,6.48993063986276
0.573071633954244,6.13145694035104,6.4179516410557,6.49004011565999
0.573196649581198,6.13180449731387,6.41888097823562,6.49066011220832
0.573321665208151,6.13307584997593,6.4189263408407,6.49080432821266
0.573446680835104,6.13318692577336,6.42013338169801,6.49181197140197
0.573571696462058,6.13322901214743,6.42233442106278,6.49267577698027
0.573696712089011,6.13456287109318,6.42323606688606,6.49319022521095
0.573821727715965,6.13574169093631,6.42428321416357,6.49329611301399
0.573946743342918,6.13618228217309,6.42451840528462,6.49369799839371
0.574071758969871,6.13621805437795,6.42532816211332,6.49515117073125
0.574196774596825,6.13937645317903,6.42541168133168,6.49523267958887
0.574321790223778,6.13943883139758,6.42545799413953,6.49571761899922
0.574446805850731,6.14241463617517,6.4272170139561,6.49720109171214
0.574571821477685,6.14419187684698,6.42895945569002,6.4989105082207
0.574696837104638,6.144714460576,6.43116007343677,6.50023486144713
0.574821852731591,6.14575712324797,6.4316986986976,6.50031985122319
0.574946868358545,6.14648176662295,6.43180740945886,6.50140002174543
0.575071883985498,6.15044013597629,6.43222053848804,6.50306001895746
0.575196899612452,6.15046581038538,6.43222367595106,6.50467086867762
0.575321915239405,6.1504814594615,6.43235173874464,6.50761737228287
0.575446930866358,6.15107557496581,6.43350273314726,6.50793680401819
0.575571946493312,6.1517316996641,6.43532695855919,6.50846925675553
0.575696962120265,6.152092664839,6.43781955147956,6.50860108508623
0.575821977747218,6.1521428374751,6.43947942809655,6.50862709218311
0.575946993374172,6.15218960243625,6.44014296511441,6.50863302887802
0.576072009001125,6.15255065411276,6.44045117453276,6.50866243769392
0.576197024628079,6.15271357119868,6.44129163715892,6.50949339453735
0.576322040255032,6.15336519565833,6.4414599237052,6.51035974827501
0.576447055881985,6.15356122761679,6.44177618338502,6.51229566811654
0.576572071508939,6.15432854025305,6.44201284396764,6.51309851573328
0.576697087135892,6.15443817539119,6.4426351503637,6.51562747214034
0.576822102762845,6.15639883996144,6.4436475272113,6.51674810608025
0.576947118389799,6.15822407489154,6.44402758655572,6.51682416206822
0.577072134016752,6.15852816463471,6.44511038110418,6.51685142884898
0.577197149643705,6.15923051359472,6.44626033298778,6.517303328046
0.577322165270659,6.15948059239655,6.44656730172546,6.5174297237978
0.577447180897612,6.15962784698012,6.44667944758094,6.51876335271368
0.577572196524566,6.16031508721215,6.44736870398324,6.51903356331183
0.577697212151519,6.16109368745623,6.44812612433677,6.51927049094883
0.577822227778472,6.16214155365561,6.44827618445723,6.52041049054985
0.577947243405426,6.16218417047634,6.44943106622107,6.52052981418683
0.578072259032379,6.16231022079041,6.45029473205844,6.52285594877193
0.578197274659332,6.16246654448949,6.45086429982172,6.52287634020587
0.578322290286286,6.16299290679071,6.45142793429923,6.52326404728943
0.578447305913239,6.16326739938834,6.45149592720516,6.5237578175131
0.578572321540193,6.16412488778219,6.4516345162197,6.52443348462664
0.578697337167146,6.16482705268214,6.45412008469068,6.52575529517726
0.578822352794099,6.16725076082867,6.45581197372571,6.52631490561507
0.578947368421053,6.16746056999576,6.45642002559624,6.52827207434383
0.579072384048006,6.16753066064056,6.45796553189266,6.52860043423611
0.579197399674959,6.16831225899401,6.45832308370638,6.52941460249474
0.579322415301913,6.17141599452609,6.45936959720297,6.5304577235353
0.579447430928866,6.17215209140468,6.45939812966902,6.53139959039791
0.57957244655582,6.17499783537292,6.4596825488953,6.53330021402362
0.579697462182773,6.17665053357572,6.46013117585468,6.5340821749223
0.579822477809726,6.17711479209643,6.46036490094289,6.53563863719375
0.57994749343668,6.17721024735213,6.46665565971683,6.53844679336467
0.580072509063633,6.17768924257088,6.4672213932182,6.54052368328032
0.580197524690586,6.1784746905649,6.46736149164184,6.54287234415577
0.58032254031754,6.1786570018833,6.46759466600332,6.54301781335435
0.580447555944493,6.17884265717608,6.46820278459535,6.54366525901823
0.580572571571446,6.17907551060919,6.46843502763584,6.54530699246374
0.5806975871984,6.18043663486283,6.46872819867376,6.54760224383
0.580822602825353,6.18069986256407,6.46950218669011,6.5487197258537
0.580947618452307,6.1813854284811,6.47084425656769,6.54883457218852
0.58107263407926,6.18302061356187,6.47194877646317,6.54917567737213
0.581197649706213,6.18335876135886,6.4733936451499,6.55131199617764
0.581322665333167,6.18354123801615,6.4734665747125,6.55186010850481
0.58144768096012,6.18396276155645,6.47389051381594,6.55439505439351
0.581572696587073,6.1842281557178,6.47409964902753,6.55507766406337
0.581697712214027,6.18501499713289,6.47554894443751,6.55694192489603
0.58182272784098,6.18518304998546,6.4757786060966,6.55700234683948
0.581947743467934,6.18549368122326,6.47605804543311,6.56019816531949
0.582072759094887,6.18670947796199,6.47801383528023,6.56039854034749
0.58219777472184,6.18679008085209,6.47811397688822,6.56048564609656
0.582322790348794,6.18826886935454,6.4786398737704,6.56092306068423
0.582447805975747,6.18827289351234,6.47897446191371,6.56097582591158
0.5825728216027,6.18919554916362,6.48012825006859,6.56121387806184
0.582697837229654,6.19138650521995,6.48043872231232,6.56136992917653
0.582822852856607,6.19208615571252,6.4822725815232,6.56400928617819
0.58294786848356,6.19295410556076,6.48307155552679,6.56411171480583
0.583072884110514,6.20028646669411,6.48358267582249,6.56443563878562
0.583197899737467,6.20043554383441,6.48402259407302,6.56461851253444
0.583322915364421,6.20168251042814,6.48406747960996,6.56468010439726
0.583447930991374,6.202316606961,6.48570318359192,6.56517253782836
0.583572946618327,6.20334269531665,6.48655878254382,6.56570975538041
0.583697962245281,6.20649988722273,6.4869641799404,6.56600269343529
0.583822977872234,6.20764847621416,6.48926139043149,6.56622560717852
0.583947993499187,6.20789809734291,6.48936676574554,6.56723619768684
0.584073009126141,6.20807032562562,6.48991770395805,6.56795907707276
0.584198024753094,6.210261401283,6.4910384077357,6.56807867191332
0.584323040380047,6.21048087112352,6.49192000568314,6.56809024237069
0.584448056007001,6.21089114642672,6.49323763006179,6.56831551087682
0.584573071633954,6.21147412984085,6.49447705748661,6.56998958439459
0.584698087260908,6.21197468102403,6.49637794913957,6.57149647637717
0.584823102887861,6.21211933720161,6.49670888435316,6.57162443855064
0.584948118514814,6.21236481383961,6.49805336062875,6.57188580800705
0.585073134141768,6.21278615314388,6.49855587309938,6.57208186205072
0.585198149768721,6.21352135263231,6.49869248702328,6.57293882315047
0.585323165395674,6.21373474008585,6.49881184116008,6.57357091235533
0.585448181022628,6.21395203925645,6.49931407606681,6.57449459992319
0.585573196649581,6.2156431743045,6.49985851644604,6.57565615669297
0.585698212276535,6.21637171084028,6.50099127499636,6.57787707112627
0.585823227903488,6.21662439565034,6.5031988906466,6.5784455341906
0.585948243530441,6.21666338550692,6.5032529768883,6.57881014894968
0.586073259157395,6.21777546663973,6.50623896734902,6.57951812017675
0.586198274784348,6.22021533781502,6.50626951930544,6.57996331942805
0.586323290411301,6.22101468484717,6.50686486703148,6.58063289753318
0.586448306038255,6.22158050574846,6.50846952832102,6.58207548231301
0.586573321665208,6.22202885295143,6.50861628632107,6.58261091048391
0.586698337292161,6.22273416060453,6.5114730811119,6.58280034620272
0.586823352919115,6.22376409554964,6.51202557419703,6.58327072074871
0.586948368546068,6.22519637623113,6.51225185266233,6.58527538126617
0.587073384173022,6.22557800591378,6.51257138987382,6.58555763462421
0.587198399799975,6.2258719707039,6.51283016017884,6.58787348982394
0.587323415426928,6.22757706345431,6.51328317423258,6.58942999822113
0.587448431053882,6.22904580719185,6.51474147213543,6.58950655723519
0.587573446680835,6.23061926944187,6.51609737315285,6.58963515148207
0.587698462307788,6.23203300111572,6.51722973251729,6.59152274909793
0.587823477934742,6.23526244444627,6.51783574934242,6.59211641272472
0.587948493561695,6.23672112430664,6.51861915508814,6.59256223504278
0.588073509188649,6.23674740945608,6.52108811532649,6.59266428850232
0.588198524815602,6.23779778883224,6.52227652059083,6.59395044396258
0.588323540442555,6.23932960504493,6.52319934673206,6.5939631772043
0.588448556069509,6.24001361859781,6.52614192847759,6.59396756465015
0.588573571696462,6.24157934063791,6.52779520806723,6.59412747508188
0.588698587323415,6.24205573147937,6.53024028480988,6.59505694180462
0.588823602950369,6.24288658237112,6.53056558174717,6.59691846977481
0.588948618577322,6.24358325780403,6.5307454803267,6.59771525708343
0.589073634204275,6.24374006658099,6.53207228929501,6.59957811203613
0.589198649831229,6.24407107923612,6.53296615121077,6.60135105769195
0.589323665458182,6.24584677823188,6.53362268754263,6.60186563697144
0.589448681085136,6.2494042223733,6.53363950098524,6.60200429554527
0.589573696712089,6.25001487941606,6.53610986583333,6.60652853808452
0.589698712339042,6.25036494481655,6.53671687171392,6.60688414537035
0.589823727965996,6.25054197657249,6.53685464874656,6.60736830300913
0.589948743592949,6.25219363409666,6.53809688143266,6.60904847381063
0.590073759219902,6.2529323159367,6.53850825098897,6.60915966860969
0.590198774846856,6.25432988761218,6.53951665938145,6.60919620715383
0.590323790473809,6.25790367156249,6.54021438943176,6.60961479000671
0.590448806100763,6.25801991129326,6.54114268195508,6.61054195461222
0.590573821727716,6.25844230491778,6.5427342346018,6.61120694325506
0.590698837354669,6.26580950922439,6.5434282096081,6.6117493825392
0.590823852981623,6.26650533347324,6.54414100045399,6.6127700006007
0.590948868608576,6.26701346340778,6.54437860995274,6.61380309906666
0.591073884235529,6.26752827009017,6.54569370304743,6.61424976758877
0.591198899862483,6.26785947659477,6.54629705908688,6.61435676605425
0.591323915489436,6.26878136379044,6.54707794080885,6.61479904504121
0.59144893111639,6.2694594849078,6.54769522274997,6.61549936336743
0.591573946743343,6.26957051796032,6.54806438821138,6.61603311496925
0.591698962370296,6.26992352882298,6.54849736914867,6.61724947304968
0.59182397799725,6.26994008838455,6.55010158289738,6.61750426578602
0.591948993624203,6.27105413302217,6.55097515048825,6.61810910643792
0.592074009251156,6.27263150701925,6.55130444597601,6.62011699715986
0.59219902487811,6.2730913610688,6.55230406489213,6.62012142865533
0.592324040505063,6.27586042344805,6.55234803802466,6.6207061912739
0.592449056132016,6.27638708683791,6.55326121519917,6.62081816206036
0.59257407175897,6.27698322019951,6.55335332003628,6.62224348748753
0.592699087385923,6.27760361567277,6.5548775382857,6.62298773895117
0.592824103012877,6.2791010257242,6.55493570985905,6.62411407105589
0.59294911863983,6.28149675959593,6.55645135882117,6.62519708225095
0.593074134266783,6.28167750300293,6.55751518982717,6.62806850047576
0.593199149893737,6.28190667610428,6.5590124084094,6.62814214258835
0.59332416552069,6.28249557484146,6.56017627773763,6.62825788740738
0.593449181147643,6.28284825549584,6.5617678005354,6.63005644014658
0.593574196774597,6.28329879819358,6.5643157889509,6.63009062323331
0.59369921240155,6.28371171891829,6.56580132523733,6.63182725230473
0.593824228028504,6.28567925930838,6.5658856282108,6.63278925224739
0.593949243655457,6.28647297105759,6.56622579810876,6.63502860558236
0.59407425928241,6.28668376679929,6.5673302119621,6.63657521767523
0.594199274909364,6.2879712433934,6.56858532944951,6.63686355242629
0.594324290536317,6.2883134363446,6.57049891410635,6.63688110030218
0.59444930616327,6.29222507361072,6.57050005012495,6.63821012302361
0.594574321790224,6.29268573778819,6.57122875785682,6.63845723879732
0.594699337417177,6.29325067836868,6.57141414040931,6.63872805471491
0.594824353044131,6.29443687235757,6.57181268872389,6.64030531084107
0.594949368671084,6.29537866122704,6.57186331542577,6.64138835687459
0.595074384298037,6.29689361570422,6.57225018951989,6.64156736633091
0.595199399924991,6.29751200231836,6.57246337981702,6.64296661850605
0.595324415551944,6.29800375866792,6.57265028945877,6.64297588670059
0.595449431178897,6.29891765372242,6.57315223415366,6.64361708055308
0.595574446805851,6.30000682433529,6.57439440186408,6.64403713376984
0.595699462432804,6.30335559367534,6.57465225800793,6.64415681232744
0.595824478059757,6.30399749011605,6.57628105613535,6.64415824699267
0.595949493686711,6.30599528287338,6.57750530174201,6.64422395063792
0.596074509313664,6.30621426497407,6.57762790712836,6.64545149882033
0.596199524940618,6.3074140221828,6.57832324434896,6.64665463367055
0.596324540567571,6.3085030530216,6.58016888370181,6.64690978450373
0.596449556194524,6.30911434822186,6.58068880020049,6.64707707067615
0.596574571821478,6.31282662356924,6.58111740138947,6.64734221824627
0.596699587448431,6.31372264594775,6.58117674563731,6.64779595071773
0.596824603075384,6.31376119551033,6.58199452508219,6.64831967366462
0.596949618702338,6.3144277895018,6.58288538237506,6.64870657211223
0.597074634329291,6.31444882293254,6.58295499849361,6.64870672197833
0.597199649956245,6.31462182427208,6.58339252220914,6.64894577950451
0.597324665583198,6.31489023777283,6.5854709416193,6.64897606330402
0.597449681210151,6.31543955385359,6.5863608219825,6.64938735066806
0.597574696837105,6.31620755345452,6.58729537952535,6.65031882849657
0.597699712464058,6.31705132069781,6.58887741587182,6.65155059258836
0.597824728091011,6.31810762435522,6.58926587657665,6.65159089992924
0.597949743717965,6.318636914252,6.59060215517149,6.65178944203512
0.598074759344918,6.31869290342574,6.59190321101748,6.65182191579839
0.598199774971871,6.32226480147962,6.59306508047852,6.65259164330798
0.598324790598825,6.3249437073033,6.59314833746832,6.65268820832687
0.598449806225778,6.32743032042732,6.5937803959256,6.65401532082196
0.598574821852732,6.32743119264734,6.59535274125326,6.65470461427189
0.598699837479685,6.32782982334007,6.5954131860005,6.65571293745345
0.598824853106638,6.32848119954365,6.59622985767618,6.6567006897426
0.598949868733592,6.33101246464624,6.59705481969471,6.65838682065392
0.599074884360545,6.33252698267267,6.59819309356464,6.65909499856559
0.599199899987498,6.33258511842806,6.6002496311941,6.65974263177341
0.599324915614452,6.33516287473618,6.60135802054651,6.66057457413101
0.599449931241405,6.33563386412996,6.60330194176903,6.66202891280498
0.599574946868359,6.33619618108281,6.60348488430911,6.66323412500199
0.599699962495312,6.33671874380434,6.60498448034507,6.66324182740326
0.599824978122265,6.33703794095757,6.60506371620519,6.66349027801146
0.599949993749219,6.33754828825819,6.60531018042937,6.66368036714263
0.600075009376172,6.33755291785812,6.60587839459294,6.66419127867853
0.600200025003125,6.33933811991991,6.60673795298284,6.66447040658892
0.600325040630079,6.33983484650755,6.60824341848607,6.6644997679745
0.600450056257032,6.33994338383602,6.60979754204889,6.66465252153455
0.600575071883986,6.34076738914098,6.6111860894117,6.66585886902054
0.600700087510939,6.34116181673183,6.61145695852912,6.66759574572077
0.600825103137892,6.3412807260208,6.61166626282784,6.667765005
0.600950118764846,6.34331134007376,6.61184960410982,6.6682979232814
0.601075134391799,6.34372673651131,6.61323225811233,6.66840946830236
0.601200150018752,6.34384088947175,6.61330170279543,6.66897226432509
0.601325165645706,6.34425810859314,6.61371976493739,6.66926455964409
0.601450181272659,6.34443702465158,6.61381812348641,6.66937276638928
0.601575196899612,6.34505300344687,6.61382709734479,6.67045603376695
0.601700212526566,6.34606091058555,6.61411667282274,6.67094576093746
0.601825228153519,6.34640287145562,6.61631663342975,6.67195157814993
0.601950243780473,6.34724304861461,6.61711323729373,6.67220359911553
0.602075259407426,6.3479527243405,6.62018940597718,6.67235163229695
0.602200275034379,6.3482337912278,6.62085585197493,6.67256980257461
0.602325290661333,6.34834361043555,6.62098811830512,6.67355161389757
0.602450306288286,6.348728858655,6.62120331586201,6.67507814931425
0.602575321915239,6.35069764594681,6.6215696433553,6.67669091173685
0.602700337542193,6.35099229637251,6.62271402623897,6.67733046962974
0.602825353169146,6.35104349321503,6.6233821364358,6.6775097342377
0.6029503687961,6.35173798905279,6.62357192014468,6.67865233797165
0.603075384423053,6.35179672419529,6.62410227093297,6.67877170841442
0.603200400050006,6.35243866046804,6.62634849454844,6.67890802687574
0.60332541567696,6.3536754755403,6.6263697955884,6.68193878520703
0.603450431303913,6.35392018704284,6.62686746513461,6.68313151918852
0.603575446930866,6.35438273235476,6.62773890938299,6.68349204646585
0.60370046255782,6.35589593036299,6.62845553257631,6.68429985223806
0.603825478184773,6.35594170972295,6.62899601102646,6.68879520656458
0.603950493811726,6.35634970206641,6.62917824424437,6.68986205121745
0.60407550943868,6.35741970016614,6.62971802904709,6.69002056856126
0.604200525065633,6.35881190555783,6.63083896817183,6.69228316353047
0.604325540692587,6.35887553865198,6.63234998544031,6.69471484580088
0.60445055631954,6.35891231649626,6.63350423206476,6.69485280903934
0.604575571946493,6.36027810093086,6.63377278085716,6.6949151850236
0.604700587573447,6.3603251408265,6.63440518756556,6.69557073059742
0.6048256032004,6.36038225014126,6.63557840184413,6.69633078085845
0.604950618827353,6.36083973784701,6.63676537026988,6.69640210109695
0.605075634454307,6.36150041783853,6.63802744084345,6.6970474197134
0.60520065008126,6.36494383476689,6.63883610583828,6.69757064414027
0.605325665708214,6.36732365750315,6.63887435808731,6.69872690388857
0.605450681335167,6.36754914692567,6.63939198675379,6.69940357713664
0.60557569696212,6.36849380516342,6.64087252733934,6.70070223341681
0.605700712589074,6.36989778731019,6.641607703446,6.70094446066929
0.605825728216027,6.37105796112099,6.64177723515103,6.701544026746
0.60595074384298,6.37252466815421,6.64208134246079,6.70168701311273
0.606075759469934,6.37423303917859,6.64217398447032,6.70363755606105
0.606200775096887,6.37498823267146,6.64278074489082,6.70393507554704
0.606325790723841,6.37539372471334,6.64355961637971,6.70645957130914
0.606450806350794,6.37963804866926,6.64402133202479,6.70822674494686
0.606575821977747,6.37980585351271,6.64432291084096,6.7084685597589
0.606700837604701,6.38053684291412,6.64495450901381,6.70965715093629
0.606825853231654,6.3816954750175,6.64534284704062,6.71004359237428
0.606950868858607,6.38274983113731,6.64627609261477,6.71028632596758
0.607075884485561,6.38572481920947,6.64677174765528,6.71121687674296
0.607200900112514,6.38599522838202,6.64686262653752,6.71131518532816
0.607325915739467,6.3861131760771,6.6476789538922,6.71138020994705
0.607450931366421,6.38650260315116,6.64802174246679,6.71218780811938
0.607575946993374,6.38787056224812,6.64913292970964,6.71306493669344
0.607700962620328,6.38910080807541,6.64943270824715,6.71464531414178
0.607825978247281,6.38997586857879,6.64951496826247,6.72060677162596
0.607950993874234,6.39145450437004,6.65056242600693,6.72118711088728
0.608076009501188,6.39283954132517,6.65063613183617,6.72293210131242
0.608201025128141,6.39292424006382,6.65077683651415,6.72387953860582
0.608326040755094,6.39344302578108,6.65152954736895,6.72431987278001
0.608451056382048,6.3951234403581,6.65256818479593,6.72622551302183
0.608576072009001,6.39638853928969,6.65467721548126,6.72702092260299
0.608701087635955,6.39924977367106,6.65778075860093,6.72896291332775
0.608826103262908,6.39949224396088,6.65830273329481,6.72912762603838
0.608951118889861,6.40011935806157,6.65920276777938,6.72924669588551
0.609076134516815,6.40050753218487,6.66179359235185,6.73195167972121
0.609201150143768,6.40092199133917,6.6619731652157,6.73544537335627
0.609326165770721,6.40273508125543,6.66365787476207,6.73547801304991
0.609451181397675,6.40390828797658,6.66416867587524,6.73695111562967
0.609576197024628,6.40661546481462,6.66517680058088,6.73720528853228
0.609701212651581,6.40872613180756,6.66554368572524,6.7378712802639
0.609826228278535,6.40885522575412,6.66586439526557,6.73849067605491
0.609951243905488,6.40902217824826,6.66803586257028,6.73850029172422
0.610076259532442,6.40922082166775,6.66869934893675,6.73888248797155
0.610201275159395,6.40967157039707,6.67030010143972,6.73901926927949
0.610326290786348,6.41062884545586,6.67135752791659,6.73945372585982
0.610451306413302,6.41122118985224,6.67157408936388,6.74063910036659
0.610576322040255,6.41146135595132,6.67176909940219,6.74078608499105
0.610701337667208,6.41254722585001,6.67240154992821,6.74229327476355
0.610826353294162,6.41394375760293,6.67258780090106,6.74257667403072
0.610951368921115,6.41546450508592,6.6733474709943,6.74305992454073
0.611076384548069,6.4178747127452,6.67382990341026,6.74580896863407
0.611201400175022,6.42068863769561,6.67438804205498,6.74749289067485
0.611326415801975,6.42089685885408,6.67702467341861,6.75294999675133
0.611451431428929,6.42257795714194,6.67848609279151,6.75362239076977
0.611576447055882,6.42298539562461,6.67876556392656,6.75383891242787
0.611701462682835,6.42313646300862,6.67942571618248,6.75733883789044
0.611826478309789,6.42387476396857,6.67971675997164,6.75735277795609
0.611951493936742,6.42393508416945,6.68089819457085,6.76011813039094
0.612076509563695,6.4243558409681,6.68091326829868,6.7602720477097
0.612201525190649,6.4245587321334,6.68119867254042,6.76037061959435
0.612326540817602,6.42517516937894,6.6824127781284,6.76075367666524
0.612451556444556,6.42576658204025,6.68249804486803,6.76220382414126
0.612576572071509,6.42686235251064,6.68290958365591,6.76357363370306
0.612701587698462,6.4269253250144,6.68350408223871,6.76492944156946
0.612826603325416,6.42767785338605,6.68385281708162,6.76523115984598
0.612951618952369,6.4280899245838,6.68506189424699,6.76716142719202
0.613076634579322,6.42880771453746,6.68527682969362,6.76833954127966
0.613201650206276,6.4289787308951,6.68540673341665,6.76871394449959
0.613326665833229,6.43030579871198,6.68551186615386,6.76894234932086
0.613451681460182,6.43034853895342,6.68857197898184,6.76950452977941
0.613576697087136,6.4313828829566,6.69125108034251,6.77013997091782
0.613701712714089,6.4314104863687,6.69491590771552,6.77042657083927
0.613826728341043,6.43179366455699,6.69529076638294,6.77045556948358
0.613951743967996,6.43282773351355,6.70015708637156,6.77052370510513
0.614076759594949,6.43307950313763,6.70223454843985,6.77130782832091
0.614201775221903,6.43312244486973,6.7032150385595,6.77200721347219
0.614326790848856,6.43422246231854,6.70411234609361,6.77278683510664
0.614451806475809,6.43450375346743,6.70463018718171,6.77348934877623
0.614576822102763,6.43488243638202,6.70586510032108,6.77525133323161
0.614701837729716,6.43516848847886,6.70664343259556,6.77538639091973
0.61482685335667,6.43529068577204,6.70832579715404,6.7770697376881
0.614951868983623,6.43589270909679,6.71180384005408,6.77823087587871
0.615076884610576,6.43731610511194,6.71214922035206,6.78000585117097
0.61520190023753,6.4377884880311,6.71357871523701,6.78010097259624
0.615326915864483,6.44025895171865,6.71369112130543,6.78044499196533
0.615451931491436,6.44082398068771,6.71389707825272,6.7816760380134
0.61557694711839,6.4410216187113,6.7153231463654,6.7817787675185
0.615701962745343,6.44138855997466,6.71569172237598,6.78229344389862
0.615826978372296,6.44322311916388,6.71574252491285,6.78256582990919
0.61595199399925,6.44535948783175,6.71599413097716,6.78464968609942
0.616077009626203,6.44879244249334,6.71609768485384,6.78598263831078
0.616202025253157,6.4490224344223,6.71650172836283,6.78646904198778
0.61632704088011,6.44911294026509,6.71823803772209,6.78689162741074
0.616452056507063,6.44940654151544,6.71859412101294,6.78807443367094
0.616577072134017,6.45101245802858,6.71861101050996,6.788371776689
0.61670208776097,6.45123579013157,6.71866756665645,6.78936121650353
0.616827103387923,6.45647456312199,6.71976142933598,6.7893617219491
0.616952119014877,6.45799483987148,6.71994513082032,6.79188726250494
0.61707713464183,6.45846553693106,6.72036091097945,6.79200862512806
0.617202150268784,6.45914140111256,6.72064668994383,6.79212741245988
0.617327165895737,6.45923094923405,6.72093625208591,6.79284024487368
0.61745218152269,6.45944139570818,6.72145513436849,6.79535846703262
0.617577197149644,6.45999425599555,6.72453022522464,6.79617310413248
0.617702212776597,6.46010570451111,6.73018111436341,6.7962090045067
0.61782722840355,6.46227086812658,6.73134653117485,6.7977010131311
0.617952244030504,6.46232032984308,6.73238427954396,6.79841288424161
0.618077259657457,6.46332532458511,6.73255717269314,6.79871711567394
0.618202275284411,6.4639036818633,6.73412876651804,6.79917681651388
0.618327290911364,6.46607208086324,6.73631822490809,6.79923840669302
0.618452306538317,6.46609688368009,6.73715199280881,6.7998581035527
0.618577322165271,6.46612987940644,6.73742003994255,6.80143590322543
0.618702337792224,6.46774091964756,6.74049900125101,6.80347194091812
0.618827353419177,6.46913241388724,6.74173394623409,6.8057398760578
0.618952369046131,6.4691721558325,6.74244934951524,6.80629253171812
0.619077384673084,6.46941589222626,6.74310258561098,6.80638133693271
0.619202400300037,6.46976099238905,6.74366512479231,6.80742586397507
0.619327415926991,6.47048148006238,6.74386977388142,6.80783335417171
0.619452431553944,6.47135327378912,6.74408702851562,6.80912266947674
0.619577447180898,6.47143121779566,6.74449827356109,6.81123728121726
0.619702462807851,6.47234815007386,6.74780096502913,6.8121723193229
0.619827478434804,6.47408623408275,6.74822474439825,6.81265896203573
0.619952494061758,6.47498888006335,6.74840521032999,6.81394440788261
0.620077509688711,6.47529234492103,6.74955716288074,6.81549221667973
0.620202525315664,6.47627319346457,6.75049738442111,6.81732763696625
0.620327540942618,6.47651081953315,6.75078482659507,6.82137658701062
0.620452556569571,6.47898224175937,6.75258027580697,6.82173635161839
0.620577572196525,6.48170174307636,6.75279407836585,6.82189754705864
0.620702587823478,6.48211509841766,6.75468743514606,6.8219032251283
0.620827603450431,6.48503919495835,6.7548516917827,6.82467030128169
0.620952619077385,6.48563477140009,6.75504138047658,6.82502070249608
0.621077634704338,6.48576595496661,6.75581657281829,6.82525538480787
0.621202650331291,6.48582315783389,6.75605674577711,6.82729045276093
0.621327665958245,6.48718369345686,6.75733865285316,6.82841324888268
0.621452681585198,6.49022776330271,6.7578616217835,6.830749634671
0.621577697212152,6.4911310535541,6.75942653582921,6.83096750742235
0.621702712839105,6.49206600593138,6.75955736667511,6.83131290173758
0.621827728466058,6.49207037830914,6.75963937506171,6.83253500881167
0.621952744093012,6.49253742327107,6.76015260467053,6.83256912269803
0.622077759719965,6.49502736455928,6.76143483704631,6.83432907475483
0.622202775346918,6.49536447209139,6.76247209894903,6.83476472480758
0.622327790973872,6.49601751895753,6.76299762823774,6.83502081108459
0.622452806600825,6.4964561469464,6.7639523700919,6.83724223736445
0.622577822227778,6.49718640337471,6.76529912710054,6.83773759751937
0.622702837854732,6.49801509368992,6.76732258148087,6.83797117704924
0.622827853481685,6.498778893192,6.7680593526891,6.83798451370585
0.622952869108639,6.49917748321362,6.76846093957741,6.83893559531981
0.623077884735592,6.50031029585693,6.76873520254518,6.84032707914669
0.623202900362545,6.50249485931576,6.76924566781363,6.84104108374383
0.623327915989499,6.50291090963844,6.77044852932617,6.84173694576254
0.623452931616452,6.50394364906772,6.77108721840765,6.84192918892128
0.623577947243405,6.50464670799237,6.77121873205052,6.84281430975832
0.623702962870359,6.50502256336152,6.77145515504203,6.84597828676626
0.623827978497312,6.50786033419349,6.77329657167164,6.84742703414207
0.623952994124266,6.508207278882,6.77427112277264,6.84748107816029
0.624078009751219,6.51046650183941,6.77440382870112,6.84826659532175
0.624203025378172,6.5106297709096,6.77462919815478,6.85011446807803
0.624328041005126,6.51162010991708,6.77546533300284,6.8506491900945
0.624453056632079,6.51285511815014,6.77565053091333,6.85129853624103
0.624578072259032,6.5130820494129,6.7760233622733,6.85135822939279
0.624703087885986,6.51345675137087,6.77699997444346,6.85159650855214
0.624828103512939,6.51478790230705,6.777136942397,6.85160354953052
0.624953119139892,6.51584571081883,6.77778993796526,6.85266305934644
0.625078134766846,6.51645909989042,6.78217214406207,6.8530292709443
0.625203150393799,6.51724710302375,6.7825862372536,6.85311002192602
0.625328166020753,6.51852596181372,6.78350645011575,6.853717940082
0.625453181647706,6.51978639295694,6.78419081526435,6.85630631710353
0.625578197274659,6.52193395542295,6.78430799752311,6.85637222875162
0.625703212901613,6.52201489521457,6.78529512234806,6.85690812935077
0.625828228528566,6.52236875264545,6.78663645358668,6.85693165117393
0.625953244155519,6.52272894877663,6.78797622620478,6.85705329499477
0.626078259782473,6.52488773036519,6.79125540450584,6.85706142957654
0.626203275409426,6.52640362457976,6.79214388527226,6.85718808020411
0.62632829103638,6.52752539107116,6.79338511066258,6.85823771939813
0.626453306663333,6.52825734674393,6.79567522768913,6.86537107653415
0.626578322290286,6.52829372705538,6.79584332187457,6.86630757739376
0.62670333791724,6.52859031408214,6.79694668225817,6.86644200684437
0.626828353544193,6.53143460729376,6.79800530092314,6.86662783383287
0.626953369171146,6.53307269869715,6.79827164787095,6.86759191813106
0.6270783847981,6.53373663979299,6.79845884178855,6.86828923892423
0.627203400425053,6.53421148692891,6.79928729523427,6.86855278772506
0.627328416052007,6.53433781018143,6.80054391954461,6.86965838122539
0.62745343167896,6.53656459998789,6.80300616682108,6.87071822900163
0.627578447305913,6.53863897393564,6.80485873915428,6.8719227802402
0.627703462932867,6.53864737516725,6.80550573415579,6.87332611979319
0.62782847855982,6.53886693322538,6.80568691151164,6.8740287057862
0.627953494186773,6.53902819645557,6.80625923758035,6.87407076532687
0.628078509813727,6.53961674860755,6.80644807364087,6.87408551687655
0.62820352544068,6.54037677511479,6.80854735829787,6.87489501974771
0.628328541067633,6.54126939860798,6.80871094748128,6.87563458835821
0.628453556694587,6.54149400128009,6.81062995768948,6.87699555776705
0.62857857232154,6.54289904163093,6.81124376772551,6.87896904537825
0.628703587948494,6.54292318136858,6.81157277106165,6.87940439000407
0.628828603575447,6.54378222393145,6.81225017356684,6.87944327747984
0.6289536192024,6.54516640289755,6.81242508112046,6.88022089145474
0.629078634829354,6.54619501634164,6.81290611880715,6.88243248035501
0.629203650456307,6.54635643095321,6.81307569364118,6.88300224558811
0.62932866608326,6.54649192610655,6.81321065061977,6.8839469493408
0.629453681710214,6.55010998046615,6.81485404855822,6.88591392856763
0.629578697337167,6.55222980152672,6.81549864713477,6.88595549261592
0.629703712964121,6.55381963489652,6.81594166523318,6.88613543168549
0.629828728591074,6.55542383058336,6.8164832006734,6.88619261770521
0.629953744218027,6.55615496228664,6.81676531946834,6.8869441993816
0.630078759844981,6.55770795553837,6.81704617931458,6.88733188706831
0.630203775471934,6.55780253792552,6.81789908091195,6.89318744068295
0.630328791098887,6.55849039745241,6.81829785855438,6.89378957310774
0.630453806725841,6.55877468373756,6.81899317496895,6.89726323610836
0.630578822352794,6.55926481446049,6.81973386226634,6.89743369927746
0.630703837979747,6.55988809821824,6.82060699510456,6.89802533432598
0.630828853606701,6.56011636317977,6.82165496031174,6.89895547823088
0.630953869233654,6.5620497653798,6.82228776155528,6.89951481090809
0.631078884860608,6.56220884952665,6.82331940710713,6.89982203304909
0.631203900487561,6.56276693845588,6.8250938847379,6.90072952124162
0.631328916114514,6.56373223838038,6.82643417095157,6.90155486095023
0.631453931741468,6.56385836263972,6.82816077106463,6.9016707997187
0.631578947368421,6.56500535790341,6.82893884434172,6.90200466107095
0.631703962995374,6.56511850050272,6.83018414566528,6.90252800614214
0.631828978622328,6.56568779305849,6.83220873060128,6.90488653685591
0.631953994249281,6.56583002193428,6.83255168998657,6.90690325030482
0.632079009876235,6.56616092183872,6.83287414284478,6.90753870008774
0.632204025503188,6.56646216786335,6.83631672343198,6.91146318633774
0.632329041130141,6.57060609397017,6.836432806534,6.91149976245323
0.632454056757095,6.5714690120476,6.83676931906463,6.91273171158138
0.632579072384048,6.57158270515197,6.83834817356265,6.91277004577496
0.632704088011001,6.57299242067076,6.83885562385941,6.91453068451
0.632829103637955,6.57412078846717,6.83931011146267,6.91982944118307
0.632954119264908,6.57814020013111,6.8420765192753,6.9200555682594
0.633079134891862,6.57859018007756,6.84291828868903,6.92377374927335
0.633204150518815,6.57885508949007,6.84357548006829,6.9259419837696
0.633329166145768,6.57949190252082,6.84377668962203,6.92596638050032
0.633454181772722,6.57982466787237,6.84517592359016,6.92702707690747
0.633579197399675,6.58096948041592,6.84684178255011,6.92705785998509
0.633704213026628,6.58106047418884,6.84806501502567,6.92761582218463
0.633829228653582,6.58184414761723,6.84957159341003,6.92773574483525
0.633954244280535,6.58229064625178,6.85189509122898,6.92808172954091
0.634079259907488,6.58405270084294,6.85282568717296,6.92813493666087
0.634204275534442,6.58436125083202,6.85339601981432,6.92906874271834
0.634329291161395,6.58592248414483,6.85368655501617,6.92932231453131
0.634454306788349,6.58731818284102,6.85375149538077,6.92940211617971
0.634579322415302,6.58805543293195,6.85388718203509,6.92961834803839
0.634704338042255,6.58839426819569,6.8553075090133,6.92991756436226
0.634829353669209,6.59099662105546,6.86039011848814,6.93120017383748
0.634954369296162,6.59154910915409,6.86140255152127,6.93126685426229
0.635079384923115,6.59172565257463,6.8614547781003,6.9321891404771
0.635204400550069,6.59292834519918,6.86328388553814,6.93392177409754
0.635329416177022,6.59414818220091,6.86395946519789,6.93440235384186
0.635454431803976,6.59556155236872,6.86515248933069,6.93595895204218
0.635579447430929,6.59581652931302,6.86954563911455,6.93704836563259
0.635704463057882,6.59704463698714,6.87009380274375,6.93719573825643
0.635829478684836,6.59727442177994,6.87059470436685,6.93871449765167
0.635954494311789,6.59729523278151,6.8711618399577,6.93881900660674
0.636079509938742,6.59784218905112,6.8732726439462,6.93964517566863
0.636204525565696,6.59889800010213,6.87581361785311,6.94264308502108
0.636329541192649,6.59977953207948,6.87737968498306,6.94320222458611
0.636454556819603,6.60068361889802,6.8774787462001,6.94423230568573
0.636579572446556,6.60097718670901,6.87759219172414,6.94440895611015
0.636704588073509,6.60152428058144,6.87783253665634,6.94574309236149
0.636829603700463,6.60369440433252,6.87897845870299,6.94733016297705
0.636954619327416,6.60375370550891,6.87920384140709,6.94883352445348
0.637079634954369,6.60429695178525,6.87993726659895,6.95195537323689
0.637204650581323,6.60460914113854,6.88014286297509,6.95210543826221
0.637329666208276,6.60506806776281,6.88017532797494,6.95269998482074
0.637454681835229,6.60683344802822,6.88018384800243,6.95383965707282
0.637579697462183,6.60856215712445,6.88047958628314,6.95402798980628
0.637704713089136,6.61003916913976,6.88050436544762,6.95467125805265
0.63782972871609,6.61093738735201,6.88219009045299,6.95492054450413
0.637954744343043,6.61388188144348,6.88392336375176,6.95773520152673
0.638079759969996,6.61398097791034,6.88576004957768,6.95878340333548
0.63820477559695,6.61416162446737,6.88605617167711,6.95932215313028
0.638329791223903,6.61458227096366,6.88680342684564,6.96035052213841
0.638454806850856,6.61685274687085,6.88981891632112,6.96037301689264
0.63857982247781,6.61789490417062,6.89255149165354,6.96056729342141
0.638704838104763,6.61885561597723,6.89287364901901,6.9621206926358
0.638829853731716,6.61905013846888,6.89310899684604,6.9621566851168
0.63895486935867,6.62114594890259,6.89347872265104,6.9626934137748
0.639079884985623,6.62219588002371,6.89372902980882,6.96358075493415
0.639204900612577,6.62234695713419,6.89564363559719,6.96410218673637
0.63932991623953,6.62276201432072,6.89927064530859,6.96449258811843
0.639454931866483,6.62374496703448,6.8995969209018,6.96458518907841
0.639579947493437,6.62499896937259,6.90181282632994,6.96531224691058
0.63970496312039,6.62546633515187,6.90196343382436,6.96595591134331
0.639829978747343,6.62685413707633,6.90231190687175,6.96834037942697
0.639954994374297,6.62748450734808,6.90250424916536,6.96869233205541
0.64008001000125,6.62884289804176,6.90456745883972,6.96938442307305
0.640205025628203,6.63053082407089,6.9046958615657,6.96972821077349
0.640330041255157,6.63092549608018,6.90559340331074,6.97001036408614
0.64045505688211,6.63175406852606,6.90576685596983,6.97246125469426
0.640580072509064,6.63366003988067,6.90581573836673,6.9726363027644
0.640705088136017,6.63566147384559,6.90594649511123,6.97433203803932
0.64083010376297,6.63622963902263,6.90793520404379,6.97494042285505
0.640955119389924,6.63742849951228,6.90951851249615,6.97652257686591
0.641080135016877,6.63760116829772,6.91036483056858,6.97681671653044
0.64120515064383,6.63942243916016,6.91174649092938,6.97846123137761
0.641330166270784,6.63989027668446,6.91187074963095,6.97856553939487
0.641455181897737,6.64082695275515,6.914132147514,6.97866607220439
0.641580197524691,6.64097192259688,6.91429843530082,6.97892410736805
0.641705213151644,6.6413145216559,6.916739589183,6.97979478742763
0.641830228778597,6.64199408527618,6.91721241267295,6.98053893834805
0.641955244405551,6.64203582785424,6.91810023625078,6.98196285135185
0.642080260032504,6.64268768385508,6.91822036878373,6.98208034292491
0.642205275659457,6.64459304613062,6.91831744814598,6.98227382783647
0.642330291286411,6.64576410043852,6.92148873489115,6.983090321438
0.642455306913364,6.64718994636609,6.92417803247956,6.98312882879735
0.642580322540317,6.64866551172161,6.92470532065648,6.98366634529472
0.642705338167271,6.65096089067654,6.92534901808762,6.98467094153533
0.642830353794224,6.651484415832,6.92534939843373,6.98579730707769
0.642955369421178,6.65286348402737,6.92656549194756,6.98616282009319
0.643080385048131,6.65319229821971,6.92758718534743,6.98727733454612
0.643205400675084,6.6540615396424,6.92845788744822,6.98892984186377
0.643330416302038,6.656747491944,6.92998204826766,6.99056252217876
0.643455431928991,6.658155923923,6.93025451718379,6.99136663167425
0.643580447555944,6.65926223181036,6.93047033640309,6.99171244911811
0.643705463182898,6.66065627786066,6.93076371146242,6.99254569826322
0.643830478809851,6.66156183396794,6.93122060843956,6.99262442371293
0.643955494436805,6.66223468856434,6.93157902323538,6.99292164635755
0.644080510063758,6.6633601975977,6.93248331361668,6.99358072290933
0.644205525690711,6.66381850643016,6.93276409350201,6.99414081198867
0.644330541317665,6.66440343304498,6.93298326282643,6.99595521172292
0.644455556944618,6.6646922158559,6.93378128949833,6.99715741762864
0.644580572571571,6.66508807095682,6.93389971674894,6.99763547258274
0.644705588198525,6.66620134034106,6.93457352463179,6.99949358711442
0.644830603825478,6.66764069267032,6.935633940525,6.99972639926462
0.644955619452432,6.66849640612732,6.93577532964979,7.00039029457739
0.645080635079385,6.66979185255389,6.93884049083118,7.00119285662094
0.645205650706338,6.6705776985323,6.93893536439508,7.00206392546064
0.645330666333292,6.67079462939568,6.93904733442597,7.00253198693423
0.645455681960245,6.67194143838911,6.9391953027231,7.00271016204868
0.645580697587198,6.67615938204169,6.94042313496737,7.00548375710913
0.645705713214152,6.67913574944798,6.94144838331804,7.0065455898543
0.645830728841105,6.67927195288378,6.94194323361904,7.00740426081562
0.645955744468058,6.6812950850459,6.94217118717871,7.0107719754433
0.646080760095012,6.68227849926281,6.94252594795851,7.01152544838948
0.646205775721965,6.68233818573594,6.94451910507962,7.01245524738901
0.646330791348919,6.68425451899588,6.9446235053472,7.01446643156734
0.646455806975872,6.68675024947365,6.94535915226325,7.01735104995071
0.646580822602825,6.68675373636274,6.94562648717069,7.01749173159643
0.646705838229779,6.68700169363861,6.94608067299593,7.01756804301986
0.646830853856732,6.6894605112425,6.94646823797498,7.01850178723175
0.646955869483685,6.69223507343015,6.94654018572296,7.01857529698013
0.647080885110639,6.69390410461417,6.94987431843439,7.01918682530306
0.647205900737592,6.69390936186159,6.95114328766185,7.01981154525462
0.647330916364546,6.69480679179069,6.95308334047239,7.02029458351298
0.647455931991499,6.69640311936908,6.95396974746749,7.02054395484944
0.647580947618452,6.69684591864988,6.95430941818228,7.02329648946767
0.647705963245406,6.69687681488492,6.95456441822348,7.02418214743647
0.647830978872359,6.69774214820538,6.9546569829562,7.02537389894849
0.647955994499312,6.70209471697472,6.95483665268718,7.02642256500853
0.648081010126266,6.70251383494397,6.95553215459883,7.02730138286679
0.648206025753219,6.70279002724651,6.95582892111524,7.0291056115012
0.648331041380173,6.70323949712491,6.95604238593374,7.0298814765143
0.648456057007126,6.70361745506175,6.95818182597227,7.03087549809855
0.648581072634079,6.70440184619981,6.95855147156771,7.03426300253252
0.648706088261033,6.70623118042394,6.95906700157031,7.03548331567045
0.648831103887986,6.70748155007194,6.95973284342129,7.03807296936905
0.648956119514939,6.70781046866092,6.95975964990606,7.03876719124411
0.649081135141893,6.70856877206687,6.96044036757036,7.03977586112831
0.649206150768846,6.70889995698614,6.96064422173614,7.0405754970301
0.649331166395799,6.70923301939118,6.96286119564323,7.0405885252228
0.649456182022753,6.7102208948551,6.96425592923619,7.04156168774234
0.649581197649706,6.71121238435609,6.96490783605179,7.04292581396776
0.64970621327666,6.7118705658962,6.96558938811772,7.04350356030963
0.649831228903613,6.71199320013657,6.96564603322768,7.04389607507393
0.649956244530566,6.71378296260272,6.96648551327417,7.04430013593308
0.65008126015752,6.7141296885263,6.9666046460871,7.04430449052034
0.650206275784473,6.71498781657269,6.96844220899273,7.04440779781211
0.650331291411426,6.7161251064149,6.96856058856044,7.04478116117375
0.65045630703838,6.71684934686784,6.96876189144166,7.04640697514478
0.650581322665333,6.71699494034369,6.97178087563783,7.04660134018663
0.650706338292287,6.71869776147627,6.97232903917076,7.04742855363687
0.65083135391924,6.72227526013326,6.97308654721448,7.04842982968638
0.650956369546193,6.72734959707121,6.97442955351637,7.04936939388396
0.651081385173147,6.72770058375014,6.97517388562482,7.05007967553577
0.6512064008001,6.72801747413616,6.97531549947393,7.05207500522907
0.651331416427053,6.72809718960844,6.97613433992278,7.05398449210234
0.651456432054007,6.73094850415962,6.97779086957626,7.05640414449797
0.65158144768096,6.73123514593611,6.97884218560228,7.05756674694002
0.651706463307913,6.73137739961973,6.97970702728698,7.05837479340974
0.651831478934867,6.7317607669624,6.98044393465217,7.06269509916457
0.65195649456182,6.73233754878379,6.98222810960519,7.06327115168777
0.652081510188774,6.73323552552035,6.98242579803235,7.06576872623322
0.652206525815727,6.733622693031,6.98278804357622,7.06595230515209
0.65233154144268,6.73606502295902,6.98391682227832,7.06689884859209
0.652456557069634,6.73625753612162,6.98516646303795,7.07112001490244
0.652581572696587,6.73932412323022,6.9884392324122,7.07123157742185
0.65270658832354,6.74172374363816,6.98889241204888,7.0721837929301
0.652831603950494,6.74214153983211,6.98922884650207,7.07411467139708
0.652956619577447,6.74253411837128,6.99543853434608,7.07440656794355
0.653081635204401,6.74305686493529,6.99587438353696,7.07458464356398
0.653206650831354,6.74594856082644,6.996251496956,7.07573305600954
0.653331666458307,6.74673472389734,6.9970590068664,7.07888819815751
0.653456682085261,6.74753153016772,6.99787539961518,7.0788996986484
0.653581697712214,6.74822082870421,6.99827125648929,7.07917680541858
0.653706713339167,6.74850016227354,6.99839490611721,7.07929862211419
0.653831728966121,6.75024471982772,7.00017698906174,7.08510246693847
0.653956744593074,6.75058302051531,7.00037926139755,7.08593707452502
0.654081760220028,6.75119887367827,7.00040895468246,7.08594159733793
0.654206775846981,6.75207639551807,7.00386404789469,7.08615064498461
0.654331791473934,6.75467582767486,7.00430781352352,7.08621538394738
0.654456807100888,6.75564046941396,7.00474613752171,7.08719446200331
0.654581822727841,6.75638021133415,7.00581262332014,7.08725782912249
0.654706838354794,6.75647633217372,7.00722195195062,7.08730916351369
0.654831853981748,6.75831070803561,7.00723801038088,7.08855689762174
0.654956869608701,6.75958113453283,7.01085887973969,7.0885914858063
0.655081885235654,6.75988277643663,7.01239804729693,7.09052652019561
0.655206900862608,6.76091140221803,7.01240664945838,7.0906253019571
0.655331916489561,6.76173452992707,7.01350729810666,7.09088010706716
0.655456932116515,6.76421505439805,7.01511596216246,7.09243405843773
0.655581947743468,6.76954016566703,7.01558233750024,7.09256323004181
0.655706963370421,6.76997788121886,7.01590550893356,7.09446690168164
0.655831978997375,6.77019187732807,7.01646653450357,7.09484531467145
0.655956994624328,6.7702331826893,7.01685104618574,7.09507742890327
0.656082010251281,6.77188650301128,7.01741793280338,7.09611486192551
0.656207025878235,6.77225041666712,7.01955745659296,7.09618411547136
0.656332041505188,6.77387196551118,7.01977064457479,7.09645605772229
0.656457057132142,6.77559698908965,7.02045002221116,7.0966273133884
0.656582072759095,6.77722066618783,7.02222924129674,7.0968441737881
0.656707088386048,6.77760011380736,7.02288840676932,7.0970721666504
0.656832104013002,6.77776601558364,7.02372600715006,7.10060107312521
0.656957119639955,6.78087872739914,7.0239414111451,7.1009886839422
0.657082135266908,6.78096480784858,7.02505619879707,7.10107804592723
0.657207150893862,6.78479389527556,7.0264582786452,7.10239388170985
0.657332166520815,6.78503555842752,7.02649438975364,7.1029908609894
0.657457182147768,6.78652082166931,7.02704992135648,7.10313520558265
0.657582197774722,6.78814611296373,7.02758485304028,7.10328052639272
0.657707213401675,6.78836045251376,7.03073286642476,7.10518777807971
0.657832229028629,6.78858581835904,7.03404385724966,7.10558348151216
0.657957244655582,6.79076603452308,7.03423972764733,7.10567158502465
0.658082260282535,6.79204555306539,7.03560733876939,7.10598206192262
0.658207275909489,6.79366685235334,7.04251890940916,7.10624751615764
0.658332291536442,6.79375553405346,7.0429075984414,7.10886179434368
0.658457307163395,6.7944477691635,7.04378869159972,7.110094116038
0.658582322790349,6.79550792115271,7.0460696068043,7.11069545457827
0.658707338417302,6.79711063540415,7.04760561473968,7.1119122881519
0.658832354044256,6.79784288110474,7.04964052694598,7.11257484235135
0.658957369671209,6.80077067210819,7.05108234536366,7.11422818319159
0.659082385298162,6.80083834397982,7.05180290824525,7.11441013197156
0.659207400925116,6.80190006682626,7.05204766037288,7.11451422649476
0.659332416552069,6.80193645101232,7.05309654767696,7.11521604729091
0.659457432179022,6.80275825741602,7.05658955679877,7.11633355019113
0.659582447805976,6.80413464704518,7.05704235887116,7.11644596340726
0.659707463432929,6.80517181217641,7.05945598483153,7.12040382010958
0.659832479059883,6.8056641210833,7.06062919369995,7.12260750908823
0.659957494686836,6.80668051197389,7.06094297391106,7.1233722660443
0.660082510313789,6.80713426334905,7.06114090243615,7.12480452986626
0.660207525940743,6.80743996497706,7.06187217557353,7.12493756790092
0.660332541567696,6.8074613182624,7.06229124001455,7.12695082289674
0.660457557194649,6.80861131891622,7.06270058742755,7.12703029147965
0.660582572821603,6.81023437213803,7.06634904535547,7.12903049395513
0.660707588448556,6.81390838355803,7.06732382860956,7.1305151357876
0.660832604075509,6.814456030212,7.06865493712364,7.13239243216605
0.660957619702463,6.81504124148845,7.0690299257819,7.13257882003879
0.661082635329416,6.81583557714848,7.0697577712721,7.13303449079899
0.66120765095637,6.81598909313498,7.07009804344643,7.13353949638516
0.661332666583323,6.81659575985168,7.07052800934811,7.13597080965416
0.661457682210276,6.81673889672587,7.071097552659,7.13690310477222
0.66158269783723,6.81750523220821,7.07132175751895,7.13811932303126
0.661707713464183,6.81761697863887,7.07215834999926,7.13860577291327
0.661832729091136,6.81828883861148,7.07310653191845,7.13885575474277
0.66195774471809,6.81971843732149,7.07338748340266,7.13896482417515
0.662082760345043,6.82143701786705,7.07348248990178,7.13905011211928
0.662207775971997,6.82148723145914,7.07439250072353,7.14031179863768
0.66233279159895,6.8215460355847,7.07497821786201,7.14082302560961
0.662457807225903,6.82226683260918,7.07632370557783,7.14115897391514
0.662582822852857,6.82370004647541,7.07715076273647,7.14166524972576
0.66270783847981,6.82373413074071,7.07779865815703,7.14192281058352
0.662832854106763,6.82465499566394,7.07793701259134,7.14254783165146
0.662957869733717,6.82475622819445,7.07822069904448,7.1429928884347
0.66308288536067,6.82684565224101,7.07883741573403,7.14446399915544
0.663207900987623,6.82684788549058,7.07983038744032,7.14462011088455
0.663332916614577,6.83028084446823,7.08082861342822,7.14553638551446
0.66345793224153,6.83150445891593,7.08137163428853,7.14699547812319
0.663582947868484,6.83207006874675,7.08196513917232,7.14749630234269
0.663707963495437,6.83214738186061,7.08222405119548,7.14848241093187
0.66383297912239,6.83291591552105,7.08396919701898,7.14959998030461
0.663957994749344,6.8336334614207,7.08474642155899,7.15024549532272
0.664083010376297,6.8350376596265,7.08516816837072,7.15054571934697
0.66420802600325,6.83544169620082,7.08526849271978,7.15118116352724
0.664333041630204,6.83675720830973,7.08628663482707,7.15227666693676
0.664458057257157,6.8379853998026,7.08679530430177,7.15559251824168
0.664583072884111,6.83896963378253,7.08873303779838,7.15594760849528
0.664708088511064,6.83973040713278,7.08891687785801,7.15862218761883
0.664833104138017,6.8399672474694,7.09125980831917,7.15893765779362
0.664958119764971,6.84013733685511,7.0916971062542,7.15993819007169
0.665083135391924,6.84385486030227,7.09192154191142,7.1602412673458
0.665208151018877,6.84419244245163,7.09304380799938,7.16145621108359
0.665333166645831,6.84537704041972,7.0940970459056,7.16237287000441
0.665458182272784,6.84539589730077,7.09483926415345,7.16240785524911
0.665583197899738,6.8497500349782,7.09568970425381,7.16318268219903
0.665708213526691,6.85061657132028,7.09639672633839,7.16603123848113
0.665833229153644,6.85164886147142,7.09683002028068,7.16672085048112
0.665958244780598,6.85235405603159,7.09694182129316,7.1668915094074
0.666083260407551,6.85406054541995,7.09804038215886,7.16802472301583
0.666208276034504,6.85463067604168,7.09937352843674,7.16885535130559
0.666333291661458,6.85523752522702,7.0998497045184,7.16942040800225
0.666458307288411,6.85615329184342,7.10019697765512,7.17073659884299
0.666583322915364,6.85669920338978,7.10128622016503,7.17074656343194
0.666708338542318,6.85787830509695,7.10367055014383,7.17085155208072
0.666833354169271,6.861259262946,7.10446120592835,7.17097372494513
0.666958369796225,6.86211167084598,7.10451569523532,7.17201957636454
0.667083385423178,6.86407077412968,7.10478440486469,7.17240314954778
0.667208401050131,6.86524927328092,7.1057359780513,7.17335355869829
0.667333416677085,6.86528993740601,7.10650481031078,7.17379939210478
0.667458432304038,6.866062140311,7.10736736370391,7.17435212236901
0.667583447930991,6.86632928010682,7.10815678224209,7.17453466910322
0.667708463557945,6.86633091914353,7.11094081654166,7.17493616242458
0.667833479184898,6.86663439458615,7.1121726410518,7.17581699549604
0.667958494811851,6.86691907663591,7.11235155204603,7.17637454398599
0.668083510438805,6.86830587057088,7.11236310088612,7.17641023854167
0.668208526065758,6.86913967631228,7.11370428330756,7.17684757773346
0.668333541692712,6.86919162574023,7.11427891317007,7.17698129204535
0.668458557319665,6.87050175370293,7.11431189992773,7.18046789221279
0.668583572946618,6.87103245726338,7.11575320898131,7.18263887342723
0.668708588573572,6.87202114205103,7.11693919601041,7.18430431760295
0.668833604200525,6.87209820775262,7.11776332303743,7.18446383974348
0.668958619827478,6.87212179356619,7.11854800466164,7.18592174018164
0.669083635454432,6.87353278591907,7.11881204469682,7.18596508765014
0.669208651081385,6.87441890281829,7.1196913161411,7.18622135576009
0.669333666708338,6.87543866780955,7.12052759981583,7.18802069883189
0.669458682335292,6.87596442251786,7.12073495658803,7.18819935231262
0.669583697962245,6.87643636826889,7.12114563945655,7.18984275754337
0.669708713589199,6.8806876174427,7.12166177944315,7.19003157644076
0.669833729216152,6.88374115896117,7.12172296201692,7.19066981066003
0.669958744843105,6.88633880560386,7.12349807837068,7.19089206739774
0.670083760470059,6.88642740052196,7.12359015559305,7.19174454923247
0.670208776097012,6.88754672420284,7.12605967644002,7.19504307725252
0.670333791723965,6.88821539669836,7.12675665700059,7.19641919364911
0.670458807350919,6.88988795952818,7.12756361215196,7.19867735678894
0.670583822977872,6.89018683075599,7.12767569771562,7.19871871725648
0.670708838604826,6.89139069494508,7.12889389500675,7.20054516639052
0.670833854231779,6.89139520196918,7.12921631748419,7.20076136341023
0.670958869858732,6.89154770962853,7.13023345847573,7.20152452955737
0.671083885485686,6.89370680612593,7.13105017026768,7.20245809473254
0.671208901112639,6.89382680806797,7.13149039543413,7.20281610163518
0.671333916739592,6.89390755633924,7.13217205800236,7.20345592187521
0.671458932366546,6.89596325757251,7.13251595498941,7.20352410526595
0.671583947993499,6.89822292082905,7.13261507931339,7.2047219141156
0.671708963620453,6.90136170389667,7.1340103442057,7.20612930682224
0.671833979247406,6.90220734142489,7.1368432265176,7.20732190121551
0.671958994874359,6.90244802387336,7.13752705171975,7.2100781386556
0.672084010501313,6.90248996128303,7.13987288678887,7.21034876609544
0.672209026128266,6.90264956821744,7.14070184302738,7.21048957250319
0.672334041755219,6.90305664821103,7.14304583841388,7.21093666294187
0.672459057382173,6.90309185472283,7.14342567537072,7.21121116684393
0.672584073009126,6.9033222744647,7.14386740502034,7.21447195148232
0.672709088636079,6.90597071220222,7.14409521146236,7.2154042340826
0.672834104263033,6.90628153666387,7.14450571534925,7.21691163082718
0.672959119889986,6.90717878668157,7.1455885313946,7.21716932778607
0.67308413551694,6.90807096641239,7.14675439297185,7.21795984353115
0.673209151143893,6.90896942241736,7.14740150172514,7.22013783436327
0.673334166770846,6.91167391728411,7.14788364221333,7.22023035113085
0.6734591823978,6.91354327506521,7.14914770278947,7.22034549032847
0.673584198024753,6.9145210434818,7.15000998236242,7.22069854181192
0.673709213651706,6.9146769412082,7.15165263477587,7.22081590756883
0.67383422927866,6.91548538435708,7.15181351761486,7.22314945020037
0.673959244905613,6.91603273066393,7.15336870999849,7.22324130842535
0.674084260532567,6.91721190383856,7.15371759659476,7.22549113621671
0.67420927615952,6.92007221464445,7.15437290940732,7.22699678602387
0.674334291786473,6.92052249409021,7.15490698295025,7.22813285172302
0.674459307413427,6.92175386027188,7.1549820833045,7.22966338494352
0.67458432304038,6.92209616753772,7.15633862203821,7.23015666988642
0.674709338667333,6.92214518197728,7.15820713143063,7.23276077969217
0.674834354294287,6.9236951709604,7.1589686926152,7.23376357079895
0.67495936992124,6.92405738974724,7.15941648454085,7.23383455244432
0.675084385548193,6.92424372845022,7.15960470977584,7.23718845431064
0.675209401175147,6.92550959335355,7.16035404539757,7.23740187371371
0.6753344168021,6.9259228981003,7.16128078852381,7.23862172991385
0.675459432429054,6.92592381910914,7.16228709063352,7.23964062012621
0.675584448056007,6.92650892898096,7.16625662651959,7.24233588185437
0.67570946368296,6.92819314057913,7.16633567798008,7.24236287623159
0.675834479309914,6.93064990506556,7.16826314763604,7.24288540541604
0.675959494936867,6.93409655230322,7.17007821545547,7.24295210043735
0.67608451056382,6.93472853340289,7.17174989989677,7.24511102771052
0.676209526190774,6.93636191990115,7.17187294789464,7.24565590730025
0.676334541817727,6.93759156230794,7.17242965048094,7.2466214393956
0.676459557444681,6.94367864424527,7.17253670974738,7.24839857991794
0.676584573071634,6.94403941866237,7.17322450600887,7.24958671554572
0.676709588698587,6.94577577847499,7.17640935016171,7.25303531534886
0.676834604325541,6.94722956731224,7.17715816975194,7.25505376592382
0.676959619952494,6.95110359421323,7.17899012127274,7.2555732631476
0.677084635579447,6.95121543038192,7.17930016141739,7.25659168658881
0.677209651206401,6.95147209216285,7.17952024968174,7.25771402930971
0.677334666833354,6.95240713988545,7.18103979280952,7.25790865392193
0.677459682460308,6.95310391442959,7.18179315253576,7.2582611494148
0.677584698087261,6.95430688483568,7.18256138599525,7.26039787391614
0.677709713714214,6.95440830248174,7.18347362095015,7.26083234050767
0.677834729341168,6.95455449092379,7.18358737333285,7.26181219965
0.677959744968121,6.95545237944494,7.18413050469805,7.26183986322351
0.678084760595074,6.95551367040804,7.18484485118351,7.26211905139853
0.678209776222028,6.95565209042345,7.18515993901253,7.26367717022849
0.678334791848981,6.95569450489449,7.18618807089317,7.26465831651638
0.678459807475934,6.95676271619261,7.18782767075833,7.26500693660575
0.678584823102888,6.95737625536958,7.18805690622993,7.26553420795119
0.678709838729841,6.96207204933871,7.18952836950344,7.26615754275236
0.678834854356795,6.96387693521156,7.18961942971734,7.26616462900437
0.678959869983748,6.96396229657362,7.19225325567775,7.26827826559088
0.679084885610701,6.96439264144231,7.1924718819139,7.26909744511934
0.679209901237655,6.96728483715903,7.19589895598862,7.27233752562021
0.679334916864608,6.96754447415569,7.19630128432685,7.27287020755363
0.679459932491561,6.96767221488127,7.1963233791991,7.27289479760163
0.679584948118515,6.96886783286819,7.19658813411831,7.27326904674924
0.679709963745468,6.96925481327744,7.1973759281464,7.27327956554066
0.679834979372422,6.97002096030322,7.20008026172767,7.27420395247881
0.679959994999375,6.9707730729147,7.20079005319029,7.27423731370906
0.680085010626328,6.97094727609428,7.20102259991165,7.28200146360587
0.680210026253282,6.97179766474417,7.20125700749635,7.28241270249174
0.680335041880235,6.97199015270405,7.20211751237388,7.2824913450011
0.680460057507188,6.97290239384891,7.20230546335039,7.28299731939502
0.680585073134142,6.97382135959731,7.20266610200304,7.28305179723261
0.680710088761095,6.97457876100085,7.2038025616129,7.28371957607738
0.680835104388049,6.97548913333596,7.20510342106413,7.28397139766576
0.680960120015002,6.9756610195864,7.20517492082973,7.28581356600851
0.681085135641955,6.9767586416731,7.20584468802782,7.28622608092977
0.681210151268909,6.97736502767546,7.20756796885997,7.28816019297137
0.681335166895862,6.97931992639421,7.20988258661765,7.28925295593762
0.681460182522815,6.9801193423032,7.21302422745622,7.28978698406733
0.681585198149769,6.9820574313146,7.21464641020225,7.29012586122607
0.681710213776722,6.98506756783123,7.21611948512652,7.29025373428858
0.681835229403675,6.98584171463454,7.21644867224826,7.29147398018843
0.681960245030629,6.98732143672036,7.21646932873684,7.292280040652
0.682085260657582,6.98957603220733,7.21703741606477,7.29248357786161
0.682210276284536,6.99328984061995,7.21800329724697,7.29532767431199
0.682335291911489,6.99350180078428,7.22137755155975,7.29604498825098
0.682460307538442,6.99756457782429,7.22254825226187,7.2962336660805
0.682585323165396,6.99963196810051,7.22361496904051,7.29815483095609
0.682710338792349,6.99980748687735,7.22412312160204,7.29819751003584
0.682835354419302,6.99999306575461,7.22517378290736,7.29833453026568
0.682960370046256,7.00189980703527,7.22791701294087,7.29875699744327
0.683085385673209,7.00236318639593,7.2280339840999,7.29969483325727
0.683210401300163,7.00272266220226,7.22812376143865,7.30050185243618
0.683335416927116,7.00313001808016,7.23242466936853,7.30057303327935
0.683460432554069,7.00434921794972,7.23490738667872,7.30333077857058
0.683585448181023,7.00457261060087,7.2355838554573,7.30558999919175
0.683710463807976,7.0085616238241,7.23711123117484,7.30562810013064
0.683835479434929,7.0090263659615,7.23730669015523,7.30682429399177
0.683960495061883,7.01014059696956,7.23758371842101,7.30696497638862
0.684085510688836,7.01122625286175,7.23890651748118,7.30742836684
0.684210526315789,7.01169712342065,7.2389901195528,7.30773361960504
0.684335541942743,7.01181148114338,7.24185015505556,7.30953006387128
0.684460557569696,7.01377504667435,7.24190846390269,7.31060840825151
0.68458557319665,7.01586186627185,7.24394878136195,7.32041428788904
0.684710588823603,7.01690873659329,7.2441076905794,7.32166082765643
0.684835604450556,7.01740164772504,7.24450142085754,7.32283783299475
0.68496062007751,7.0174829507671,7.24453042458589,7.32320992166405
0.685085635704463,7.01887776899374,7.245216180885,7.3232884672202
0.685210651331416,7.01916628395355,7.24531460352849,7.32509526998878
0.68533566695837,7.01924169652552,7.24600713882984,7.32544421395254
0.685460682585323,7.019385214589,7.24679848935104,7.32772240154311
0.685585698212277,7.01969754160844,7.24741493178644,7.32782730217165
0.68571071383923,7.02152131533371,7.24891011150452,7.328317170156
0.685835729466183,7.02169144332629,7.24912910018164,7.32833654944535
0.685960745093137,7.02271019225396,7.25017014162423,7.32858661757295
0.68608576072009,7.0232213519543,7.25045558361334,7.33052828720325
0.686210776347043,7.02354253497736,7.25166968022609,7.33068277793657
0.686335791973997,7.02720574884384,7.25560452927875,7.33092426830289
0.68646080760095,7.02754059962456,7.25576235876592,7.33161996182128
0.686585823227904,7.03007448266693,7.25676461911455,7.33255680117863
0.686710838854857,7.03118768462007,7.25734724159716,7.33346543746812
0.68683585448181,7.03324468960696,7.26110223279045,7.33378514703628
0.686960870108764,7.03355566810825,7.26138931377131,7.33616305973071
0.687085885735717,7.0342981425464,7.26329985016875,7.33624550791253
0.68721090136267,7.03585194976196,7.26432751082986,7.33735691440494
0.687335916989624,7.03756918883165,7.2645625781263,7.33824656374029
0.687460932616577,7.03778502049704,7.26515559935877,7.33849648126084
0.68758594824353,7.03865023177647,7.26656497579396,7.34045037448155
0.687710963870484,7.03886208174097,7.26775914668735,7.34123976114131
0.687835979497437,7.03972046831074,7.26814531553093,7.3423602259171
0.687960995124391,7.0399697959234,7.26879600180083,7.34317376237008
0.688086010751344,7.04006212604717,7.27010504052509,7.34334159215884
0.688211026378297,7.04048876487678,7.270768370676,7.34392540080074
0.688336042005251,7.04372710221864,7.27111661847673,7.34457986099188
0.688461057632204,7.04483344935374,7.27197654951801,7.34517405535621
0.688586073259157,7.04533189032376,7.27263882719712,7.34586336742745
0.688711088886111,7.04656306939842,7.27364201934094,7.34662479620872
0.688836104513064,7.04658862399166,7.27484808547095,7.34718402445489
0.688961120140018,7.04835030861476,7.27512579141969,7.34833186730977
0.689086135766971,7.05016784396915,7.27528755340739,7.34897179988068
0.689211151393924,7.05051026188162,7.27606499660647,7.3491531057718
0.689336167020878,7.0549772568302,7.27698134001375,7.35144447338244
0.689461182647831,7.05556675858609,7.27721787384757,7.3539306972278
0.689586198274784,7.05563667630219,7.27828865820548,7.35463926635751
0.689711213901738,7.058274397965,7.27896427796425,7.35471418306472
0.689836229528691,7.05902915089543,7.28031976165627,7.35491844131865
0.689961245155644,7.06006618841661,7.28064161818584,7.35681972886205
0.690086260782598,7.06033225474794,7.28081661033081,7.35764078890015
0.690211276409551,7.06293037609269,7.2817062972489,7.35858758067923
0.690336292036505,7.06336919368391,7.28293211245163,7.35937985842316
0.690461307663458,7.06341523672935,7.28314769191059,7.35998654917925
0.690586323290411,7.06416743501907,7.28320257320599,7.36042860822529
0.690711338917365,7.06470079939141,7.28357895382877,7.36068198869044
0.690836354544318,7.06527713375811,7.28738177741455,7.36135963032257
0.690961370171271,7.06667985895248,7.28752199167859,7.36222865599665
0.691086385798225,7.06679499632995,7.2882347486191,7.36356320763329
0.691211401425178,7.06817468005622,7.28871655678881,7.36529049627089
0.691336417052132,7.06839962440617,7.29112615351979,7.36580832068286
0.691461432679085,7.06870815700368,7.29260415139204,7.36693837402495
0.691586448306038,7.07055866560543,7.29271490789827,7.36883085629668
0.691711463932992,7.07074478501851,7.29391316967304,7.36969844194177
0.691836479559945,7.07104489970535,7.29431725769758,7.37060918264968
0.691961495186898,7.07106626165395,7.29698847338222,7.37110704456965
0.692086510813852,7.07219887242863,7.29778193371661,7.37166876231437
0.692211526440805,7.07224413649259,7.29830013932254,7.37173749437894
0.692336542067759,7.0727097929218,7.29857733434673,7.37215554483089
0.692461557694712,7.07272571753564,7.29983439400938,7.37256166126231
0.692586573321665,7.07392930729948,7.30029468850972,7.37341703736478
0.692711588948619,7.07451523830895,7.3004615642318,7.37353331193094
0.692836604575572,7.07517728643818,7.30100817950319,7.37378420190953
0.692961620202525,7.07789818227749,7.30133411542247,7.3739427449271
0.693086635829479,7.07833368739189,7.30185300853784,7.37441485818402
0.693211651456432,7.07860045272277,7.30263804613288,7.37726711826418
0.693336667083385,7.08096975348992,7.30294968008708,7.37766312127978
0.693461682710339,7.08128686682934,7.30311064507151,7.37889591106131
0.693586698337292,7.08226949707724,7.30523715111701,7.37927324381107
0.693711713964246,7.08301753673568,7.30540946999196,7.37936544589507
0.693836729591199,7.0831416860305,7.30636265564615,7.37971374312862
0.693961745218152,7.08468280039969,7.30822447329222,7.38226382224667
0.694086760845106,7.08649569386025,7.30896988999667,7.38301169445312
0.694211776472059,7.08688508352523,7.30960384308553,7.38318174600024
0.694336792099012,7.08720006108693,7.31150622981225,7.3834640644249
0.694461807725966,7.0876252817708,7.3115874808403,7.38413873797221
0.694586823352919,7.08776206187462,7.31238177199583,7.38559126313867
0.694711838979872,7.08843057057036,7.31292526721921,7.3919428829985
0.694836854606826,7.088937424444,7.3135865803124,7.39380652795033
0.694961870233779,7.08900196624733,7.3151138959642,7.39539298554947
0.695086885860733,7.08912708884484,7.31625950953352,7.39657646107768
0.695211901487686,7.08923564842381,7.31634018277554,7.39773669056421
0.695336917114639,7.09079159059019,7.3174402182294,7.39776304928643
0.695461932741593,7.09288073638479,7.31897998579904,7.39843712417894
0.695586948368546,7.09378958774441,7.31964492368625,7.39859902987526
0.695711963995499,7.09457317771401,7.32157258654205,7.40051801525957
0.695836979622453,7.09492992418884,7.32327251774085,7.40172601617579
0.695961995249406,7.09523970274061,7.32336053256275,7.40383435566267
0.696087010876359,7.09623027063715,7.32353421363351,7.40531560536433
0.696212026503313,7.09722257290854,7.32380937605629,7.40758506579091
0.696337042130266,7.09771985093598,7.32465871283469,7.40914480818395
0.69646205775722,7.09986950278283,7.32533876562981,7.4093372740154
0.696587073384173,7.10098798598648,7.32665576565308,7.41170960277822
0.696712089011126,7.10157850347332,7.32854107840546,7.41316198554788
0.69683710463808,7.10375670309057,7.3311350936155,7.4136771105627
0.696962120265033,7.10451778673442,7.33204030700031,7.41631601189614
0.697087135891986,7.10587539994737,7.33305778757405,7.41793875278536
0.69721215151894,7.10667486052571,7.33346014447589,7.41838275462101
0.697337167145893,7.10688963359596,7.3364691750367,7.41870729942674
0.697462182772847,7.10766287361964,7.33753035380819,7.41876065704722
0.6975871983998,7.1096367759245,7.33817089208831,7.41953485352261
0.697712214026753,7.10988237404326,7.33834990307233,7.41963876382567
0.697837229653707,7.11216755967376,7.33944528414472,7.42113110172715
0.69796224528066,7.1133157335071,7.33962615035136,7.42114516697454
0.698087260907613,7.11331742043767,7.34026165310781,7.42352782077604
0.698212276534567,7.11447920969791,7.34150585817199,7.42372968960156
0.69833729216152,7.11511550607511,7.34180654341646,7.4244182297065
0.698462307788474,7.11678568533083,7.3421030190731,7.42475380850781
0.698587323415427,7.11735809664743,7.34260199338994,7.4253330979237
0.69871233904238,7.11785699633902,7.34417044114214,7.42606472267483
0.698837354669334,7.11871905098439,7.3443238832462,7.42752143312002
0.698962370296287,7.11921215568215,7.34508992826035,7.42765234747504
0.69908738592324,7.11938188087215,7.3476567537825,7.42811569040967
0.699212401550194,7.11940966274774,7.34921462771605,7.4286187366933
0.699337417177147,7.12207659572226,7.34969365215014,7.42886820808304
0.6994624328041,7.12220807424295,7.35157582976025,7.4307788921948
0.699587448431054,7.12336126879565,7.35170044999978,7.43273523862471
0.699712464058007,7.1235084928031,7.35175864782876,7.43361931084945
0.699837479684961,7.12351926511858,7.35229901200961,7.43465302649267
0.699962495311914,7.12528345969249,7.35256642347401,7.43805686796377
0.700087510938867,7.12610965976772,7.35433850611234,7.43846493298612
0.700212526565821,7.12611311154145,7.35643208942651,7.43861426436804
0.700337542192774,7.12717190657149,7.35810664867489,7.43896988473414
0.700462557819727,7.12986909984412,7.358579964805,7.43935849228721
0.700587573446681,7.13048767244663,7.35963733714228,7.43964353490571
0.700712589073634,7.13140696902869,7.36079749237351,7.44503313314598
0.700837604700588,7.13147204046414,7.36129056495168,7.44529781206971
0.700962620327541,7.1321884569014,7.36144672371211,7.44558851447589
0.701087635954494,7.1357951889323,7.36279751321202,7.44572803256079
0.701212651581448,7.13632618697128,7.36289541629066,7.44647382055808
0.701337667208401,7.13643306556861,7.36647414525902,7.44842484916235
0.701462682835354,7.13734597057392,7.3708124677,7.44859499100125
0.701587698462308,7.13915568835561,7.3708727015414,7.4495929018738
0.701712714089261,7.14034283636293,7.37142862907753,7.44987348662892
0.701837729716214,7.14293849509451,7.37309457160175,7.4499477923525
0.701962745343168,7.14313031087453,7.37393390376527,7.45028557693295
0.702087760970121,7.14374648575474,7.37426166126697,7.45242778493481
0.702212776597075,7.14386439017707,7.37518845575359,7.45293955954931
0.702337792224028,7.14531719023671,7.37757031909612,7.45428618406879
0.702462807850981,7.14584534572182,7.38313857584406,7.45538023567304
0.702587823477935,7.14739282584693,7.38361174946521,7.45732853106818
0.702712839104888,7.14832364516647,7.38681743266461,7.45808434827129
0.702837854731841,7.15045925842686,7.38728100167899,7.45846987310647
0.702962870358795,7.15099596104951,7.38968567114747,7.45946930571709
0.703087885985748,7.15371821042307,7.39088423971744,7.45951131605462
0.703212901612702,7.15516362557648,7.39103798699925,7.46008578757415
0.703337917239655,7.15614600432761,7.39194206293887,7.46061408347572
0.703462932866608,7.15633972521401,7.39333829250263,7.46114420653093
0.703587948493562,7.15868644624441,7.396237965885,7.46115983235345
0.703712964120515,7.15923022327477,7.39699230364414,7.46133641339105
0.703837979747468,7.16053052843189,7.39740088534777,7.46190032770861
0.703962995374422,7.16085413812026,7.39765947445057,7.46204078636773
0.704088011001375,7.16280200235046,7.39834555697368,7.46208148551756
0.704213026628329,7.16368021541384,7.39942186506616,7.46316358407236
0.704338042255282,7.16459154068323,7.39949547145327,7.46360090915788
0.704463057882235,7.16481945677806,7.39976776420572,7.46436193020549
0.704588073509189,7.16641610983637,7.40018712451665,7.46445259609902
0.704713089136142,7.16709067945084,7.40172207312607,7.46512944651844
0.704838104763095,7.16778689012257,7.40189673377534,7.46632039358045
0.704963120390049,7.16900000031111,7.40345582827456,7.4670054317506
0.705088136017002,7.16956753309891,7.40393238931729,7.46881938901839
0.705213151643955,7.17104419574564,7.40497401390624,7.46888774719127
0.705338167270909,7.1714294519891,7.40633816140442,7.46978938889899
0.705463182897862,7.17149840838932,7.40681777310383,7.47052742409343
0.705588198524816,7.17280967588426,7.40839020384113,7.47053831357074
0.705713214151769,7.17485277577009,7.40877771491729,7.47158468489083
0.705838229778722,7.17572217383775,7.41227240724946,7.47208926214448
0.705963245405676,7.17578981714142,7.41285267197108,7.47290086694896
0.706088261032629,7.17780198377259,7.41296528491902,7.47308937004719
0.706213276659582,7.17929188524698,7.4132580891983,7.47633712381291
0.706338292286536,7.17978911706185,7.41392901446194,7.47648937930358
0.706463307913489,7.18265534021907,7.41584973148245,7.477094156209
0.706588323540443,7.18340398420706,7.41732244852038,7.47802945542808
0.706713339167396,7.18495240227347,7.41769863392229,7.47871086974751
0.706838354794349,7.18755216282529,7.41934349186582,7.48063425498476
0.706963370421303,7.18981459526967,7.41938253461367,7.48086186688827
0.707088386048256,7.19110241207852,7.41994938794205,7.48161676891796
0.707213401675209,7.19110309619262,7.42027998200271,7.48227082520243
0.707338417302163,7.19187080919629,7.42064754739641,7.48364133776559
0.707463432929116,7.19350876763907,7.42161228469544,7.48367773829382
0.70758844855607,7.19448573635134,7.42190893917459,7.48540038015653
0.707713464183023,7.19562835770817,7.42301261932824,7.4887185449962
0.707838479809976,7.19599771485143,7.4238338849735,7.48995875353355
0.70796349543693,7.19693745660918,7.42429969077476,7.4901603384803
0.708088511063883,7.19704080346046,7.42431932388523,7.49238871318901
0.708213526690836,7.19860743331058,7.42520325917117,7.49239608279897
0.70833854231779,7.19870995467236,7.42559312903144,7.49432279544714
0.708463557944743,7.20350286103546,7.42621999600282,7.49518592027174
0.708588573571696,7.20354148471989,7.42658877172821,7.49715206312038
0.70871358919865,7.20359530960064,7.42763496760221,7.49886951869349
0.708838604825603,7.20428578242444,7.42859103229588,7.50131641764546
0.708963620452557,7.20568783323018,7.4286329611575,7.50144296947933
0.70908863607951,7.20731287062003,7.42986144376563,7.50333307902416
0.709213651706463,7.2080511456743,7.43201393224744,7.50876753420407
0.709338667333417,7.20829328951733,7.43215631824915,7.50916864425385
0.70946368296037,7.20869129767467,7.43228766041341,7.50926898695008
0.709588698587323,7.20941153635772,7.4339385012538,7.5095156431806
0.709713714214277,7.20990773088093,7.43436810622272,7.50960503771804
0.70983872984123,7.21245944418105,7.43570531470589,7.5096053190243
0.709963745468184,7.21474061312855,7.43599643143394,7.50965405466407
0.710088761095137,7.21486695362486,7.43604623011502,7.51167870184385
0.71021377672209,7.21492115458667,7.43674180024987,7.51395028809503
0.710338792349044,7.21659608285586,7.43700763128972,7.51583693713768
0.710463807975997,7.21697394994332,7.43782484008485,7.51606996505458
0.71058882360295,7.2172867430199,7.43841005075786,7.51664181132854
0.710713839229904,7.21782550481039,7.43960625194504,7.51669012163324
0.710838854856857,7.21857025677781,7.43971204922546,7.51672128244358
0.71096387048381,7.22110613758641,7.43995246119168,7.51763368204705
0.711088886110764,7.22124638281835,7.44009044137847,7.5184430775015
0.711213901737717,7.22137306353748,7.44022686066075,7.51971615660266
0.711338917364671,7.22152988037987,7.44078910573642,7.52040881211473
0.711463932991624,7.22165239236547,7.44094170395854,7.52138809712014
0.711588948618577,7.22301030513756,7.44429726748545,7.52154957435045
0.711713964245531,7.22361325417054,7.44435743254883,7.52163390828394
0.711838979872484,7.22437506686052,7.44505598397532,7.52218253020023
0.711963995499437,7.22720010429001,7.44552920624404,7.52491474548234
0.712089011126391,7.23072823347573,7.44561188922424,7.52857938547378
0.712214026753344,7.23073310117394,7.4464835108505,7.52878259805077
0.712339042380298,7.23191694682082,7.44653729843694,7.52979567168237
0.712464058007251,7.23250222315557,7.44711721256567,7.52989555463268
0.712589073634204,7.23286289676439,7.44960708086802,7.53117048357129
0.712714089261158,7.2331436724971,7.4523839788222,7.53162849830182
0.712839104888111,7.23431778984981,7.45362235442356,7.53293666479035
0.712964120515064,7.23471069649719,7.45698613088974,7.53391442296405
0.713089136142018,7.23502751670988,7.45876727802472,7.53485026572478
0.713214151768971,7.23548815118026,7.45984043413721,7.53514183476428
0.713339167395925,7.23616505582381,7.45984870193885,7.53686015789178
0.713464183022878,7.23655986909248,7.46193985350983,7.53737116891344
0.713589198649831,7.23754732044419,7.46505827832564,7.5386895814313
0.713714214276785,7.23797072861281,7.46626736913281,7.5450085230784
0.713839229903738,7.23865351909328,7.46736222086506,7.54570350341927
0.713964245530691,7.23874540207833,7.46779424749188,7.54609581362908
0.714089261157645,7.24001652567526,7.46859400267566,7.54737300901302
0.714214276784598,7.24006596247938,7.47294517811132,7.5483429026756
0.714339292411551,7.2410760653624,7.47495104476128,7.54915764623219
0.714464308038505,7.24233268771693,7.47504253159098,7.55013919830583
0.714589323665458,7.24286231178258,7.4761266347684,7.55095195989439
0.714714339292412,7.24459951027487,7.47625271008322,7.55209960264132
0.714839354919365,7.24524316570018,7.47666146299574,7.55431700048503
0.714964370546318,7.245622124322,7.47814882845765,7.55471409518066
0.715089386173272,7.24749728959005,7.47955281547965,7.55550203120123
0.715214401800225,7.25019050295957,7.48311335189561,7.55570481711435
0.715339417427178,7.25203062428572,7.48385380338861,7.55629206148221
0.715464433054132,7.25249979525416,7.48597945259838,7.55658919012814
0.715589448681085,7.2540258348073,7.48682114874178,7.55727333597107
0.715714464308039,7.25493346784013,7.48699096118656,7.55742587960143
0.715839479934992,7.25502846859138,7.48937493747085,7.55911526442576
0.715964495561945,7.25563545092609,7.4898066066989,7.56023039275258
0.716089511188899,7.25638511068022,7.49004294525401,7.56684180772196
0.716214526815852,7.25797496486824,7.49069337455276,7.57248687491596
0.716339542442805,7.25890421903805,7.49273565792944,7.57322958424213
0.716464558069759,7.25974101435945,7.49471195474116,7.57446671441876
0.716589573696712,7.26100817748471,7.49651759568371,7.57595008157272
0.716714589323665,7.26170867543426,7.49663614132356,7.57752953633768
0.716839604950619,7.26193269273975,7.4976595388668,7.57823549564913
0.716964620577572,7.26289299685208,7.49793236225328,7.57830392167594
0.717089636204526,7.26305276621434,7.49840984392001,7.58105002596285
0.717214651831479,7.26339472462664,7.4984407858674,7.58163901819732
0.717339667458432,7.26396336557147,7.50145914298548,7.58214866418526
0.717464683085386,7.26476633813087,7.50148820021304,7.58388686752505
0.717589698712339,7.26491153876271,7.50168510893806,7.58458410601092
0.717714714339292,7.26618480675775,7.50241967410877,7.5848892206392
0.717839729966246,7.26860157035916,7.50267324202044,7.58582358944149
0.717964745593199,7.26905079763918,7.50430112264061,7.58613028778285
0.718089761220153,7.27091153499527,7.50501543332327,7.58673900712689
0.718214776847106,7.27256593142624,7.5054996111692,7.58837819664338
0.718339792474059,7.27443564767697,7.50664362514452,7.5889561887588
0.718464808101013,7.27489648409529,7.50670934004867,7.58923284748125
0.718589823727966,7.27636488718193,7.5077835431677,7.58946718230216
0.718714839354919,7.27637239627643,7.50858523201773,7.59470516991414
0.718839854981873,7.27714261865064,7.50872839919677,7.59532165969644
0.718964870608826,7.27732255166309,7.51101434448295,7.59584148881424
0.71908988623578,7.27950302205055,7.51366253167513,7.59624918231618
0.719214901862733,7.28018705837873,7.51670347839547,7.59755632195619
0.719339917489686,7.2824066303564,7.5176886612122,7.59786147236006
0.71946493311664,7.28243570758078,7.51867624205125,7.5987029880361
0.719589948743593,7.2830303199357,7.51911078446503,7.60102015260443
0.719714964370546,7.2848776439738,7.51912014339726,7.60168886902075
0.7198399799975,7.28603610077513,7.5215875428423,7.60293796760605
0.719964995624453,7.28972745525435,7.52438836449402,7.6032787502682
0.720090011251406,7.28973514839953,7.52445907631471,7.60361551508311
0.72021502687836,7.28979863319142,7.52552791627948,7.60493943559812
0.720340042505313,7.29034551820742,7.52621614671936,7.60530680073601
0.720465058132267,7.29167861082972,7.52691120576744,7.60610946057664
0.72059007375922,7.29359160638588,7.53028832499095,7.60691153378888
0.720715089386173,7.29504991978095,7.53166809927613,7.60727871135895
0.720840105013127,7.29577515458994,7.53357555907117,7.60732628890352
0.72096512064008,7.29786769977369,7.53402392166765,7.60764484236024
0.721090136267033,7.29916869455253,7.53405682499124,7.60839370949223
0.721215151893987,7.30201957445208,7.53664510255477,7.61010248695276
0.72134016752094,7.3022849765378,7.53952598392044,7.61078822724381
0.721465183147894,7.3030094695172,7.53978476840039,7.61249344547258
0.721590198774847,7.30506146151862,7.53996525754805,7.6134815384255
0.7217152144018,7.30565558368853,7.54058761675678,7.61389213193589
0.721840230028754,7.30580740610894,7.54146985182547,7.61519805928584
0.721965245655707,7.30977648215743,7.54365929024007,7.61549559001662
0.72209026128266,7.31020432433588,7.54389750285777,7.61606334781361
0.722215276909614,7.31310804986637,7.54648193533789,7.61625502046274
0.722340292536567,7.31445678319221,7.54797898861792,7.61777754703001
0.72246530816352,7.31506224795167,7.54820826194554,7.61864093577677
0.722590323790474,7.31590152762247,7.54847174398032,7.61972899127107
0.722715339417427,7.31594720637148,7.54899740928811,7.62040104013901
0.722840355044381,7.31613810865858,7.55036585624184,7.62067379983121
0.722965370671334,7.3170412106886,7.5507807941705,7.62088911406121
0.723090386298287,7.3207451209887,7.5538494052465,7.62127774397382
0.723215401925241,7.32104242361097,7.55530247806256,7.62330749055348
0.723340417552194,7.33062831027951,7.55602218370931,7.62586661633166
0.723465433179147,7.33118991558009,7.55668597465843,7.62715924529884
0.723590448806101,7.33224998531518,7.55908954519238,7.62753614374992
0.723715464433054,7.33258712903323,7.56182444207882,7.62771258907902
0.723840480060007,7.33397140418867,7.56256530489741,7.62829776626907
0.723965495686961,7.33621765905218,7.56393955701861,7.62847944278765
0.724090511313914,7.33684828276786,7.5652428045415,7.62914998979208
0.724215526940868,7.33823877543056,7.566553327067,7.63298029341055
0.724340542567821,7.33942334322046,7.56656098650535,7.63323815005816
0.724465558194774,7.3394812836287,7.56778408012197,7.63331258592055
0.724590573821728,7.34059012969075,7.57103113489336,7.63392429400419
0.724715589448681,7.34143060500264,7.5723426603104,7.63478511550248
0.724840605075634,7.34184386796072,7.57507219383253,7.63696349694458
0.724965620702588,7.34286282260607,7.57529152138986,7.63719192919176
0.725090636329541,7.34331336462554,7.575320663251,7.63810817844332
0.725215651956495,7.34352717016078,7.57533294502176,7.63901169608793
0.725340667583448,7.3461501320544,7.57617702174238,7.63911374190294
0.725465683210401,7.35039568357846,7.57846586044134,7.64196901622504
0.725590698837355,7.35125645157259,7.57889142693743,7.64204324572309
0.725715714464308,7.35176145415193,7.58035216677154,7.64239849802268
0.725840730091261,7.35206212557809,7.58082849643323,7.64337226835417
0.725965745718215,7.35215068405046,7.58148988617832,7.64536302559549
0.726090761345168,7.35315181274801,7.58272805908515,7.64647023620526
0.726215776972121,7.3578563766577,7.58381586838793,7.65193296251606
0.726340792599075,7.35826216393663,7.58515069351154,7.65293462618601
0.726465808226028,7.35895181414782,7.58698749884019,7.65306887727954
0.726590823852982,7.3590894665387,7.58722408076606,7.65380112988262
0.726715839479935,7.36127012233468,7.58750474429228,7.65394045896025
0.726840855106888,7.36128087595935,7.59118673103321,7.65426441545191
0.726965870733842,7.36262227984746,7.59147370614679,7.65513719173432
0.727090886360795,7.36268757513235,7.59195056878731,7.65545155915867
0.727215901987748,7.36969829017278,7.59197226044595,7.65594275783118
0.727340917614702,7.37034337296294,7.5920785774038,7.65626208568164
0.727465933241655,7.37112146625721,7.5937264169557,7.65759440894081
0.727590948868609,7.37256192496501,7.59379004526526,7.65816193130906
0.727715964495562,7.37300336113755,7.59462844158394,7.65817666895849
0.727840980122515,7.3732365858913,7.59488921468795,7.66207274213274
0.727965995749469,7.37352411658993,7.59501792278856,7.66226122639499
0.728091011376422,7.37398150792597,7.59567274333075,7.66262496607392
0.728216027003375,7.37541835983789,7.59823799023193,7.6638088665858
0.728341042630329,7.37572096146148,7.59874851152035,7.66439596437439
0.728466058257282,7.37709318116183,7.6011731893356,7.66469847412705
0.728591073884235,7.37861261696465,7.60320641967185,7.66535780610864
0.728716089511189,7.37907996896456,7.60379220932407,7.66566176114061
0.728841105138142,7.37969774323625,7.6038187015776,7.66575101264736
0.728966120765096,7.38421624686891,7.60401072132729,7.66592560182441
0.729091136392049,7.3855677014668,7.60501169667877,7.66706456954412
0.729216152019002,7.38619900009476,7.60536730217698,7.66754759046097
0.729341167645956,7.38804465123546,7.60564416508975,7.67102495532642
0.729466183272909,7.38942784402302,7.60717588803968,7.67169133176433
0.729591198899862,7.39008211433026,7.60755068868869,7.67260185194337
0.729716214526816,7.39053808719588,7.60816955846711,7.6739847859811
0.729841230153769,7.39144297112855,7.6083914346651,7.67412325410504
0.729966245780723,7.39196101376083,7.60848240729052,7.67430478126533
0.730091261407676,7.39424386489334,7.60886974568591,7.67432082993095
0.730216277034629,7.39482414895846,7.60918262551215,7.67477044197616
0.730341292661583,7.39545346570267,7.61044224190939,7.67759772554296
0.730466308288536,7.39570617020187,7.61281160307136,7.67860180012111
0.730591323915489,7.39575670435526,7.61286015010172,7.67993193284298
0.730716339542443,7.39819112408848,7.61535673034969,7.6806329136694
0.730841355169396,7.39845924596202,7.61690129050211,7.6807524808466
0.73096637079635,7.40128234988149,7.61692125839062,7.68182802094472
0.731091386423303,7.40248407616782,7.61895714256099,7.68214617814906
0.731216402050256,7.40585376290134,7.62068928302783,7.68551220592341
0.73134141767721,7.40596627559129,7.62072938458269,7.68594146109402
0.731466433304163,7.40668120094328,7.62217853955628,7.68679946931172
0.731591448931116,7.40863411608357,7.62367034933382,7.68813800974167
0.73171646455807,7.40876665572583,7.62406676967032,7.68908071402143
0.731841480185023,7.4092810846046,7.62582395982179,7.69001677071164
0.731966495811976,7.40985098990733,7.62614372215196,7.69016719895129
0.73209151143893,7.40987104037641,7.62626433313462,7.69073100050807
0.732216527065883,7.41087518857867,7.62780896594143,7.69110307238532
0.732341542692837,7.41117461268972,7.62798669513591,7.69185398835078
0.73246655831979,7.41308587152846,7.62814341303733,7.69223532651708
0.732591573946743,7.41364165639056,7.6285187872104,7.69298041871331
0.732716589573697,7.41375257721744,7.62860945953616,7.69347934114249
0.73284160520065,7.41396684556296,7.62867503301909,7.69369781979946
0.732966620827603,7.41437774880154,7.62897202164768,7.69401279275402
0.733091636454557,7.41492173018317,7.62965221235316,7.69763693183337
0.73321665208151,7.41704165691008,7.6311279872423,7.69836505547662
0.733341667708464,7.41771709332188,7.6316463065958,7.69990503217725
0.733466683335417,7.41910936313831,7.63387448843913,7.70213242620343
0.73359169896237,7.41917879230387,7.63434956182645,7.70316450116603
0.733716714589324,7.42035313354771,7.63853932664986,7.70343521518247
0.733841730216277,7.42079457802833,7.63856885155116,7.7043691895727
0.73396674584323,7.42241118043034,7.63888465840418,7.70508940381068
0.734091761470184,7.42347873845549,7.63933573114189,7.70696065799265
0.734216777097137,7.42617717634211,7.63945930745889,7.70712292663329
0.734341792724091,7.42699327349489,7.6403301503999,7.7076262463347
0.734466808351044,7.42712017629828,7.6414139910266,7.70852748661165
0.734591823977997,7.42752326817924,7.6426084896535,7.7086907196311
0.734716839604951,7.42771194149057,7.64467523354602,7.70925023260451
0.734841855231904,7.43033475566866,7.64510093921721,7.7116504167715
0.734966870858857,7.43106557612417,7.645888153575,7.7119094278175
0.735091886485811,7.43249081157944,7.64594547071589,7.71247634530375
0.735216902112764,7.43326040465523,7.64621347668377,7.71251728265184
0.735341917739717,7.43467082393436,7.64782074699432,7.71271423880919
0.735466933366671,7.43504625682871,7.65080463632057,7.71712717812589
0.735591948993624,7.43561727750376,7.650812124037,7.72296245493886
0.735716964620578,7.43658935762431,7.6534523240948,7.72321831674607
0.735841980247531,7.43918341194172,7.65470922501219,7.72502330850523
0.735966995874484,7.43947435784499,7.65498911926177,7.72565724044202
0.736092011501438,7.43957256526416,7.65605955414511,7.7266487866557
0.736217027128391,7.44094985041403,7.65685644670253,7.72680425538487
0.736342042755344,7.44299389739472,7.65802797429983,7.73415267447725
0.736467058382298,7.44868479029358,7.65803053666284,7.73581757052213
0.736592074009251,7.44914841309684,7.65889400573387,7.7360558135889
0.736717089636205,7.44974233186204,7.65932573134158,7.73686766713953
0.736842105263158,7.45116855822047,7.65940338522705,7.73846255785777
0.736967120890111,7.4512399930301,7.66003860644748,7.73877202791043
0.737092136517065,7.45239077297832,7.66059480925424,7.74215239068305
0.737217152144018,7.45316766501547,7.66332506009417,7.74309045330274
0.737342167770971,7.45405044011143,7.6635298966654,7.74477355625881
0.737467183397925,7.45561305057017,7.6644359731168,7.74632405362872
0.737592199024878,7.45620937675624,7.66627415865204,7.74672060384538
0.737717214651831,7.45630911487617,7.66681066013786,7.74673114618639
0.737842230278785,7.45666495388531,7.66829473097973,7.75045718667199
0.737967245905738,7.45678427397686,7.66908327393069,7.75240317839595
0.738092261532692,7.45793833040756,7.66972332677863,7.75431467485125
0.738217277159645,7.45905741754514,7.67056363762946,7.75459021222606
0.738342292786598,7.46123280766824,7.67074360037144,7.75731923430276
0.738467308413552,7.4614442114033,7.67411601808924,7.76283366557358
0.738592324040505,7.46206022312967,7.67797047883358,7.76471137555219
0.738717339667458,7.46243942041344,7.67990712634665,7.76600248458451
0.738842355294412,7.46308579573643,7.68089489974382,7.76700416938601
0.738967370921365,7.46349870113665,7.68112271238468,7.76754706046899
0.739092386548319,7.46621364739994,7.68157388421506,7.77063660894796
0.739217402175272,7.46738739868925,7.68214778922693,7.77127711053056
0.739342417802225,7.46872430647788,7.68259138908416,7.77424484163778
0.739467433429179,7.46873155854553,7.68269529558447,7.77483003398949
0.739592449056132,7.46997733921306,7.68517889239067,7.77549809692452
0.739717464683085,7.47134342397497,7.68666481086051,7.78288552795086
0.739842480310039,7.47259927185911,7.6866854690947,7.78467935761495
0.739967495936992,7.4740080590929,7.68727336349897,7.78472388985659
0.740092511563946,7.47419906088496,7.6898719487205,7.78485411395684
0.740217527190899,7.47429201161444,7.69777489638639,7.78680273356265
0.740342542817852,7.47540960789135,7.69790764042551,7.78682329936677
0.740467558444806,7.47629365395263,7.6991704792164,7.78725606684522
0.740592574071759,7.47652401493259,7.7042539959105,7.78792315615705
0.740717589698712,7.47733989852815,7.71339726612427,7.78834758687482
0.740842605325666,7.47752308975912,7.71412834961356,7.78988517202927
0.740967620952619,7.47818511750837,7.71436847824888,7.79293368683673
0.741092636579572,7.47836723125536,7.71673098953494,7.79342002695607
0.741217652206526,7.47837728242678,7.71870187139469,7.79445198085324
0.741342667833479,7.47932943430458,7.72069794924113,7.79631975536682
0.741467683460433,7.48260725698531,7.72087095241311,7.79668385777809
0.741592699087386,7.48279317322194,7.72200985605255,7.79729798316233
0.741717714714339,7.4845668293586,7.72252204984448,7.7975151363536
0.741842730341293,7.48774504162491,7.72307898108146,7.797941422068
0.741967745968246,7.48853996938015,7.72375166929133,7.80017584141997
0.742092761595199,7.48931031335901,7.72538221605364,7.80029901640933
0.742217777222153,7.48950012642669,7.7261915260526,7.80246143429039
0.742342792849106,7.49330401298087,7.727131147962,7.8029793734473
0.74246780847606,7.49460164193036,7.72858122281629,7.80367094272916
0.742592824103013,7.49493250674488,7.73200721151552,7.80394888930357
0.742717839729966,7.49623057876808,7.73559946085659,7.80521403659063
0.74284285535692,7.49665075945635,7.73774567867785,7.80558416930791
0.742967870983873,7.49778115067583,7.73907609097163,7.80857129653943
0.743092886610826,7.49941228260673,7.73951259500668,7.8086888370588
0.74321790223778,7.49961565093875,7.74120431800172,7.8091351759784
0.743342917864733,7.50015832913911,7.74270116661214,7.81411510508889
0.743467933491686,7.5007039104875,7.74613801136672,7.81633540297353
0.74359294911864,7.5059877770701,7.75086605782848,7.81646934561975
0.743717964745593,7.50605178922625,7.75126854132598,7.81799184072599
0.743842980372547,7.50744747243676,7.75162730470739,7.81815856033138
0.7439679959995,7.50834679454037,7.75202419298798,7.81918600378696
0.744093011626453,7.51164411316215,7.75211024450933,7.82001461248194
0.744218027253407,7.51171138524901,7.75349397617533,7.82169370389049
0.74434304288036,7.51360580366466,7.75359291231012,7.82245679157818
0.744468058507313,7.51823888873983,7.75699717884324,7.82426097577539
0.744593074134267,7.51836797766169,7.75806836436378,7.82461392861598
0.74471808976122,7.51915245939832,7.75865638614854,7.82506839523354
0.744843105388174,7.52131612132426,7.7592061108028,7.82596489956439
0.744968121015127,7.52277424801668,7.7623828436084,7.82830958941614
0.74509313664208,7.52384273279082,7.76390135727345,7.82851639318718
0.745218152269034,7.52418535089976,7.76460005498341,7.8285379602056
0.745343167895987,7.52930033856523,7.76498051484554,7.83101372587433
0.74546818352294,7.53043435333081,7.76604496775342,7.83105745796639
0.745593199149894,7.5311335744905,7.76740578725823,7.83141427129912
0.745718214776847,7.5318588364435,7.76788536024346,7.83437918997452
0.745843230403801,7.53213240876242,7.76979603747385,7.83754127725115
0.745968246030754,7.53218732202286,7.77142251231589,7.8382138766417
0.746093261657707,7.53391402178246,7.77267789931348,7.83842163548936
0.746218277284661,7.53489257447509,7.77313369889794,7.83949107522949
0.746343292911614,7.53559628720061,7.77394075717305,7.83992047515466
0.746468308538567,7.53568704610987,7.77459306072419,7.84164226176636
0.746593324165521,7.53760022762947,7.77579411065315,7.84169166923896
0.746718339792474,7.53824860364484,7.77713799826678,7.84277479881222
0.746843355419427,7.54099312177955,7.77786894410102,7.84404249332949
0.746968371046381,7.54182846402487,7.77941171871963,7.84453645883619
0.747093386673334,7.54381791891656,7.77956796580369,7.84543082599107
0.747218402300288,7.5444687144617,7.78157996423834,7.8461077055141
0.747343417927241,7.54507955671769,7.78193800060173,7.84707097075258
0.747468433554194,7.54516792008144,7.78212858262023,7.84781356783823
0.747593449181148,7.54754016045908,7.78218068563287,7.84906991657829
0.747718464808101,7.54756039103486,7.78290497940286,7.84908187932556
0.747843480435054,7.55277855383204,7.78615445752548,7.85167181447955
0.747968496062008,7.55305728657074,7.7879844666198,7.8548250324164
0.748093511688961,7.55727005612442,7.78804055438701,7.85584140885647
0.748218527315915,7.55783115458187,7.78924870680289,7.85702920160211
0.748343542942868,7.55818275646182,7.79026108497757,7.8582403093634
0.748468558569821,7.55933894897856,7.79158516255147,7.85978987215881
0.748593574196775,7.56082166262818,7.79189492498314,7.86035775396153
0.748718589823728,7.56134655775172,7.79226336900518,7.86313528493827
0.748843605450681,7.56161447986035,7.79346824267005,7.86387575197398
0.748968621077635,7.56314037253582,7.79510620917858,7.86401831034705
0.749093636704588,7.56325917588698,7.79613948598148,7.86412566658825
0.749218652331541,7.56329975484315,7.79682871673923,7.86464277464879
0.749343667958495,7.56479809151043,7.79838223185442,7.86744184518989
0.749468683585448,7.56564407504145,7.79908179704318,7.86755014878984
0.749593699212402,7.56702034196483,7.80108777703348,7.86764287537105
0.749718714839355,7.56920643865251,7.80184542829151,7.87081248685256
0.749843730466308,7.57067095452767,7.80209503380676,7.8710018371949
0.749968746093262,7.57083374969715,7.80261380206623,7.87308331104022
0.750093761720215,7.57114680912945,7.80266023194115,7.8762388135016
0.750218777347168,7.57152840579338,7.80308680639603,7.8772738531902
0.750343792974122,7.57184283756977,7.80404011821998,7.87755565076619
0.750468808601075,7.57188182470473,7.80655752929305,7.87765523472076
0.750593824228028,7.57195326332431,7.80690779050538,7.88096114376227
0.750718839854982,7.5738475940124,7.80776881902828,7.88207220963015
0.750843855481935,7.57579457998477,7.80777299928727,7.88210840452252
0.750968871108889,7.57801006198747,7.81089211217237,7.88330240300418
0.751093886735842,7.57986144153203,7.81118385730545,7.88352986097362
0.751218902362795,7.58033206548463,7.81190239452155,7.88354503545485
0.751343917989749,7.58115729480385,7.81284409489843,7.88393649286058
0.751468933616702,7.58256317795296,7.8134927432478,7.88407570055754
0.751593949243655,7.58596469057991,7.81412902042883,7.884276230016
0.751718964870609,7.5872419516187,7.81497560795045,7.88660726604718
0.751843980497562,7.58727211511699,7.8161851179901,7.88769489823978
0.751968996124516,7.589068115812,7.81754733738848,7.88774280965559
0.752094011751469,7.59236457371395,7.81765610065634,7.89266131784858
0.752219027378422,7.59285606341854,7.81776916726193,7.89376014758105
0.752344043005376,7.59373648997351,7.82123501907966,7.89426806305284
0.752469058632329,7.59546171537879,7.82213674616069,7.89502759942539
0.752594074259282,7.59634851399473,7.82253624268537,7.89720335194246
0.752719089886236,7.59971456768356,7.82441506031271,7.89944273205706
0.752844105513189,7.59976522394841,7.82675183431681,7.90080471872752
0.752969121140142,7.6000314593753,7.82718646267428,7.9009478160871
0.753094136767096,7.60029186293339,7.83424980182366,7.90143894146572
0.753219152394049,7.60081361418612,7.83462638361299,7.903030660625
0.753344168021003,7.60129214571135,7.8366126885612,7.90320032259531
0.753469183647956,7.60233990761022,7.83672086735324,7.90634897054907
0.753594199274909,7.60566909396124,7.837403392526,7.9064645883225
0.753719214901863,7.60668936801153,7.83789748757847,7.9065262565311
0.753844230528816,7.60921849080249,7.83916572481383,7.90985414851867
0.753969246155769,7.61033352989417,7.84003258657922,7.91078840269506
0.754094261782723,7.61219261413709,7.84197730363015,7.91157168198752
0.754219277409676,7.61221404482338,7.84315339401084,7.91445111772
0.75434429303663,7.61304316150245,7.8432581440525,7.91632572545118
0.754469308663583,7.61313828650871,7.84374544875163,7.91656566525934
0.754594324290536,7.61554332521935,7.84451632198004,7.91758021895384
0.75471933991749,7.61647294956783,7.84654816845708,7.91786282141448
0.754844355544443,7.61677135920501,7.84917493631391,7.91866032419421
0.754969371171396,7.61754133929418,7.85203177617687,7.91932493821918
0.75509438679835,7.61792357110981,7.8526772188201,7.91981127961695
0.755219402425303,7.61957307357723,7.85357985463874,7.91995930783789
0.755344418052256,7.61977570963852,7.85367309503551,7.92055589875468
0.75546943367921,7.62180051909314,7.85554396408505,7.92318773917949
0.755594449306163,7.62180555414667,7.8564457644064,7.92385146557691
0.755719464933117,7.62235407755187,7.8565917671203,7.92519280569069
0.75584448056007,7.62247726855768,7.85788532772352,7.92530728387343
0.755969496187023,7.62294450509374,7.86058620081911,7.92577990908807
0.756094511813977,7.62339369913634,7.86122615373832,7.9259979169496
0.75621952744093,7.62410697762393,7.86228780169919,7.92685720927571
0.756344543067883,7.6251941647636,7.86248708448061,7.92809742954161
0.756469558694837,7.62575075074283,7.86372277285622,7.93015540980506
0.75659457432179,7.62652690638113,7.86565619011419,7.9305263961323
0.756719589948744,7.62652718368368,7.86876863181397,7.93481582732529
0.756844605575697,7.62671525398275,7.86908038749202,7.93563918094976
0.75696962120265,7.62713689743192,7.86973003164571,7.94071295925139
0.757094636829604,7.62879037280531,7.87014645783943,7.94322226523341
0.757219652456557,7.62903433544227,7.8708463561914,7.94522504882529
0.75734466808351,7.62996857323079,7.87151991552278,7.94561135948334
0.757469683710464,7.63141440568853,7.87188738321124,7.94655578136067
0.757594699337417,7.63287353732128,7.87317906951926,7.94907242400228
0.757719714964371,7.63288256712584,7.87413533784838,7.95019281858654
0.757844730591324,7.63321866215952,7.87567360535707,7.95037380704424
0.757969746218277,7.63336830523432,7.88025249338406,7.95127155090765
0.758094761845231,7.63504083537733,7.88172394655568,7.953050679286
0.758219777472184,7.63562146941183,7.88284576494324,7.95344038395851
0.758344793099137,7.63576730403778,7.88321113970417,7.95395882851684
0.758469808726091,7.63641162611045,7.88418736386847,7.95704167166357
0.758594824353044,7.63830067793225,7.88429981670626,7.95734830324772
0.758719839979997,7.63906391668374,7.88442939048711,7.95828049642004
0.758844855606951,7.64031871982557,7.88567094957839,7.9615436001248
0.758969871233904,7.64342179344546,7.88570619202157,7.96266440323387
0.759094886860858,7.64590356725489,7.88600316741705,7.96454678940841
0.759219902487811,7.64673415681614,7.88743010819822,7.96522108510492
0.759344918114764,7.64841536012952,7.88923752821093,7.9695207570079
0.759469933741718,7.64914724466764,7.89034693285153,7.97019165279868
0.759594949368671,7.6498884697007,7.89202962334849,7.97028556966824
0.759719964995624,7.65138523163696,7.89235809234495,7.97029916487508
0.759844980622578,7.65203308267911,7.89383529920357,7.97061933518832
0.759969996249531,7.65330009890691,7.89468817054954,7.97725247995409
0.760095011876485,7.65383120532103,7.89559993852015,7.97756942059956
0.760220027503438,7.65404914764606,7.89757674043079,7.97826121987222
0.760345043130391,7.65428322304125,7.89783805120001,7.98004242607074
0.760470058757345,7.65625312469042,7.89984994400363,7.98058230954478
0.760595074384298,7.65659876524733,7.90150176567085,7.98364693658232
0.760720090011251,7.6616343962796,7.90259621415104,7.98537368644216
0.760845105638205,7.66521462238325,7.90560216011599,7.98582588066847
0.760970121265158,7.66550719028933,7.90691320127535,7.98666450977039
0.761095136892112,7.66854105370523,7.90718623241855,7.98811814776533
0.761220152519065,7.66914178743887,7.91222932032298,7.98829689917636
0.761345168146018,7.6693272174349,7.91713421024134,7.98863236298309
0.761470183772972,7.6707904958541,7.91827691099531,7.9888695907954
0.761595199399925,7.67153599834063,7.91943059332478,7.99080589058032
0.761720215026878,7.67516360990235,7.91975496155075,7.994730686173
0.761845230653832,7.67531374215771,7.91980041595555,7.99678001398808
0.761970246280785,7.67832925140729,7.92182325163607,7.99722814017813
0.762095261907738,7.67935949630312,7.92280027278016,7.99845878633633
0.762220277534692,7.67964320086273,7.92335664007855,7.99972069230691
0.762345293161645,7.67968036963512,7.92464373635054,8.00076289527659
0.762470308788599,7.67968509362116,7.92619690523555,8.00320530458068
0.762595324415552,7.68017460623012,7.92975662140658,8.00421241834132
0.762720340042505,7.68080118375151,7.9299123311545,8.00533057562601
0.762845355669459,7.68128521924178,7.92999399795494,8.00638878261857
0.762970371296412,7.68228976195175,7.93041909885093,8.00772278285048
0.763095386923365,7.68416262809749,7.93425905297628,8.00950446534909
0.763220402550319,7.68878868841639,7.93552110969992,8.009951448217
0.763345418177272,7.69023029148217,7.93688911184708,8.01312055798185
0.763470433804226,7.69027545473996,7.93733326068217,8.01372928996207
0.763595449431179,7.69028440489374,7.93763700578749,8.014826603473
0.763720465058132,7.69137444956337,7.9378859992681,8.01543119284017
0.763845480685086,7.69446687251069,7.94072894726451,8.01709405376416
0.763970496312039,7.69570902899517,7.94310656333553,8.01756183863275
0.764095511938992,7.69855208193191,7.94532760779112,8.01836679324933
0.764220527565946,7.69877370745754,7.9470231326975,8.01842528506
0.764345543192899,7.69989340406029,7.94753736889325,8.01981457032314
0.764470558819852,7.70172707212852,7.94928156823847,8.02345683482901
0.764595574446806,7.70197159929155,7.94966956479915,8.0266735767882
0.764720590073759,7.70569972644854,7.95210350477415,8.02838314670672
0.764845605700713,7.70680935875766,7.95226493777747,8.03072805671715
0.764970621327666,7.70732239963936,7.95264632990044,8.03334134798799
0.765095636954619,7.71061848777073,7.95397628709709,8.0339628806586
0.765220652581573,7.71150334816153,7.95437724813062,8.03457044064182
0.765345668208526,7.71416928285744,7.95810184479025,8.03459457155634
0.765470683835479,7.7151908658162,7.96022101681778,8.03532693127438
0.765595699462433,7.71543153889334,7.9617919794565,8.03670365128005
0.765720715089386,7.72241189981889,7.96248104611608,8.03799469835081
0.76584573071634,7.72251621141747,7.96365553345297,8.03862775901242
0.765970746343293,7.72395880267263,7.9639784752556,8.04002752118069
0.766095761970246,7.72403802538046,7.96501676170198,8.04059062216923
0.7662207775972,7.72433382985833,7.96548222397132,8.04171969652139
0.766345793224153,7.72505630246899,7.96687363664873,8.04207730987461
0.766470808851106,7.72643895415389,7.96792842777505,8.04268884668856
0.76659582447806,7.72733768240973,7.97017454745698,8.04322268479661
0.766720840105013,7.72779053533334,7.97037832635723,8.04328241166922
0.766845855731967,7.7282329665195,7.97092213992908,8.04542525037084
0.76697087135892,7.72825517360199,7.97519947405892,8.04548560390862
0.767095886985873,7.7291911561909,7.97786012119112,8.04864323965818
0.767220902612827,7.73044487762275,7.98092550355975,8.04887908432121
0.76734591823978,7.73121815001968,7.98332890674172,8.05031306686009
0.767470933866733,7.7316974213775,7.98363162962528,8.05080388701565
0.767595949493687,7.73394970434142,7.98542663892359,8.05111831672766
0.76772096512064,7.73546407237265,7.98554885818079,8.05114237465891
0.767845980747593,7.73954354095907,7.98756783152545,8.05391519701548
0.767970996374547,7.74037181042341,7.98774074771085,8.0553187031719
0.7680960120015,7.74208490527381,7.9905391796207,8.05589842412011
0.768221027628454,7.74243207473853,7.99175666727205,8.05776332756931
0.768346043255407,7.74327409638427,7.9918042464261,8.05796073170587
0.76847105888236,7.74540016264938,7.99190913637238,8.05841263193896
0.768596074509314,7.74604172877311,7.99258334111076,8.05917892693001
0.768721090136267,7.74627518462049,7.99296187137851,8.06032484504468
0.76884610576322,7.74869489116453,7.99393887046387,8.06407927899347
0.768971121390174,7.7502171904942,7.99445902732803,8.0643753860505
0.769096137017127,7.75099323480172,7.99603571486389,8.06440169176986
0.769221152644081,7.75106323263844,7.99649796087166,8.06544421180319
0.769346168271034,7.75169284018559,7.99662340527199,8.06656498142351
0.769471183897987,7.7526207745163,7.99741313024303,8.06678107549292
0.769596199524941,7.75273202986742,8.0004829831541,8.06901454930621
0.769721215151894,7.7539045892084,8.00090894113543,8.06942561552351
0.769846230778847,7.75408431296841,8.00201034255237,8.07219858102819
0.769971246405801,7.75436780116658,8.00452669503147,8.07377077511162
0.770096262032754,7.75783667068152,8.0069666092993,8.07496629440359
0.770221277659707,7.7580181483633,8.00850182768124,8.07567701517973
0.770346293286661,7.7585737255903,8.00881923035286,8.07669821701911
0.770471308913614,7.75899987226599,8.00918934944097,8.07694450916743
0.770596324540568,7.7598545625989,8.01253826956038,8.07695910109276
0.770721340167521,7.76058506382371,8.01390013836983,8.07744002953314
0.770846355794474,7.76175662834561,8.01499002336802,8.07885632371585
0.770971371421428,7.76302854655702,8.01690329613552,8.08158301406307
0.771096387048381,7.7633362009144,8.01808958306277,8.08174500284088
0.771221402675334,7.76582710439583,8.02010241843918,8.08309063062318
0.771346418302288,7.76615168607185,8.0206289915912,8.08313952196613
0.771471433929241,7.76625208243975,8.02075568230225,8.08554475672563
0.771596449556195,7.76748239206578,8.02178214328157,8.08676105987388
0.771721465183148,7.77048833255905,8.02180710598106,8.0873443629712
0.771846480810101,7.77121798214105,8.02428253656623,8.08878168822466
0.771971496437055,7.77189019372823,8.02662222222617,8.08924460145783
0.772096512064008,7.77194918468358,8.02709474585427,8.08987895385336
0.772221527690961,7.77279466525588,8.02910521751325,8.09167794820169
0.772346543317915,7.77363592193858,8.03050158030524,8.09278950666912
0.772471558944868,7.77532117441771,8.03089594464457,8.09316150418577
0.772596574571822,7.77542081119387,8.03206386084009,8.09440969602718
0.772721590198775,7.77545727130853,8.03771511168992,8.09538814653176
0.772846605825728,7.77818971441635,8.03812456816836,8.09587232386157
0.772971621452682,7.78103623430073,8.03827305785506,8.09715751991639
0.773096637079635,7.78152868954526,8.03841068734177,8.09828245630392
0.773221652706588,7.78162368283999,8.03848368455758,8.0994385741865
0.773346668333542,7.78175063819157,8.04038456057409,8.0999903304217
0.773471683960495,7.78239804328342,8.04097675580081,8.10112372420811
0.773596699587448,7.78297338869766,8.04102051838432,8.10120831928947
0.773721715214402,7.78372174426709,8.04224587851839,8.10148540622904
0.773846730841355,7.78448718560202,8.04313629254702,8.10387979440804
0.773971746468309,7.78505663051563,8.04362850851397,8.10626835047142
0.774096762095262,7.78776176316638,8.04381262518894,8.1072086158197
0.774221777722215,7.79288092119122,8.04388970537349,8.10750601769831
0.774346793349169,7.79497699742048,8.04500442459439,8.10848546244437
0.774471808976122,7.79625081482002,8.04640151606374,8.10919561551057
0.774596824603075,7.79698780634151,8.04641043343924,8.11079296022885
0.774721840230029,7.79855311314029,8.04671997835749,8.1119324991388
0.774846855856982,7.79916876838828,8.04782593972698,8.11667934525628
0.774971871483936,7.80196630310198,8.05064874344345,8.11849501367765
0.775096887110889,7.80239907628467,8.05066056329336,8.12039578103935
0.775221902737842,7.80240179908012,8.051732870491,8.12487306989169
0.775346918364796,7.80327445046771,8.05216907435674,8.12518190763008
0.775471933991749,7.80360852471479,8.05227758329338,8.12807627590441
0.775596949618702,7.80436573866558,8.05361538796236,8.13182805093966
0.775721965245656,7.80522952637179,8.05534019506835,8.1321998007408
0.775846980872609,7.80767447126472,8.05722558936204,8.13316844026579
0.775971996499562,7.8078410648707,8.05809749843275,8.13332590762129
0.776097012126516,7.80845653799645,8.05891234059726,8.13345868706742
0.776222027753469,7.80920690537867,8.05912405954513,8.13532192534812
0.776347043380423,7.81060522814802,8.05943323530305,8.13580497956906
0.776472059007376,7.81105398926829,8.06076168103258,8.13785268472199
0.776597074634329,7.81309509782551,8.06490606301619,8.13966239661527
0.776722090261283,7.813274099391,8.06541557167916,8.14045397272567
0.776847105888236,7.81327566163294,8.06653924212617,8.14054110837662
0.776972121515189,7.81550403045086,8.06709915094048,8.14153080059356
0.777097137142143,7.81829481113254,8.06711516355983,8.14182091056215
0.777222152769096,7.81849388817559,8.06717097297576,8.14227127353012
0.77734716839605,7.81853535306161,8.0672921113882,8.14385117607265
0.777472184023003,7.81891025228057,8.06776394695048,8.14387590322111
0.777597199649956,7.81953887608573,8.06908326205045,8.14536613866536
0.77772221527691,7.82098107060193,8.07051267913142,8.14542837740892
0.777847230903863,7.82148360913468,8.07111408889202,8.14601498473355
0.777972246530816,7.82670553238412,8.07611673545058,8.1491404056074
0.77809726215777,7.82679540336747,8.07741578468391,8.1493795603728
0.778222277784723,7.8274869395363,8.07968085021932,8.15191936382325
0.778347293411676,7.83120545261494,8.08015379198572,8.15290399433393
0.77847230903863,7.83328487864178,8.0834921192633,8.153577428238
0.778597324665583,7.83505315480614,8.08394062579272,8.15511847637972
0.778722340292537,7.83647443372399,8.08401077467638,8.15562622224872
0.77884735591949,7.83739415888661,8.08714059816279,8.15607553216761
0.778972371546443,7.83801515497177,8.0895240673035,8.15635888659632
0.779097387173397,7.83837184261613,8.09251257291548,8.15725631660864
0.77922240280035,7.83955169020836,8.09278235867072,8.16083785035058
0.779347418427303,7.84013811224836,8.09826494171075,8.162003782787
0.779472434054257,7.84440052915505,8.09829035627838,8.16297793377237
0.77959744968121,7.84462447949722,8.09839445725677,8.16428635835585
0.779722465308163,7.84788665116521,8.09929452649062,8.16493336262533
0.779847480935117,7.84854884782402,8.10236495839113,8.16792212767069
0.77997249656207,7.8509462084576,8.10344949185553,8.16821179542242
0.780097512189024,7.85140868292798,8.10575822873836,8.17133225361817
0.780222527815977,7.85178593131817,8.10758899906927,8.1719989802814
0.78034754344293,7.85323146858419,8.10771962378804,8.17243943063748
0.780472559069884,7.85405720886487,8.10847354446429,8.17638552120475
0.780597574696837,7.85646500583235,8.11015739967297,8.17966479610484
0.78072259032379,7.8579348418388,8.11023759684106,8.18510305868071
0.780847605950744,7.85819090586582,8.11106698530506,8.18857946949426
0.780972621577697,7.8581941735257,8.11202704495715,8.18969370113019
0.781097637204651,7.85822647944663,8.11210398923807,8.18975821708082
0.781222652831604,7.86060827057065,8.11352944903357,8.18978730266682
0.781347668458557,7.86152427347323,8.11364138732238,8.19090093812212
0.781472684085511,7.86219306031136,8.11607055129179,8.19182382785473
0.781597699712464,7.86222814718959,8.11670405011413,8.19183731374043
0.781722715339417,7.86284753011453,8.11753515680436,8.19296993147405
0.781847730966371,7.86571069537113,8.11788711783465,8.19619353249857
0.781972746593324,7.86653536424733,8.11801488908796,8.1965885265717
0.782097762220277,7.86774108962462,8.11860044095808,8.19789492422084
0.782222777847231,7.87321112103909,8.1187336157205,8.20093040504399
0.782347793474184,7.87580095364395,8.1192027000858,8.20139870091115
0.782472809101138,7.87755215259656,8.11929573647785,8.20358620089981
0.782597824728091,7.8778552962337,8.12283001739461,8.20459175253226
0.782722840355044,7.87897978289555,8.12450661093921,8.20678490059953
0.782847855981998,7.87904289550614,8.12861557707286,8.20741487412305
0.782972871608951,7.8794245327777,8.12925609545693,8.20861054756135
0.783097887235904,7.87956816774026,8.12974061741285,8.20969696418384
0.783222902862858,7.88023763107723,8.13328148207842,8.21123128572211
0.783347918489811,7.88208580965017,8.13460062341763,8.21386208498074
0.783472934116765,7.88370838626394,8.13758416114426,8.21948637766937
0.783597949743718,7.88429779735472,8.1388092557034,8.22094731060734
0.783722965370671,7.88492119207093,8.14072417859293,8.2235658956165
0.783847980997625,7.88595544879897,8.14092216306148,8.2238456648195
0.783972996624578,7.88638796217364,8.14419918080882,8.22441017095329
0.784098012251531,7.89096841623405,8.14640508923759,8.22637864578137
0.784223027878485,7.89640655350789,8.14647874412017,8.22866014932151
0.784348043505438,7.8995052790593,8.14653368556329,8.22976940161979
0.784473059132392,7.90062482622532,8.14881832694426,8.23010515839221
0.784598074759345,7.9014221270492,8.1491648992593,8.23039660001232
0.784723090386298,7.90142233134397,8.15065173004375,8.23059718724872
0.784848106013252,7.90252381836601,8.15164337842484,8.23085854534451
0.784973121640205,7.90343753878285,8.15735274747206,8.23380993439168
0.785098137267158,7.90369721195091,8.15896343704281,8.23471678477595
0.785223152894112,7.90375161153935,8.15974774433391,8.24046601751149
0.785348168521065,7.90455840917174,8.16371240278188,8.24081238251865
0.785473184148018,7.90595482248466,8.16406778874547,8.24147203316186
0.785598199774972,7.90675554301445,8.16518666682339,8.241603096085
0.785723215401925,7.90853089995716,8.16729388725561,8.24202081462831
0.785848231028879,7.91019169867396,8.16733289581641,8.24556092260254
0.785973246655832,7.91077865746529,8.16952423213172,8.24763330506438
0.786098262282785,7.91110461473874,8.16966512200451,8.2482424970777
0.786223277909739,7.91536822519551,8.17004800098492,8.25401218895955
0.786348293536692,7.91621888868101,8.17032838372726,8.25437606082055
0.786473309163645,7.9171057838892,8.17042114067522,8.25532573969648
0.786598324790599,7.91749065517907,8.17054417646103,8.25950677990514
0.786723340417552,7.91756693813536,8.17086873509878,8.26015532099727
0.786848356044506,7.92118465162083,8.17207359132546,8.26128399781681
0.786973371671459,7.92315159269956,8.17448277376339,8.26387455834674
0.787098387298412,7.92402206343003,8.17531527123608,8.2655946676543
0.787223402925366,7.92417494138631,8.17597627565828,8.27177590845555
0.787348418552319,7.92728831451453,8.18039794634635,8.27348483725395
0.787473434179272,7.92743699202465,8.18204447274803,8.27433626376627
0.787598449806226,7.92789223418511,8.18213512374082,8.27572134233601
0.787723465433179,7.93283633850081,8.18223483154348,8.2775561683503
0.787848481060132,7.93470585925305,8.18226711909687,8.27901912778568
0.787973496687086,7.9365236168847,8.18483689589233,8.27952460099671
0.788098512314039,7.94022450720803,8.18541319687888,8.27995715534986
0.788223527940993,7.94205422197096,8.18643966516367,8.28247852277266
0.788348543567946,7.942493601295,8.18871153443606,8.28285725385476
0.788473559194899,7.94339559985306,8.19034185814166,8.28336983147213
0.788598574821853,7.94608614815113,8.19245237853433,8.28688540890815
0.788723590448806,7.94646648073396,8.19365510640171,8.2890701104547
0.788848606075759,7.9471643154609,8.19506613809974,8.29113235315182
0.788973621702713,7.9479128179714,8.19602507731113,8.29408657860229
0.789098637329666,7.94829712588508,8.19970017077196,8.29451220501728
0.78922365295662,7.94901611062991,8.2037200996052,8.29527248054657
0.789348668583573,7.94942537400879,8.20375653049147,8.30016982596246
0.789473684210526,7.95216212987757,8.20537864020228,8.3005890628324
0.78959869983748,7.95269227711872,8.20564985769268,8.30061415948501
0.789723715464433,7.95393881369865,8.20665724613304,8.30389505423235
0.789848731091386,7.95431868940039,8.20668841571767,8.30502497577738
0.78997374671834,7.95725158037261,8.20771166735293,8.30520494179037
0.790098762345293,7.95742041970317,8.20784476780191,8.3057199954847
0.790223777972247,7.95745068299174,8.2148625925517,8.30685050998362
0.7903487935992,7.96061491831757,8.21533735332695,8.30833531253056
0.790473809226153,7.96367290701549,8.21731035986248,8.3088278232078
0.790598824853107,7.96503250876287,8.21830809540758,8.30890752296925
0.79072384048006,7.97059976263157,8.22133941904205,8.31359105525382
0.790848856107013,7.97115511802377,8.22140233211485,8.31501710876205
0.790973871733967,7.97174231084778,8.22639644270548,8.31525951270234
0.79109888736092,7.97184074021285,8.22936694299932,8.31703682537027
0.791223902987873,7.97265735980361,8.23232549515651,8.31764092472704
0.791348918614827,7.97437970051828,8.23270761832246,8.32120554096094
0.79147393424178,7.97728594391747,8.23512196940318,8.32178931655604
0.791598949868734,7.97874484328332,8.23561521108617,8.32319425448675
0.791723965495687,7.98177551054768,8.23712720498039,8.32345126333524
0.79184898112264,7.98251410906279,8.2381085554384,8.32444418000281
0.791973996749594,7.98463753775348,8.23940345970962,8.32569676917666
0.792099012376547,7.9866804621104,8.24221745471056,8.32598176800965
0.7922240280035,7.98792045573333,8.24351762674471,8.32792285263601
0.792349043630454,7.98968969422899,8.24454415443147,8.32908194322557
0.792474059257407,7.99034459345605,8.24647237191566,8.330204276205
0.792599074884361,7.99085772779274,8.24842053973372,8.33107850156074
0.792724090511314,7.99122341007518,8.25050717439261,8.33163542530337
0.792849106138267,7.99394690998949,8.2533029529429,8.33325000094229
0.792974121765221,7.99403127524685,8.2540583790245,8.33510074138046
0.793099137392174,7.99473713285733,8.25487630566507,8.33602650142381
0.793224153019127,7.99880862199431,8.25723463035423,8.33783278724597
0.793349168646081,7.99886084027189,8.25872837253826,8.33816151344376
0.793474184273034,7.99940697309644,8.26041010998424,8.33997816612331
0.793599199899988,7.99946355927237,8.26200637537041,8.34095050216657
0.793724215526941,8.00034965329907,8.26241282350428,8.34110268432773
0.793849231153894,8.00183604423046,8.26686596332758,8.34468218518551
0.793974246780848,8.00520464341577,8.26728181085884,8.34566435995313
0.794099262407801,8.00994820793447,8.26811164905763,8.34635324157303
0.794224278034754,8.01149036677371,8.2682109462971,8.35357418114949
0.794349293661708,8.01176565900857,8.2685854250755,8.35361649027043
0.794474309288661,8.01198878012957,8.27041723478687,8.35396147888407
0.794599324915614,8.01428584043293,8.27159943664705,8.35410862701273
0.794724340542568,8.01456438580515,8.2762588073395,8.35681154816013
0.794849356169521,8.01513476924353,8.27751846899062,8.35940350212462
0.794974371796475,8.01543857792946,8.27790643090793,8.3606844596092
0.795099387423428,8.015502935511,8.27970835507838,8.36148232995023
0.795224403050381,8.01745330202789,8.28183553468528,8.362975360092
0.795349418677335,8.01748170248952,8.28330933220762,8.36319245254561
0.795474434304288,8.01994071697183,8.28594036570316,8.36320747773008
0.795599449931241,8.02042756646314,8.28642172058975,8.36620692250125
0.795724465558195,8.0208508852127,8.28785834186665,8.36626383264249
0.795849481185148,8.02221631613218,8.28796076487358,8.36897431117115
0.795974496812102,8.02363838770902,8.28799739278649,8.37144944883404
0.796099512439055,8.02373849753676,8.28815275342463,8.37305245966321
0.796224528066008,8.02595250915289,8.28833665791205,8.37522925096963
0.796349543692962,8.02610614651297,8.2890257621922,8.37653346526158
0.796474559319915,8.02851997148035,8.28937341585755,8.37791426744339
0.796599574946868,8.02924338993534,8.29092571971346,8.3783986565812
0.796724590573822,8.02935251529722,8.29315068909427,8.37916434851912
0.796849606200775,8.02980435123932,8.29525435727837,8.37961340214318
0.796974621827728,8.03036398432042,8.29692210365198,8.38170864100606
0.797099637454682,8.03038480953826,8.29797459629544,8.38504870692688
0.797224653081635,8.03084258286904,8.29812894381432,8.3886187133468
0.797349668708589,8.0314566024261,8.29832027307051,8.38869854392212
0.797474684335542,8.03621190358995,8.29919743339223,8.39453602420994
0.797599699962495,8.03628957767127,8.29984145520039,8.39535988317085
0.797724715589449,8.03730820438398,8.3003542880362,8.39656926082139
0.797849731216402,8.03758976757838,8.30041309739853,8.40276391376278
0.797974746843355,8.03976432426848,8.30375098985037,8.40325308187331
0.798099762470309,8.04106066328908,8.30380746157728,8.40420595533045
0.798224778097262,8.04148472317768,8.30613568680129,8.40705367796449
0.798349793724216,8.04324617922472,8.30644429048529,8.40744736484338
0.798474809351169,8.04408104880357,8.30765774687299,8.41066683291624
0.798599824978122,8.04437564169356,8.3081634640978,8.41132226117843
0.798724840605076,8.04561112241888,8.30900519464626,8.41203449260949
0.798849856232029,8.04597224015176,8.30991015916944,8.41286830597466
0.798974871858982,8.04666620893137,8.31159825367885,8.41594917292163
0.799099887485936,8.0482841318338,8.31173107964466,8.41801770511505
0.799224903112889,8.04924284207395,8.31179271937174,8.41816068165757
0.799349918739843,8.05002491794536,8.31391205605992,8.4199855468236
0.799474934366796,8.05015213510887,8.31700997295927,8.42133420525563
0.799599949993749,8.05234290346088,8.3191995308502,8.42252979490859
0.799724965620703,8.05413423045658,8.32063022121575,8.42644904988201
0.799849981247656,8.05752476520483,8.32196483584079,8.4265626425227
0.799974996874609,8.05814077609706,8.33052057905857,8.42909642151237
0.800100012501563,8.05865461124365,8.33068033282944,8.43025924590653
0.800225028128516,8.05905632985226,8.33404389631582,8.43154666525195
0.800350043755469,8.06126070285146,8.33556457591179,8.43163698601184
0.800475059382423,8.06231644948804,8.33859182606981,8.43175196122463
0.800600075009376,8.06335716388804,8.33994989043963,8.43347146518704
0.80072509063633,8.06353698096891,8.34123896232854,8.43604971992756
0.800850106263283,8.0662660836574,8.34400776940252,8.4372877534302
0.800975121890236,8.06707792024489,8.34451965587496,8.43837888204284
0.80110013751719,8.06890232593474,8.34478632210654,8.43902183304355
0.801225153144143,8.07157063103438,8.34486418182814,8.43977884195768
0.801350168771096,8.07166416378091,8.34589177552984,8.44236405540943
0.80147518439805,8.07318624334983,8.34671028883118,8.44541829079824
0.801600200025003,8.07406914125461,8.34719171726122,8.44732797443572
0.801725215651957,8.07510633720002,8.34777583604466,8.44736982488524
0.80185023127891,8.0816654779979,8.35290148925339,8.44934868104081
0.801975246905863,8.08171694221891,8.35404084017524,8.45002725862122
0.802100262532817,8.08257246554068,8.35454294216849,8.45090733538822
0.80222527815977,8.0856819407989,8.35566743374831,8.45500980386626
0.802350293786723,8.08691663578699,8.35625963490121,8.45579007623862
0.802475309413677,8.08751933709356,8.35755075045926,8.45589384936438
0.80260032504063,8.08904302778285,8.3587797649548,8.45661428298398
0.802725340667583,8.08906741020134,8.35916134677319,8.4578629055208
0.802850356294537,8.09089844446224,8.35971550554621,8.46107572345291
0.80297537192149,8.09274955188532,8.36153949954295,8.46132408870994
0.803100387548444,8.09306437136798,8.36293979072344,8.46154177049013
0.803225403175397,8.0949206027963,8.36296282849944,8.46154574100829
0.80335041880235,8.09573359044316,8.36734932668951,8.46193525324801
0.803475434429304,8.09865780022354,8.36945874893836,8.46483624512006
0.803600450056257,8.09935803166272,8.37298300668244,8.46697657760894
0.80372546568321,8.09962772996374,8.37732340705379,8.46981953460153
0.803850481310164,8.0998763131566,8.37749200605306,8.47035369153085
0.803975496937117,8.09996242435713,8.37772576650334,8.47037199487769
0.804100512564071,8.10059294579866,8.37976369914698,8.47112032490793
0.804225528191024,8.101827753981,8.37994990859512,8.4717857160684
0.804350543817977,8.10214159479962,8.38164740485383,8.47316439500257
0.804475559444931,8.10859996302182,8.38559928736959,8.47550466998409
0.804600575071884,8.10882841626145,8.3886593480053,8.4771010527521
0.804725590698837,8.11029050558511,8.38883620870161,8.47714302583751
0.804850606325791,8.1108225909814,8.3892058355616,8.47836192732606
0.804975621952744,8.11121978766729,8.38938368559856,8.47950309568702
0.805100637579697,8.11364756936334,8.38974547076956,8.48138667984706
0.805225653206651,8.11403028791187,8.39056943720063,8.48227070420018
0.805350668833604,8.11454684791582,8.39152914707004,8.48516222839785
0.805475684460558,8.11588025564726,8.39164499101877,8.48804167064549
0.805600700087511,8.11625492523945,8.39200193361403,8.48934114997543
0.805725715714464,8.11720885512202,8.39348343978541,8.48973459049429
0.805850731341418,8.11725756457113,8.39810074926045,8.49214596108255
0.805975746968371,8.11726065168597,8.40209720655409,8.49438478043407
0.806100762595324,8.12084195454037,8.40478102037644,8.49555845343605
0.806225778222278,8.12608409143197,8.40725255724564,8.49620779449449
0.806350793849231,8.12631791307024,8.40901587359207,8.49939467050751
0.806475809476184,8.12709775763835,8.41050995726087,8.49996800410374
0.806600825103138,8.12777059648543,8.41080801968366,8.4999941811875
0.806725840730091,8.12952534516101,8.41406778175553,8.50076579058035
0.806850856357045,8.13121487294649,8.4153595392503,8.5032668961504
0.806975871983998,8.13461524814582,8.41537755459042,8.50357782870739
0.807100887610951,8.13471330686173,8.41728944377773,8.50535085829163
0.807225903237905,8.13538175177794,8.42086617342373,8.50675723846711
0.807350918864858,8.13693754470213,8.42132609567723,8.50747823334682
0.807475934491811,8.13718881903698,8.4243116809095,8.51046074361953
0.807600950118765,8.13861172496523,8.42768670704437,8.5128542587497
0.807725965745718,8.13899588827189,8.42851766297012,8.51433336217491
0.807850981372672,8.14060529405419,8.42907592733986,8.5147229831186
0.807975996999625,8.14381359229173,8.42947551452909,8.51615158494819
0.808101012626578,8.1444771915071,8.43240332320206,8.51740444472549
0.808226028253532,8.14559707622451,8.43277739731173,8.51809380155825
0.808351043880485,8.14681865185369,8.43387519684368,8.51849845269236
0.808476059507438,8.14884980307591,8.43500993028057,8.52053350424011
0.808601075134392,8.15790363633926,8.4358922981369,8.52105159981662
0.808726090761345,8.15891217069434,8.43683787226138,8.52172134621039
0.808851106388298,8.15978016578666,8.43748404086612,8.52247290894968
0.808976122015252,8.16173802617416,8.43995454085394,8.52263241750855
0.809101137642205,8.16245266026734,8.44214659635232,8.5235220034572
0.809226153269159,8.16543270008776,8.44461288166983,8.52372227629778
0.809351168896112,8.16742843799022,8.44634845881542,8.52591463010629
0.809476184523065,8.16765976922766,8.44956845586182,8.5269648274262
0.809601200150019,8.17108291776786,8.45018259998422,8.52766592764061
0.809726215776972,8.17799915146256,8.45140151347337,8.53389486844456
0.809851231403925,8.17875391078334,8.45237453750822,8.53445110197016
0.809976247030879,8.18024195969874,8.45517223407992,8.53499756903503
0.810101262657832,8.18230062531084,8.45574703861641,8.5367629072923
0.810226278284786,8.18466264706439,8.45621930494944,8.53764280814576
0.810351293911739,8.18564565820675,8.45748224247055,8.53774799503937
0.810476309538692,8.18579309641581,8.45948432714725,8.53896793243075
0.810601325165646,8.18711292492424,8.45948699742277,8.53982629055422
0.810726340792599,8.19034896594018,8.46362367906489,8.54195065632372
0.810851356419552,8.19214301215824,8.46406871304809,8.54803575238947
0.810976372046506,8.1969168371872,8.4664880211674,8.54813949617516
0.811101387673459,8.19730831241628,8.46661514071771,8.5503037199115
0.811226403300413,8.19837332394044,8.46676616849689,8.55135924604277
0.811351418927366,8.19847138111145,8.46721653785052,8.55210482657281
0.811476434554319,8.20232105367031,8.46927289843111,8.55400679862742
0.811601450181273,8.2032882061677,8.46987855717514,8.55488817793131
0.811726465808226,8.20358130849502,8.47044581892707,8.55666681996883
0.811851481435179,8.20678665773225,8.47209604845206,8.55691021063845
0.811976497062133,8.20734943412368,8.47238645022981,8.55801189027513
0.812101512689086,8.21014124345844,8.4727186848513,8.55890716516046
0.812226528316039,8.21054926288658,8.47561629987955,8.55977682844555
0.812351543942993,8.21201310082937,8.47589155481889,8.56175638429864
0.812476559569946,8.21565631905785,8.47604578179398,8.56226441836587
0.8126015751969,8.21715777750664,8.47821674545174,8.56593188582162
0.812726590823853,8.21739010141939,8.47963586947946,8.56605226139145
0.812851606450806,8.21851561592513,8.48215406064109,8.56807985854188
0.81297662207776,8.21938224428886,8.48349186152156,8.56846536165925
0.813101637704713,8.21988395794153,8.48354411131852,8.56945911303445
0.813226653331666,8.22531455975043,8.48518813891788,8.57250063218699
0.81335166895862,8.22897476245814,8.48614991259308,8.57333068800155
0.813476684585573,8.2294574342121,8.48665104404318,8.57701481150849
0.813601700212527,8.22948902962603,8.48876061798004,8.5771017765442
0.81372671583948,8.22967407963534,8.48900951734287,8.57916646088835
0.813851731466433,8.23068496890028,8.48979323601186,8.5809031536162
0.813976747093387,8.23155946149636,8.49032889939692,8.58207563244022
0.81410176272034,8.232680045609,8.49261274968837,8.58237204091777
0.814226778347293,8.2328286721637,8.49440426353432,8.5829101315189
0.814351793974247,8.23545627268867,8.49604156856269,8.58487722042411
0.8144768096012,8.23857034967486,8.49674449957171,8.5893756791721
0.814601825228153,8.23882928232564,8.50175350945185,8.59128431921001
0.814726840855107,8.2403580348174,8.50309621169868,8.59189846872205
0.81485185648206,8.24055189311997,8.50474588082536,8.59404856573201
0.814976872109014,8.24064521716203,8.505075045442,8.59451117633826
0.815101887735967,8.24190098416435,8.50521307467684,8.5989086944834
0.81522690336292,8.24203045104224,8.5056515833781,8.5999932975998
0.815351918989874,8.24931362338424,8.50662917190126,8.60025859946385
0.815476934616827,8.25099184649114,8.50674947827931,8.60061911784431
0.81560195024378,8.2562294595836,8.50880927271339,8.60073717922177
0.815726965870734,8.25630930835747,8.50967799431089,8.6012668501736
0.815851981497687,8.25797494336698,8.51110535630136,8.6013732110266
0.815976997124641,8.26292010343428,8.51150723837742,8.60601931928704
0.816102012751594,8.26501292983332,8.51413970579512,8.60649494122969
0.816227028378547,8.26504349940761,8.51447724338925,8.60678274720955
0.816352044005501,8.26507395282945,8.51475438288804,8.60866665604305
0.816477059632454,8.26895419355232,8.5158141197194,8.61066774112593
0.816602075259407,8.26963587572556,8.51735405220171,8.6109727031816
0.816727090886361,8.2706623285361,8.51884237428376,8.61148384117912
0.816852106513314,8.27115140161647,8.52249966205239,8.61517455757196
0.816977122140268,8.27504432707665,8.52371085818155,8.61543556460322
0.817102137767221,8.27811426453968,8.52420467563558,8.61836448722541
0.817227153394174,8.27823351962494,8.52476940915064,8.623190331311
0.817352169021128,8.27825192990793,8.5250489730029,8.62455309726906
0.817477184648081,8.27884936344107,8.52894137365431,8.62548862251829
0.817602200275034,8.27911863471977,8.53362913466058,8.62624911868254
0.817727215901988,8.28010407318959,8.53441538251016,8.62654969653931
0.817852231528941,8.28121563331993,8.53442853908263,8.62774426325844
0.817977247155894,8.28127827157854,8.53513972023362,8.62907371934583
0.818102262782848,8.28217796885875,8.53919494488719,8.63383309448889
0.818227278409801,8.28233793525368,8.54014814813058,8.63412971723362
0.818352294036755,8.2824004163125,8.54021987981251,8.6353643889404
0.818477309663708,8.28819654826379,8.54101571436621,8.63923356994199
0.818602325290661,8.29148497410253,8.54141804365711,8.63929240692482
0.818727340917615,8.29335054286095,8.5428626633336,8.64250807200123
0.818852356544568,8.29420248091298,8.5435318259444,8.64483895996436
0.818977372171521,8.29567170254651,8.54542468040328,8.64595852310987
0.819102387798475,8.29763041804034,8.55303728245173,8.64617104306011
0.819227403425428,8.30176692842348,8.55356662639732,8.65123969078557
0.819352419052382,8.3030028817073,8.5539257245923,8.65239816561982
0.819477434679335,8.30591348912814,8.55395526764225,8.65281436693249
0.819602450306288,8.30618486402876,8.55545939951645,8.65784596570938
0.819727465933242,8.3068511868804,8.55617837245495,8.66224708874522
0.819852481560195,8.30719503708323,8.55660877645949,8.66323982186178
0.819977497187148,8.31022607070337,8.55666607510825,8.66349479452116
0.820102512814102,8.31057573558124,8.55696225275088,8.66477910380305
0.820227528441055,8.3115919479751,8.55775933395558,8.66611293187261
0.820352544068009,8.31436020657138,8.55797404095585,8.66676834428128
0.820477559694962,8.31716497439222,8.55853363195495,8.67008990144909
0.820602575321915,8.31860710869618,8.55855073599341,8.67102921495486
0.820727590948869,8.32068283208731,8.56182661225454,8.67161215926477
0.820852606575822,8.32140433879466,8.56210758673132,8.6725485716197
0.820977622202775,8.32662056320167,8.56562079237017,8.67269536769507
0.821102637829729,8.32734652128159,8.56579757736987,8.67284254732795
0.821227653456682,8.33371594381259,8.56754188706728,8.67626162261284
0.821352669083635,8.33528818060744,8.57426050509529,8.67678956935041
0.821477684710589,8.33575995200425,8.57609108573407,8.67686871814575
0.821602700337542,8.33771932778455,8.57666675253846,8.6786590237666
0.821727715964496,8.33908804309027,8.57916769652797,8.68041734768518
0.821852731591449,8.34023470182592,8.58234406381396,8.68230882979332
0.821977747218402,8.34135598328883,8.58384249659058,8.68304429781294
0.822102762845356,8.34405646765117,8.58394238248798,8.6831148242541
0.822227778472309,8.34444053670927,8.58609055713049,8.68398746957471
0.822352794099262,8.34487214860706,8.58617793952899,8.68553052670477
0.822477809726216,8.34539797152406,8.58639881386442,8.68636657573134
0.822602825353169,8.34719108520297,8.58769508717338,8.68758276599507
0.822727840980123,8.35023120561816,8.58978012648789,8.68825285717986
0.822852856607076,8.3509348662603,8.59050020590606,8.69219982953808
0.822977872234029,8.3526954324586,8.59207020835314,8.69829929178951
0.823102887860983,8.35495055514985,8.59238889867322,8.70121801940669
0.823227903487936,8.3573156689611,8.59467232457706,8.70147896156456
0.823352919114889,8.35766444210824,8.59557384993776,8.70474050419893
0.823477934741843,8.35996701344867,8.59570250154331,8.70580830697047
0.823602950368796,8.36420244230147,8.59760788054021,8.70628676103819
0.823727965995749,8.36574985127976,8.60224507701371,8.70858494547983
0.823852981622703,8.36674197102172,8.60526084147493,8.71159037219542
0.823977997249656,8.36730225331537,8.60830891152675,8.71315544960173
0.82410301287661,8.37368408212065,8.60938363174698,8.71466308983537
0.824228028503563,8.37458940386677,8.614228533464,8.71541832003942
0.824353044130516,8.37533028442369,8.61527116994212,8.71641355560696
0.82447805975747,8.37546185433585,8.61584045444325,8.71756889054851
0.824603075384423,8.37659317649117,8.61764057898064,8.71843412428249
0.824728091011376,8.37806766957782,8.61828738426608,8.71890713578765
0.82485310663833,8.37863963754996,8.62248451029394,8.72058155474411
0.824978122265283,8.38086336562143,8.62503004205882,8.72600239316746
0.825103137892237,8.38149024685348,8.62539611327472,8.72683867884566
0.82522815351919,8.38191800334551,8.6288346348833,8.72809452144356
0.825353169146143,8.38300752168259,8.63132426488671,8.72945829192304
0.825478184773097,8.38673606609831,8.63301036742148,8.73092926704177
0.82560320040005,8.38683270522008,8.63633661542214,8.73108998676878
0.825728216027003,8.39090696374768,8.6369749600893,8.7313193769198
0.825853231653957,8.39098150506605,8.63753668399233,8.7365937695135
0.82597824728091,8.39577338943641,8.63814452725588,8.73792046289621
0.826103262907864,8.39712345403695,8.64060410648938,8.74279330927613
0.826228278534817,8.39733601107469,8.64277011964646,8.74371175686941
0.82635329416177,8.40376177034686,8.64307628681294,8.74413557578967
0.826478309788724,8.40440148751469,8.64384201878477,8.74684550710377
0.826603325415677,8.40733219280394,8.64450247832391,8.74900364714045
0.82672834104263,8.40956917884151,8.64494013686413,8.74942792870778
0.826853356669584,8.40969342797581,8.64632182035979,8.75155030040228
0.826978372296537,8.41016265736042,8.64818509174609,8.75612897601892
0.82710338792349,8.4118932537798,8.65036249691474,8.76079780322862
0.827228403550444,8.41373393672076,8.65091843876049,8.76105485247978
0.827353419177397,8.41414711590372,8.6519809313688,8.76233417271517
0.827478434804351,8.41416189022891,8.65317801131922,8.76369713584655
0.827603450431304,8.41505754148536,8.65390148431143,8.76468717580054
0.827728466058257,8.41550825363366,8.65409621032988,8.76673929129608
0.827853481685211,8.41680661492235,8.6555008080608,8.76684621920047
0.827978497312164,8.41681618150456,8.6574774176226,8.76800748128874
0.828103512939117,8.42008352613888,8.66160072177286,8.76882162077946
0.828228528566071,8.42082734007094,8.66335634750708,8.76904656797593
0.828353544193024,8.42370694081862,8.66340834054625,8.76942482502835
0.828478559819978,8.42672591854786,8.66439668047623,8.77036109939121
0.828603575446931,8.42748301739753,8.66789303465911,8.77081489743752
0.828728591073884,8.42924832779733,8.67128635442722,8.7736717728497
0.828853606700838,8.43009666771255,8.67246441527315,8.77998074062275
0.828978622327791,8.43312446074587,8.67403751578017,8.78291002435274
0.829103637954744,8.44111613805444,8.67564249806858,8.78456289724367
0.829228653581698,8.4419837636557,8.67721661985301,8.78489309481597
0.829353669208651,8.44262285740123,8.6777441858134,8.78546815489752
0.829478684835604,8.44328258709952,8.67833514147448,8.78562181996712
0.829603700462558,8.44569295140089,8.68256528446256,8.78647308682963
0.829728716089511,8.44585577418965,8.68313946062599,8.80115077259339
0.829853731716465,8.44675507625844,8.68434385300229,8.80260288649215
0.829978747343418,8.44709929863153,8.68457109183313,8.80406146346022
0.830103762970371,8.44736617469645,8.68747073282058,8.80482248697268
0.830228778597325,8.44748533093517,8.69619562375279,8.80804817546304
0.830353794224278,8.44998440902276,8.69673729155537,8.80812969964725
0.830478809851231,8.45003363460466,8.699175992483,8.80878307849237
0.830603825478185,8.45182731703868,8.69974818678601,8.80950736434407
0.830728841105138,8.45205830475428,8.70053817807443,8.81010396328071
0.830853856732092,8.45338453368441,8.70068570889806,8.81212074252776
0.830978872359045,8.45355496539081,8.701313537905,8.81499883106654
0.831103887985998,8.45535892495041,8.70287950460166,8.8224068531015
0.831228903612952,8.45739181751878,8.70436189556314,8.82283776747196
0.831353919239905,8.45825067176789,8.70525743279339,8.82502957743999
0.831478934866858,8.45892172628784,8.70965569838448,8.82581915338817
0.831603950493812,8.46610215430985,8.71114586494595,8.82831927074618
0.831728966120765,8.47046363125676,8.71135323706769,8.82892055322755
0.831853981747719,8.47091402429673,8.71192925451094,8.82894628079713
0.831978997374672,8.47808980922981,8.72242882067454,8.82959088911171
0.832104013001625,8.47852104025954,8.72410623666507,8.83021889972373
0.832229028628579,8.47967813944192,8.72657882120883,8.83154511030431
0.832354044255532,8.48092396465825,8.72687164936686,8.83288606534643
0.832479059882485,8.48219125904104,8.7278512240006,8.8332878020885
0.832604075509439,8.48270873589493,8.73235874901603,8.8336510453953
0.832729091136392,8.48906687818688,8.73434401081483,8.83615780126097
0.832854106763345,8.48950158512074,8.73696678446504,8.83650188964793
0.832979122390299,8.49119088534652,8.73733890458605,8.83656540918847
0.833104138017252,8.49182030398285,8.7377123642537,8.83659808883731
0.833229153644206,8.49184409344726,8.74003173627192,8.83954032204253
0.833354169271159,8.49419611675878,8.7406858976932,8.84048016650443
0.833479184898112,8.49521930665329,8.74077877614649,8.84273466952645
0.833604200525066,8.49666075921487,8.74125626355557,8.84787195562076
0.833729216152019,8.49895050499975,8.74209182922621,8.84867448246054
0.833854231778972,8.49962699055389,8.74525675076983,8.84994739642108
0.833979247405926,8.50234129594903,8.7468806858187,8.85162182929721
0.834104263032879,8.50467184519343,8.74733512982365,8.85385411300432
0.834229278659832,8.50727080707258,8.74773055404978,8.85492498266891
0.834354294286786,8.50768983020439,8.7538518765583,8.85576982631675
0.834479309913739,8.50892674301067,8.75669743550065,8.85607055893304
0.834604325540693,8.5092199093145,8.7573627010482,8.85691293742793
0.834729341167646,8.51111755649245,8.75953136979746,8.86042699819717
0.834854356794599,8.51113882426075,8.76748487689013,8.86061611565752
0.834979372421553,8.51164807064833,8.76794082618524,8.86095794519587
0.835104388048506,8.51672389116848,8.76880567325376,8.86119774515522
0.835229403675459,8.51843198892219,8.77024380447962,8.86638320916566
0.835354419302413,8.51930789924563,8.77157252379057,8.86648565317983
0.835479434929366,8.52103129481912,8.77462950051641,8.86711376805548
0.835604450556319,8.52242414426296,8.77485627899637,8.87202161041018
0.835729466183273,8.5244536938092,8.77512461871781,8.87505026224913
0.835854481810226,8.5261869066932,8.7773767536006,8.87577070748509
0.83597949743718,8.52672546388692,8.77934440727627,8.87904348298852
0.836104513064133,8.52718373655133,8.78485438809813,8.88259041557296
0.836229528691086,8.52758353313596,8.78642331348885,8.88335272334323
0.83635454431804,8.53029508213843,8.78706450082871,8.88663944504409
0.836479559944993,8.53073188498804,8.78743448198232,8.88673905113682
0.836604575571946,8.53107365918743,8.78803114146437,8.88942246083172
0.8367295911989,8.53695054971233,8.78837157681303,8.8907857585707
0.836854606825853,8.53846832535854,8.79346510558929,8.89386006741866
0.836979622452807,8.54081309536771,8.79689542799717,8.90002889421192
0.83710463807976,8.54140182827849,8.7973120915449,8.90211738204346
0.837229653706713,8.54323981646916,8.79778033190764,8.90734062493962
0.837354669333667,8.54735269340006,8.79842786064896,8.9095054065717
0.83747968496062,8.54742559527892,8.7997001235812,8.91117635154694
0.837604700587573,8.54930119128548,8.80229034791052,8.91139515588034
0.837729716214527,8.54959884693786,8.8045545801826,8.91219372675635
0.83785473184148,8.5508713402319,8.80467781316473,8.91507235039472
0.837979747468434,8.55586981904625,8.80574242466135,8.91710264384307
0.838104763095387,8.55912103941158,8.80749209050984,8.91930863472892
0.83822977872234,8.55936251800502,8.80946583572324,8.92059369465623
0.838354794349294,8.56284816112723,8.80954673363164,8.92271187218351
0.838479809976247,8.56646073386504,8.80959480335861,8.92458605238586
0.8386048256032,8.56804750221719,8.81555545060739,8.92942016119586
0.838729841230154,8.56812358041894,8.8163036184601,8.93072633317792
0.838854856857107,8.56919637666569,8.81810323350323,8.930786866388
0.83897987248406,8.57132732552094,8.81818203303633,8.93288751484922
0.839104888111014,8.57202661693015,8.81890872678749,8.93513419588594
0.839229903737967,8.5724188997527,8.8192194176487,8.93553394787832
0.839354919364921,8.57351333221153,8.82469344727985,8.93817305752727
0.839479934991874,8.57683707998045,8.8283261101076,8.93821528028232
0.839604950618827,8.57948657821957,8.82852687370173,8.93866761049489
0.839729966245781,8.5822352671242,8.83184433578738,8.94145356123333
0.839854981872734,8.58237282796778,8.83428093358477,8.94170940270527
0.839979997499687,8.58454665827955,8.83550548440567,8.94224003711593
0.840105013126641,8.58589130282378,8.83575061422347,8.943297504803
0.840230028753594,8.58594107370736,8.84210120420422,8.94960427679809
0.840355044380548,8.58615504140497,8.84226733324914,8.9502554871763
0.840480060007501,8.59075084810267,8.84237160472749,8.95141771920941
0.840605075634454,8.59250652750308,8.8432388143459,8.95666671055474
0.840730091261408,8.59940426609599,8.84622140219275,8.95783433063851
0.840855106888361,8.60094624289207,8.84663806937943,8.95972517481588
0.840980122515314,8.6016266353302,8.85112696526207,8.96461306546589
0.841105138142268,8.60197957827578,8.85115428376087,8.96829395567139
0.841230153769221,8.60278541371165,8.85198956518225,8.97027837140971
0.841355169396174,8.6032147537014,8.85613468691061,8.97192836129397
0.841480185023128,8.60436776412117,8.85833020544027,8.97196904218535
0.841605200650081,8.60547615274366,8.85891887599206,8.97310474896716
0.841730216277035,8.60848422423865,8.86709402285257,8.97744891653121
0.841855231903988,8.60893917961551,8.86978091537946,8.97762543956033
0.841980247530941,8.60897011972205,8.87007322641014,8.97780825679862
0.842105263157895,8.61702516880497,8.8702974791889,8.98258634855915
0.842230278784848,8.61951378537921,8.87617069630051,8.98316139173213
0.842355294411801,8.61952208494433,8.87628164371323,8.98385282898667
0.842480310038755,8.6270233369824,8.87635117577784,8.9886912858074
0.842605325665708,8.62774050633305,8.87777512550003,8.98937480918373
0.842730341292662,8.6281320485031,8.87864745071769,8.98984892057364
0.842855356919615,8.62957166794813,8.88171877712413,8.99033698763882
0.842980372546568,8.62967083279865,8.88211068944575,8.99118826663184
0.843105388173522,8.63292128752213,8.88269125420633,8.99135774159477
0.843230403800475,8.63628415968704,8.88293308963885,8.99405103992522
0.843355419427428,8.63697612325613,8.88429895415883,8.99519798694111
0.843480435054382,8.63788428226002,8.89077758138476,8.99559199596568
0.843605450681335,8.63836036117038,8.89086438046525,8.99679216429837
0.843730466308289,8.6392502838057,8.89122100760833,8.99737497036612
0.843855481935242,8.6398435830055,8.89142435759816,8.99847592864651
0.843980497562195,8.64085290302562,8.89386109382322,8.99991761945716
0.844105513189149,8.64188707834196,8.89437962755206,9.00250406546057
0.844230528816102,8.64406330355842,8.89477432021015,9.00334157976617
0.844355544443055,8.64589634644569,8.8984582076505,9.00430182034122
0.844480560070009,8.64710362060411,8.90131178144674,9.00493890847733
0.844605575696962,8.64759857439998,8.90271796782427,9.0060651206695
0.844730591323915,8.6499242166678,8.90422690162097,9.00625314682548
0.844855606950869,8.65011502225906,8.90754783646031,9.00655542047062
0.844980622577822,8.65129876021379,8.9079519754102,9.00821057431297
0.845105638204776,8.65185629145135,8.90800861511078,9.00957887287912
0.845230653831729,8.65258945116951,8.90999294060852,9.00994796068394
0.845355669458682,8.65396324930102,8.91097382379347,9.01082039292152
0.845480685085636,8.65567754504347,8.91441723891246,9.01502674672215
0.845605700712589,8.65990969892313,8.91457696822434,9.01600202732139
0.845730716339542,8.66219941927259,8.91670598483744,9.01673628760705
0.845855731966496,8.66562302637691,8.92066795454826,9.01791488319656
0.845980747593449,8.66591214801706,8.9272082422614,9.01798805478299
0.846105763220403,8.66633688041256,8.93147403880607,9.02204830514098
0.846230778847356,8.66753181141612,8.93226643904443,9.02245904779095
0.846355794474309,8.66898903606234,8.93744792134207,9.02290509044227
0.846480810101263,8.67056649476087,8.93760997303007,9.0263651938786
0.846605825728216,8.67097596316011,8.94193547203601,9.02746885070446
0.846730841355169,8.67498183441456,8.94294213846771,9.02881658669495
0.846855856982123,8.67536132095498,8.94318809937943,9.02999214661621
0.846980872609076,8.67953210169576,8.94349915199999,9.03542536690614
0.84710588823603,8.68202693516835,8.94465897683534,9.03622023505799
0.847230903862983,8.68408900904983,8.94775061232911,9.03809318478024
0.847355919489936,8.68584765712517,8.94828825779527,9.03882779796965
0.84748093511689,8.6894243747432,8.94980681131335,9.04486093972473
0.847605950743843,8.68960447341407,8.95052820885798,9.04522747146385
0.847730966370796,8.6957835539817,8.9517512214734,9.04762083895807
0.84785598199775,8.6967625673917,8.9524809451795,9.04769862401247
0.847980997624703,8.69793397864362,8.95565649921661,9.04787680068563
0.848106013251656,8.6989393441546,8.95649201019323,9.05119339171634
0.84823102887861,8.70448417300275,8.95897388548422,9.05190986653141
0.848356044505563,8.70647560542657,8.96094227539435,9.05386453282905
0.848481060132517,8.70860262442505,8.96142313542118,9.06016521659823
0.84860607575947,8.71057036934826,8.96171377223742,9.06051831764795
0.848731091386423,8.71210838903399,8.9621458019986,9.06110487678312
0.848856107013377,8.71569951248976,8.96460781598055,9.0612768547822
0.84898112264033,8.72150534210493,8.96466033148396,9.06500813724761
0.849106138267283,8.72222846840753,8.96741337142607,9.06796031244197
0.849231153894237,8.73064684848826,8.96836931287478,9.06996439545338
0.84935616952119,8.73096865959056,8.96847124695827,9.07050566713482
0.849481185148144,8.74126634078731,8.96915724543591,9.07512486269768
0.849606200775097,8.74404594407013,8.97098336399808,9.07717463858936
0.84973121640205,8.74583497517551,8.97157352555937,9.09121750904735
0.849856232029004,8.74797096456143,8.97402994631967,9.09162017839127
0.849981247655957,8.74925016433285,8.97492541000897,9.09367528930707
0.85010626328291,8.75029538974953,8.97524867356367,9.0966962314782
0.850231278909864,8.75057297403245,8.97694451867493,9.09696976925098
0.850356294536817,8.75327991693953,8.97754846372682,9.0987547756428
0.85048131016377,8.75335317843395,8.97778655540063,9.09990827495827
0.850606325790724,8.75374060392901,8.97999693842755,9.1002437640115
0.850731341417677,8.7546647096897,8.98074575398246,9.10278011934585
0.850856357044631,8.75739160142268,8.98195903001205,9.10624007279027
0.850981372671584,8.75827997248944,8.9824597283644,9.10928503594418
0.851106388298537,8.76073964853112,8.98307122760036,9.10936098940068
0.851231403925491,8.76535031547414,8.98343484132374,9.10945261361955
0.851356419552444,8.76646590717107,8.98887874241307,9.11130735649713
0.851481435179397,8.7682621418682,8.99271373945542,9.11450283166632
0.851606450806351,8.76917758105613,8.99359192601971,9.11795592705824
0.851731466433304,8.77282352222095,8.99525761659978,9.11838220268087
0.851856482060258,8.77401815860477,8.99534787394411,9.11996102625848
0.851981497687211,8.77736659940034,9.00010396898513,9.12046903213316
0.852106513314164,8.78363550874004,9.0016977335587,9.12227144270183
0.852231528941118,8.78477053982257,9.00251827859173,9.12909884116563
0.852356544568071,8.7857500975803,9.00263281772505,9.13016385737242
0.852481560195024,8.78640044840393,9.00299997184854,9.13472755326524
0.852606575821978,8.78705850995636,9.00840610920306,9.13505297470345
0.852731591448931,8.78785823209116,9.00941946441893,9.13540592765552
0.852856607075885,8.78906893994047,9.01383619646824,9.1373019524408
0.852981622702838,8.79493011125148,9.01676845418553,9.13754137217278
0.853106638329791,8.79859407834456,9.01717689022736,9.142852321598
0.853231653956745,8.80277910785318,9.02044409803207,9.14803049897952
0.853356669583698,8.80376977646959,9.02126959884289,9.14828894143137
0.853481685210651,8.80567883696066,9.02159661012404,9.14881375246747
0.853606700837605,8.80902025594436,9.02199890677699,9.15067354229795
0.853731716464558,8.81057072839013,9.02245690560953,9.15186061174075
0.853856732091511,8.81090552499436,9.02516729438916,9.15204949192296
0.853981747718465,8.81093506551829,9.02864022205617,9.15563164827149
0.854106763345418,8.81125559330323,9.02958506289219,9.15666492550794
0.854231778972372,8.81212115315505,9.03192102840853,9.15771223499913
0.854356794599325,8.81275970897903,9.03266372837549,9.16478659799646
0.854481810226278,8.81415416530519,9.03465616842522,9.16586294338777
0.854606825853232,8.81511589395276,9.03700574545141,9.16615444667585
0.854731841480185,8.81602237653392,9.03950572403187,9.16734759511716
0.854856857107138,8.81963881622762,9.04089303677847,9.16985972888251
0.854981872734092,8.82080597967563,9.04388826259351,9.16993690113126
0.855106888361045,8.82117046607334,9.0489953884313,9.17036714212617
0.855231903987999,8.82325890705594,9.05353293528897,9.17046181733621
0.855356919614952,8.82638074407986,9.05988383983264,9.17226632246551
0.855481935241905,8.82908743463875,9.06358494153752,9.17653770539292
0.855606950868859,8.8314122470374,9.06433379959873,9.17966497330867
0.855731966495812,8.83161960812257,9.06775528250799,9.1801009298814
0.855856982122765,8.83219011157395,9.06853832893539,9.18456636067494
0.855981997749719,8.83252782264415,9.06938135839124,9.18478802558987
0.856107013376672,8.83268087819127,9.07019505743562,9.18722912808546
0.856232029003625,8.83293440846037,9.07088492916062,9.19020232083568
0.856357044630579,8.83307530739924,9.07380436141692,9.19141357086449
0.856482060257532,8.83801770271843,9.07684137477261,9.19485406416211
0.856607075884486,8.83860783136014,9.07913724879429,9.20131854591427
0.856732091511439,8.84450909958711,9.08155885808104,9.2028667944571
0.856857107138392,8.8453567870846,9.08410292111984,9.20416147968241
0.856982122765346,8.84657866323185,9.08834433585963,9.20435046538994
0.857107138392299,8.84670891135065,9.088361897584,9.20533967676213
0.857232154019252,8.84912087378292,9.09018015649961,9.20840910685703
0.857357169646206,8.85150439436599,9.09300187163416,9.21467694137341
0.857482185273159,8.85187999234865,9.09728718855979,9.2159347296685
0.857607200900113,8.85264498344841,9.09971722284466,9.21793450631122
0.857732216527066,8.8528651762567,9.10440545750604,9.21864028204028
0.857857232154019,8.85307350014446,9.10612070624998,9.22146182118979
0.857982247780973,8.85375492784902,9.10877244117782,9.22372128812182
0.858107263407926,8.85443247737243,9.11060252559342,9.22885441194645
0.858232279034879,8.8549189467739,9.11270327286693,9.23856091206459
0.858357294661833,8.85532907955053,9.11348185892601,9.24132169528676
0.858482310288786,8.85562559519093,9.11450024298145,9.24367275615991
0.85860732591574,8.85661596413616,9.11493603373462,9.24488633966237
0.858732341542693,8.85692551594181,9.11568270920441,9.24903479548686
0.858857357169646,8.85974719151774,9.11744237105204,9.2494691476556
0.8589823727966,8.86055131788708,9.11792354904931,9.25457863273953
0.859107388423553,8.86191392711973,9.11992141008993,9.25507205815309
0.859232404050506,8.86707736823625,9.12054136797683,9.25565490157679
0.85935741967746,8.86761770256711,9.123046584635,9.26063795757498
0.859482435304413,8.87429399604759,9.12388755569767,9.26212349116807
0.859607450931366,8.87623539527389,9.12418858178841,9.26327491254818
0.85973246655832,8.8775417222335,9.12652564603717,9.26360364583455
0.859857482185273,8.87915778854919,9.1292307350455,9.26727782147018
0.859982497812227,8.87926457914802,9.13336038793394,9.26854414675095
0.86010751343918,8.88140101658875,9.13687035835063,9.27002279959847
0.860232529066133,8.88158799471681,9.13795165071242,9.27007190516449
0.860357544693087,8.88499726554608,9.1380110628955,9.27236862693248
0.86048256032004,8.8852451625406,9.13875469336493,9.27264649949514
0.860607575946993,8.88609818446065,9.13953234236128,9.27357473247299
0.860732591573947,8.88621230166098,9.14041964089717,9.27623462851314
0.8608576072009,8.89252977113188,9.14112981615883,9.2770074389383
0.860982622827853,8.89321013704009,9.14597802496874,9.27716559172985
0.861107638454807,8.89370963554149,9.15439768622662,9.27768624040182
0.86123265408176,8.89469339046338,9.15519869742795,9.28164959454153
0.861357669708714,8.89814134715381,9.15553710990554,9.28176713292829
0.861482685335667,8.90055335064511,9.15793664106784,9.28618367928152
0.86160770096262,8.90312503264765,9.16093286375725,9.2864351761378
0.861732716589574,8.90529393671921,9.16480756779185,9.28837636915936
0.861857732216527,8.90608341599004,9.16719045268509,9.28924631778474
0.86198274784348,8.9065842056593,9.16838896254004,9.2928299888499
0.862107763470434,8.90861297404888,9.17045837220627,9.29477723203905
0.862232779097387,8.91565256387003,9.17340482832737,9.29815460090974
0.86235779472434,8.92275184654868,9.17609076110232,9.30493369444423
0.862482810351294,8.92277732156698,9.17696630713102,9.30581774736014
0.862607825978247,8.92354984330976,9.17749347763357,9.30750544224881
0.862732841605201,8.92412717613619,9.17883817306039,9.30765145073643
0.862857857232154,8.93111385901298,9.17890252688773,9.3084694937598
0.862982872859107,8.93328553351636,9.18012235891879,9.31081902592903
0.863107888486061,8.93493749133063,9.18016669279404,9.31156275063907
0.863232904113014,8.93713348889275,9.18029541072257,9.31184835923709
0.863357919739967,8.93958774897516,9.18063615628124,9.31199390957078
0.863482935366921,8.94037021412404,9.18110703283518,9.31298783285084
0.863607950993874,8.94140539670346,9.18186988535947,9.31326501346329
0.863732966620828,8.94159959508694,9.18342233935229,9.31328153083602
0.863857982247781,8.94170574937993,9.18965657367012,9.31378265500745
0.863982997874734,8.94550979643435,9.19443565089263,9.31750850070561
0.864108013501688,8.94933982036833,9.19776676928112,9.31866706535047
0.864233029128641,8.95012889944249,9.20846423288904,9.3188936256844
0.864358044755594,8.9504313704185,9.21846201144791,9.32019174927721
0.864483060382548,8.9513784238596,9.21869420876616,9.32035356089025
0.864608076009501,8.9522000133729,9.22076166198711,9.32288942059813
0.864733091636455,8.95252100367892,9.22355427729802,9.32703228366504
0.864858107263408,8.95333843149549,9.22374257609904,9.33220642191658
0.864983122890361,8.95953261538336,9.22471053650445,9.33226910880195
0.865108138517315,8.96239864189108,9.22589706327519,9.33338160869244
0.865233154144268,8.9628786924889,9.22782575180993,9.33498195519847
0.865358169771221,8.96336671530605,9.2291806386915,9.33822753258061
0.865483185398175,8.96715144664554,9.22962193160053,9.33828660004166
0.865608201025128,8.96955758497951,9.23222278846294,9.34517034867955
0.865733216652081,8.97436098152374,9.23468608874454,9.34555584379378
0.865858232279035,8.97528973662292,9.23635103260674,9.34700704548007
0.865983247905988,8.97577901215056,9.23806524751704,9.34755811120642
0.866108263532942,8.97816832451316,9.23983033542095,9.34811110271636
0.866233279159895,8.97841510215514,9.24080793450209,9.35206299193589
0.866358294786848,8.98079168970598,9.24366138591276,9.35600677541865
0.866483310413802,8.9912231076562,9.2446475527705,9.35889249826142
0.866608326040755,8.99282359700099,9.2455852353504,9.35919879432213
0.866733341667708,8.99343170164021,9.24616752943284,9.35945970658864
0.866858357294662,8.99469623032397,9.25046168143682,9.36075538099336
0.866983372921615,8.99610117441701,9.25303125502632,9.36185259938123
0.867108388548569,8.99761183666261,9.25426911432949,9.36268624537418
0.867233404175522,8.99768612819754,9.25633566048393,9.3637535023139
0.867358419802475,8.99865697069539,9.25955673866591,9.36485746645496
0.867483435429429,8.99886121975716,9.2621867967568,9.36612972626686
0.867608451056382,8.99957556954876,9.26323830195487,9.36770437552939
0.867733466683335,9.00497610487361,9.26393814655392,9.36806752997028
0.867858482310289,9.01070984190132,9.26472916472005,9.36860041234464
0.867983497937242,9.01563350627275,9.27047735177143,9.3713982612956
0.868108513564195,9.02136438707699,9.27074292088233,9.37347600299543
0.868233529191149,9.02248009654654,9.27077299409921,9.37417829754473
0.868358544818102,9.02387263682252,9.27441021963705,9.37549614636268
0.868483560445056,9.02391095778353,9.2758526555614,9.37640168806903
0.868608576072009,9.028148807056,9.27673300295427,9.37791054495459
0.868733591698962,9.03041757597471,9.27812389137728,9.37838919881751
0.868858607325916,9.03177587557833,9.27855071033839,9.37891976950486
0.868983622952869,9.03179739822384,9.27953330632408,9.37898794917235
0.869108638579822,9.03750072587317,9.27960253790732,9.38691126779656
0.869233654206776,9.04127970500793,9.28533110790111,9.38812525223037
0.869358669833729,9.04209654052161,9.28544518069035,9.3881835173142
0.869483685460683,9.04489798650905,9.28613828039743,9.39197468874784
0.869608701087636,9.05036516868477,9.28615430610501,9.39243327874055
0.869733716714589,9.05076523428825,9.28619699593236,9.39287341358403
0.869858732341543,9.05598849750007,9.29459882836571,9.39360411313314
0.869983747968496,9.05723346719188,9.29612464096711,9.39422206749408
0.870108763595449,9.05778002401082,9.29768695392796,9.39516185872446
0.870233779222403,9.05788853318804,9.29811153809833,9.39569614647277
0.870358794849356,9.06002605623153,9.29955787514502,9.39713725713959
0.87048381047631,9.0655426369064,9.30026628481317,9.39981811577805
0.870608826103263,9.06806418928317,9.3028712767459,9.40049943050445
0.870733841730216,9.06928390562448,9.30394856721895,9.40272189131647
0.87085885735717,9.07211557273094,9.30706221951671,9.4031817506042
0.870983872984123,9.07544055939605,9.31388755817736,9.40463731534038
0.871108888611076,9.07580177186352,9.31448591933133,9.4059944219473
0.87123390423803,9.07807664787652,9.3159037924626,9.41010804460521
0.871358919864983,9.07832950080876,9.3160727923953,9.41080087141352
0.871483935491936,9.08309914076597,9.3172875434411,9.41172460554505
0.87160895111889,9.0889392318564,9.31760188581911,9.41853232523961
0.871733966745843,9.09117327023952,9.31775674320827,9.42478922940768
0.871858982372797,9.09407147384486,9.32323789766659,9.42643612409766
0.87198399799975,9.09575959751641,9.32495190525822,9.42691412404012
0.872109013626703,9.09678404237353,9.32540114070469,9.4278350532768
0.872234029253657,9.09853851119281,9.32702055983313,9.43475981739495
0.87235904488061,9.09864001595957,9.32774825667805,9.43757499898713
0.872484060507563,9.10008795551776,9.3316459580617,9.43765135093345
0.872609076134517,9.10175663575348,9.33253380188122,9.43778458340042
0.87273409176147,9.10184367776067,9.33572449796866,9.4412437716974
0.872859107388424,9.10216324996501,9.33606324683763,9.44143420373591
0.872984123015377,9.10382053897267,9.34114527531994,9.44435916700333
0.87310913864233,9.10702182879536,9.34145450629761,9.4453169707536
0.873234154269284,9.10898813460153,9.3439486554943,9.45391934191635
0.873359169896237,9.11012482834519,9.34487949167067,9.45940863525859
0.87348418552319,9.11736169156885,9.34520394930735,9.46235015810155
0.873609201150144,9.11749437557957,9.34609618718863,9.46299123573334
0.873734216777097,9.11948109922222,9.34827932732282,9.46388634143247
0.873859232404051,9.12126706531505,9.34860708965681,9.46650193273336
0.873984248031004,9.12127662876272,9.34962931759007,9.46852212253559
0.874109263657957,9.12212761849078,9.3501860980979,9.46860464815448
0.874234279284911,9.12220837581125,9.35043738662854,9.46949579048988
0.874359294911864,9.12237961407536,9.35190203279254,9.47219513258716
0.874484310538817,9.12759502823654,9.35352112831862,9.47273844998748
0.874609326165771,9.13114306061227,9.35425853488818,9.47546153248728
0.874734341792724,9.13116002097751,9.35660698649242,9.47744390531058
0.874859357419677,9.13239585453407,9.35826242805276,9.47811994084483
0.874984373046631,9.13707397915527,9.35905877209792,9.47896690529834
0.875109388673584,9.13746885659629,9.36046504802147,9.48467581404803
0.875234404300538,9.14421452754097,9.36058159402855,9.4846784691936
0.875359419927491,9.14703819420399,9.36333981683052,9.48490670055412
0.875484435554444,9.14716744919668,9.36395308823679,9.48580995757829
0.875609451181398,9.15184952958622,9.36488267805083,9.48664765491791
0.875734466808351,9.15230161416457,9.36686964330801,9.48958902064241
0.875859482435304,9.15412776588721,9.36769121810802,9.4901711830562
0.875984498062258,9.16392782078746,9.37138428614911,9.49641946670817
0.876109513689211,9.16434714634508,9.37301784529685,9.49749234876649
0.876234529316165,9.17140635066997,9.37408871589791,9.49997551643285
0.876359544943118,9.17227959573974,9.38121171719345,9.50062485849121
0.876484560570071,9.17922204859682,9.38381707011753,9.50245450748309
0.876609576197025,9.17932668270769,9.38408767126082,9.50349516667467
0.876734591823978,9.17968432265063,9.38721293946512,9.50390803304483
0.876859607450931,9.19106495937682,9.38748674254721,9.50635650204342
0.876984623077885,9.19233740358239,9.38863401893652,9.5094851799792
0.877109638704838,9.19235478917884,9.39193862445529,9.51100380044306
0.877234654331791,9.19332157034955,9.39584191056626,9.51579412190507
0.877359669958745,9.19455098821549,9.39669089812837,9.51614664501749
0.877484685585698,9.19866564660984,9.39685522016562,9.5185999880334
0.877609701212652,9.19909748824714,9.39825940235457,9.52075315442609
0.877734716839605,9.19996947503666,9.40450719132343,9.52713690688019
0.877859732466558,9.20199512535806,9.40625300240673,9.52807351388779
0.877984748093512,9.20420950308369,9.41021721749789,9.52832675250198
0.878109763720465,9.20651223312765,9.41185001610895,9.52908515449776
0.878234779347418,9.20654690518289,9.4134388044166,9.53006478685337
0.878359794974372,9.20893944431382,9.41727737331773,9.53046587052212
0.878484810601325,9.21133410344952,9.41986865859647,9.53169849610482
0.878609826228279,9.2147693124925,9.42168323324553,9.5327999690969
0.878734841855232,9.21515467445608,9.4219579864415,9.53428664204698
0.878859857482185,9.21579342800476,9.42300353370535,9.53434383942293
0.878984873109139,9.21904448326715,9.42336837191267,9.53636438282918
0.879109888736092,9.21952925393735,9.42722602008968,9.53872778584415
0.879234904363045,9.22134420316591,9.43096967792369,9.54427824412668
0.879359919989999,9.22184753841391,9.43186520570528,9.54476623368321
0.879484935616952,9.22343778436377,9.43228026537226,9.54523785808362
0.879609951243906,9.22468235801385,9.4388022132138,9.54524666986929
0.879734966870859,9.22613626191847,9.44377063708962,9.55105026127426
0.879859982497812,9.2262305116078,9.44381584753455,9.55963837496513
0.879984998124766,9.22863970276693,9.44501941587577,9.56024217128977
0.880110013751719,9.23207933838258,9.44535255823223,9.56095240657146
0.880235029378672,9.23254256207684,9.45017277012713,9.56623618527735
0.880360045005626,9.23446869709214,9.45268453667363,9.56825512690849
0.880485060632579,9.23523400230779,9.45535125065481,9.57490227917298
0.880610076259532,9.23537485164326,9.45759515099638,9.57697725691254
0.880735091886486,9.23555356764425,9.45838636899662,9.57971573850373
0.880860107513439,9.23613571514348,9.4585022114674,9.58207479859527
0.880985123140393,9.23636558285325,9.45888034702058,9.58262922168887
0.881110138767346,9.23827007904183,9.46029114987142,9.58270230692789
0.881235154394299,9.24175980224441,9.46121084786655,9.58272204181815
0.881360170021253,9.24266774270527,9.46243163095437,9.58457905645008
0.881485185648206,9.24359197621855,9.46355188990166,9.58911848606781
0.881610201275159,9.25153408592092,9.46638852872216,9.58951535142702
0.881735216902113,9.25294529222567,9.47167498479421,9.59066721199302
0.881860232529066,9.254313458191,9.47317751648811,9.59157641037678
0.88198524815602,9.25709001769281,9.4760098419458,9.59411934831536
0.882110263782973,9.25890690808859,9.47678435365757,9.59913722100273
0.882235279409926,9.261031369319,9.47707393817809,9.60125241072438
0.88236029503688,9.26393147077529,9.48197678891014,9.60185856607632
0.882485310663833,9.26515100698952,9.48215613764023,9.60609035455859
0.882610326290786,9.265771311106,9.48636721490923,9.61291556900812
0.88273534191774,9.2664924652165,9.4874606221475,9.61477623561865
0.882860357544693,9.26955726067002,9.48912165633271,9.61957199745428
0.882985373171646,9.27362670340605,9.490290150935,9.62260082990128
0.8831103887986,9.27446122318801,9.49117874359335,9.62414699376871
0.883235404425553,9.27690654159128,9.4917822389227,9.62552101430535
0.883360420052507,9.27865392036172,9.49304006763272,9.62675304858197
0.88348543567946,9.27911370354578,9.49805034744007,9.63039793869289
0.883610451306413,9.2799644427762,9.49831752191481,9.63363116518417
0.883735466933367,9.28130390605059,9.49845374947204,9.63463811752284
0.88386048256032,9.28761926327189,9.50313831205631,9.63816935884381
0.883985498187273,9.29028296144704,9.5032140115696,9.63962656052414
0.884110513814227,9.29240627460939,9.50362017120171,9.63981572191409
0.88423552944118,9.2937136217838,9.50499504557566,9.64071315083427
0.884360545068134,9.29616120598196,9.51162925916418,9.64887068582748
0.884485560695087,9.29626737262664,9.51633915429377,9.65063992911613
0.88461057632204,9.30029480626083,9.52745194298014,9.65172504728828
0.884735591948994,9.30454758745223,9.52752208587229,9.65391287738001
0.884860607575947,9.30687660300845,9.52837170201713,9.65408922496996
0.8849856232029,9.3075629144544,9.53113186999482,9.65621544129433
0.885110638829854,9.30819682482429,9.53163908301427,9.6567628049085
0.885235654456807,9.31636582772796,9.53330874075768,9.65880879551206
0.885360670083761,9.31746349694112,9.53567977837444,9.65969197918539
0.885485685710714,9.31769435307324,9.53888392491808,9.66035368524932
0.885610701337667,9.31805453138328,9.54111283404023,9.66177187300087
0.885735716964621,9.31857637362208,9.54176756603839,9.66258784604122
0.885860732591574,9.32186606758241,9.54731153757541,9.66372829732056
0.885985748218527,9.32231754313739,9.54739855895338,9.66820701170115
0.886110763845481,9.33072057826608,9.55174979458807,9.6703580673991
0.886235779472434,9.33096821669177,9.55270001230343,9.67073446493284
0.886360795099387,9.33135489087859,9.55389127935524,9.67212120624893
0.886485810726341,9.33365849887262,9.55433997655212,9.6725350088646
0.886610826353294,9.33372886807227,9.55471668750956,9.67349242855749
0.886735841980248,9.33432418261878,9.55512952901798,9.67436599427578
0.886860857607201,9.33669556446218,9.55800854926098,9.67696253193526
0.886985873234154,9.33673900537643,9.55807200257473,9.67930982834106
0.887110888861108,9.33771511287106,9.56048404272239,9.67985311022215
0.887235904488061,9.34007994768998,9.56276169037678,9.68000099990279
0.887360920115014,9.34206531799695,9.56432418579673,9.68002132418537
0.887485935741968,9.34239525060644,9.56762011497204,9.68225447025254
0.887610951368921,9.34425087449606,9.56970686970675,9.68358344621608
0.887735966995875,9.3470234681128,9.57324430730502,9.68396798687615
0.887860982622828,9.34750843345157,9.57414874846376,9.68489332190073
0.887985998249781,9.35499797715953,9.58252205279765,9.68606627142064
0.888111013876735,9.35515644442679,9.58583919265757,9.68834787475243
0.888236029503688,9.35772556434484,9.58611754958406,9.69174497930195
0.888361045130641,9.35790283636813,9.58841217464837,9.69190140219993
0.888486060757595,9.35793385510596,9.58878172999394,9.69293461194335
0.888611076384548,9.35998483525197,9.59066928094565,9.69300793929279
0.888736092011501,9.36806814902672,9.59143228941799,9.69649283337491
0.888861107638455,9.36931926583392,9.59348865582195,9.7026139696374
0.888986123265408,9.37153928703322,9.59418581306584,9.70338505143782
0.889111138892362,9.37232312374679,9.59691100898135,9.70588386632013
0.889236154519315,9.37349313692484,9.59733078240286,9.70767338456589
0.889361170146268,9.37361963091587,9.59750686537294,9.70829610276119
0.889486185773222,9.37633442178103,9.59899001046438,9.70854590547869
0.889611201400175,9.37962431760142,9.60258102064504,9.71037255725866
0.889736217027128,9.38076362405383,9.60502509623446,9.71263865138936
0.889861232654082,9.38155069928303,9.60746172715907,9.71679861022443
0.889986248281035,9.38346510500892,9.61090251580574,9.71721712989019
0.890111263907988,9.38569455760828,9.6122415215794,9.72002287792182
0.890236279534942,9.38658996816788,9.61539922554089,9.72011923741983
0.890361295161895,9.38834952945746,9.61752297570932,9.72430411746298
0.890486310788849,9.39128752891911,9.61830522894687,9.72654389653613
0.890611326415802,9.39208401457775,9.62082250239442,9.72969620369325
0.890736342042755,9.39244446492999,9.62102101124573,9.73948173409253
0.890861357669709,9.39564777949167,9.62168539105512,9.74028694366681
0.890986373296662,9.3998279689589,9.62378315457255,9.74324233783281
0.891111388923615,9.40013697634929,9.624442523616,9.74516486701076
0.891236404550569,9.40702844202435,9.6264343129708,9.74915631003691
0.891361420177522,9.4079251757119,9.62684632046153,9.75144356462917
0.891486435804476,9.41789426761632,9.62763472035185,9.75314905918928
0.891611451431429,9.41850229369631,9.62853721139791,9.75376003611933
0.891736467058382,9.42334934024336,9.62990537423763,9.75468077522761
0.891861482685336,9.4251917070718,9.63059060752074,9.7558092268851
0.891986498312289,9.42623887225755,9.63111355917617,9.75689527826748
0.892111513939242,9.42755950024513,9.63153296921777,9.76162477026203
0.892236529566196,9.43166834943731,9.63182012835227,9.76752811571424
0.892361545193149,9.43244126077498,9.6341274940898,9.7747593129637
0.892486560820102,9.43475973177207,9.64108419540632,9.77490375529118
0.892611576447056,9.43505428791426,9.64135757563229,9.77700719329416
0.892736592074009,9.43525140195512,9.64150048674546,9.77858446470387
0.892861607700963,9.43913125167272,9.64279502063565,9.78004159379655
0.892986623327916,9.43931534561616,9.64296961275963,9.78085001665633
0.893111638954869,9.43935929266347,9.64338388641081,9.78408776902017
0.893236654581823,9.43963384248437,9.64428323581549,9.78536923896407
0.893361670208776,9.44060327492375,9.64432364097211,9.79160298913295
0.893486685835729,9.44267739510121,9.64668329402607,9.79241601952229
0.893611701462683,9.44273899827073,9.64673125926267,9.79401085534795
0.893736717089636,9.44293073525065,9.64969357408032,9.79686148019418
0.89386173271659,9.44364704141531,9.65000063487808,9.79699371835038
0.893986748343543,9.44561468777008,9.65559482146588,9.80001176644988
0.894111763970496,9.45335280261743,9.65759284385968,9.80050190953071
0.89423677959745,9.45394384753396,9.66112528565568,9.80071737367397
0.894361795224403,9.45516519777104,9.66258547048019,9.80150027930491
0.894486810851356,9.45744664276304,9.66659156658325,9.80356378738961
0.89461182647831,9.45812978602057,9.66666076860357,9.80732345962897
0.894736842105263,9.46035609452589,9.66806229933765,9.80876580408557
0.894861857732216,9.46144641675717,9.66930618497973,9.80935489241766
0.89498687335917,9.46243610173687,9.6693544589583,9.8123893993726
0.895111888986123,9.46387341814424,9.67213103353102,9.82065853115538
0.895236904613077,9.46390571045449,9.67305590283429,9.82139245004601
0.89536192024003,9.46468229082781,9.67312894906038,9.82651234389104
0.895486935866983,9.4660970191706,9.68169397411682,9.82720061957015
0.895611951493937,9.46645542728915,9.68190785097681,9.82724125260762
0.89573696712089,9.46722939580293,9.68374174845828,9.83409173107608
0.895861982747843,9.46746598412294,9.68644065974696,9.83662374015092
0.895986998374797,9.46794211350612,9.69203898330612,9.83911908840435
0.89611201400175,9.46816353105252,9.69390872046486,9.84067732022104
0.896237029628704,9.46830972053551,9.6945916315103,9.84565363937347
0.896362045255657,9.46856730705708,9.69713864653458,9.84573478290068
0.89648706088261,9.46860490729954,9.70839293764509,9.84751677395843
0.896612076509564,9.4722308308712,9.70991758697626,9.84928892503273
0.896737092136517,9.47313619641336,9.71363762720658,9.84966536199292
0.89686210776347,9.47791860289526,9.71600684787604,9.85001411456156
0.896987123390424,9.48092629818536,9.71671346611643,9.85065611274493
0.897112139017377,9.4811993374157,9.71943856122176,9.85619248044051
0.897237154644331,9.48205735971765,9.7211859084455,9.85812967313871
0.897362170271284,9.48488839653003,9.72148452668351,9.86156686724417
0.897487185898237,9.48861849696158,9.72628264920336,9.86256433652014
0.897612201525191,9.4942191469144,9.72660271978484,9.8667826288521
0.897737217152144,9.49492209150916,9.72693592587948,9.86801695525283
0.897862232779097,9.4955535973482,9.73090850007809,9.87127952093716
0.897987248406051,9.49605365242026,9.73731889583287,9.87616638762349
0.898112264033004,9.50211677286418,9.73788421963116,9.87664529616381
0.898237279659957,9.50454355220962,9.73924223199409,9.87877068254467
0.898362295286911,9.50803110271185,9.73999413307615,9.88006217030231
0.898487310913864,9.50890908997659,9.74243673415469,9.88048912214904
0.898612326540818,9.51280104573625,9.7435594761257,9.88621067143979
0.898737342167771,9.51356962398296,9.7454014410463,9.88783134100896
0.898862357794724,9.51827412077892,9.74706277520533,9.88830146051234
0.898987373421678,9.51850395683193,9.74949594474382,9.8894874569906
0.899112389048631,9.51919526855622,9.75089736186872,9.89045147535538
0.899237404675584,9.52138751496677,9.75446463557983,9.90142616263504
0.899362420302538,9.52258022068367,9.75520343733219,9.90768128563512
0.899487435929491,9.52324119097364,9.75542470873801,9.91056362309869
0.899612451556445,9.52583658595571,9.75708435604785,9.91504864225452
0.899737467183398,9.53226792815878,9.76227813466614,9.91584695074453
0.899862482810351,9.53412399662807,9.76432839555953,9.91698050232983
0.899987498437305,9.53471868652475,9.76558008847104,9.91714422432626
0.900112514064258,9.53793162941517,9.76781141848614,9.92194664064377
0.900237529691211,9.53994048379213,9.76919633007215,9.92219956327844
0.900362545318165,9.54201305637811,9.77629712608627,9.92836387489206
0.900487560945118,9.54824146977037,9.77869244199757,9.92988750554591
0.900612576572071,9.55368609575702,9.78344663833112,9.93036122865125
0.900737592199025,9.55524838501817,9.78629152667759,9.9307869852801
0.900862607825978,9.55536033859876,9.78888728075604,9.93200452449066
0.900987623452932,9.55625431123514,9.78953982658307,9.93225539993773
0.901112639079885,9.55626656443228,9.79127363226968,9.9332098546627
0.901237654706838,9.55655998951784,9.79627960607305,9.93350072591037
0.901362670333792,9.55939579985294,9.80136882965159,9.93470005415066
0.901487685960745,9.56255683456182,9.80448075031487,9.93805555115339
0.901612701587698,9.56419791104738,9.80681188750346,9.94088692567308
0.901737717214652,9.56558249860959,9.80758426388539,9.94207325545169
0.901862732841605,9.56746132740391,9.81120334255132,9.95446872470757
0.901987748468559,9.57016528815351,9.81127413597051,9.95634438735737
0.902112764095512,9.57332904125673,9.81392954677109,9.9605745264209
0.902237779722465,9.57504565488653,9.81446476240556,9.96153945191867
0.902362795349419,9.57674375036039,9.81610879528649,9.96253106750683
0.902487810976372,9.57874183877524,9.81618886915575,9.96539081877984
0.902612826603325,9.58014536730323,9.81753965327038,9.96806959037473
0.902737842230279,9.58310191366312,9.81931998950055,9.96871982069748
0.902862857857232,9.58533442775795,9.81996849499929,9.9688394066934
0.902987873484186,9.58582397367,9.82322197290685,9.96992673100982
0.903112889111139,9.58911149948089,9.82500922586558,9.97005989660114
0.903237904738092,9.58939474164001,9.82757152568782,9.97481172095242
0.903362920365046,9.59035984694847,9.82942683815511,9.97678081472291
0.903487935991999,9.59478222665656,9.83994084360998,9.97868190132102
0.903612951618952,9.59634531901342,9.84469339036971,9.98077468516913
0.903737967245906,9.59862178242831,9.84563916791388,9.98079301667602
0.903862982872859,9.59884853086889,9.84981876404018,9.98343126029037
0.903987998499812,9.60007595585758,9.85136109040553,9.98383001963821
0.904113014126766,9.60310737133658,9.85138026107235,9.98495702548317
0.904238029753719,9.60621698908599,9.85391328992506,9.98672195943059
0.904363045380673,9.60748891418059,9.85503929190163,9.98798916249843
0.904488061007626,9.60792384905634,9.85506876977765,9.98926200754921
0.904613076634579,9.61003691423603,9.85705841507527,9.99184298480757
0.904738092261533,9.61134408659415,9.85788806598809,9.99251405054621
0.904863107888486,9.61648426889773,9.86722408036732,9.99271866756648
0.904988123515439,9.61828840233052,9.87068028506198,9.99301151955025
0.905113139142393,9.61835315296113,9.87189646027955,9.99301215417756
0.905238154769346,9.62224063693857,9.87434670387012,9.99341615596238
0.9053631703963,9.62254066924152,9.87724486036034,9.99626858714273
0.905488186023253,9.62539134854333,9.88164056469676,9.99650280078049
0.905613201650206,9.6257315929537,9.88173658387506,10.0049293968663
0.90573821727716,9.62618080335391,9.88190802662157,10.0084572247957
0.905863232904113,9.62775894814814,9.88510771271864,10.0087900241548
0.905988248531066,9.63438338585534,9.88910673570827,10.0120394946402
0.90611326415802,9.63546819873818,9.89001487777622,10.0130299702155
0.906238279784973,9.63579428921327,9.89267201252073,10.0130934946272
0.906363295411927,9.63692597526291,9.89299673946978,10.014888922284
0.90648831103888,9.63838183093461,9.89336781072983,10.0199006591051
0.906613326665833,9.64129651964051,9.89371888101696,10.0203766033533
0.906738342292787,9.64242143737859,9.89674475326043,10.0223551564348
0.90686335791974,9.65213029169466,9.89771760133876,10.027306405546
0.906988373546693,9.65475628753998,9.8999213528427,10.0340018901291
0.907113389173647,9.65555286260032,9.90071979813392,10.0354253200636
0.9072384048006,9.6572733186533,9.90195457962212,10.0415332948342
0.907363420427553,9.66050156591624,9.90308744673401,10.0441913363163
0.907488436054507,9.6618393536934,9.90557791305348,10.0456445181295
0.90761345168146,9.66214058996842,9.90824537879272,10.0514403154797
0.907738467308414,9.66362124942096,9.90972194144218,10.0524315664377
0.907863482935367,9.6642558173758,9.91919088444802,10.0529843376889
0.90798849856232,9.66988052400166,9.92234599652684,10.0543576728446
0.908113514189274,9.6702016601412,9.92382055404481,10.0556797823213
0.908238529816227,9.67360720773078,9.92595819751364,10.0586570099602
0.90836354544318,9.67472712388636,9.92609731323912,10.0591814629317
0.908488561070134,9.67695447816488,9.9317705337716,10.0665606469467
0.908613576697087,9.67729712649483,9.93345936561105,10.0696616452104
0.908738592324041,9.68517375995853,9.93552499153659,10.0698692537333
0.908863607950994,9.68554107281541,9.93562726071092,10.0703533506502
0.908988623577947,9.68873519773751,9.93591292870411,10.071038844889
0.909113639204901,9.69012574899028,9.94179184626356,10.0787732661206
0.909238654831854,9.69374317662152,9.94193924410433,10.0820194502412
0.909363670458807,9.69424439933875,9.94259396854902,10.08206239615
0.909488686085761,9.69558559666764,9.94283718340981,10.0832534214517
0.909613701712714,9.7006205830505,9.94467045193642,10.0869511479923
0.909738717339667,9.70237188344232,9.94546724374725,10.0870585644912
0.909863732966621,9.70273242574211,9.94640016217092,10.0948863015027
0.909988748593574,9.70330230300084,9.94670462040162,10.0955607448972
0.910113764220528,9.70341900678692,9.95094320831883,10.0992748968837
0.910238779847481,9.7094535231154,9.95180559821423,10.1108294478019
0.910363795474434,9.71593273379164,9.95313639603624,10.1157831675524
0.910488811101388,9.71832808315536,9.95463136164108,10.1170140579829
0.910613826728341,9.72096983402226,9.95926790275032,10.1190171815761
0.910738842355294,9.72626777665293,9.95937567739542,10.1215646438453
0.910863857982248,9.72681300243088,9.96157810359431,10.1225418726658
0.910988873609201,9.7296541530384,9.96202683526627,10.1260226313246
0.911113889236155,9.7306526297858,9.96220306858048,10.1270578468052
0.911238904863108,9.73216003435411,9.96274384818754,10.129094256903
0.911363920490061,9.73459720723463,9.96700169954605,10.132789373023
0.911488936117015,9.73576869824935,9.96979997845811,10.1386684286396
0.911613951743968,9.73832921429841,9.97419430379524,10.1392835329854
0.911738967370921,9.73837535349605,9.97476636374861,10.1410908440567
0.911863982997875,9.7457432222714,9.97589949422218,10.1450904035716
0.911988998624828,9.74615667743246,9.97602540899573,10.1465353316079
0.912114014251782,9.74774053011865,9.97652149213899,10.1502485850486
0.912239029878735,9.74799076221838,9.97883898012419,10.1531085645982
0.912364045505688,9.74829735746923,9.98151852776478,10.1569447032604
0.912489061132642,9.75426643648819,9.98552594519063,10.1573774733755
0.912614076759595,9.75459157801713,9.98887328499922,10.1590208954333
0.912739092386548,9.75766430911209,9.99006834547161,10.1638156339011
0.912864108013502,9.75861464496498,9.99399741483075,10.1769181178344
0.912989123640455,9.75936176864342,9.99637992734028,10.1782858555724
0.913114139267408,9.76352910143946,9.99973966589648,10.1880018273657
0.913239154894362,9.76580004091247,10.0005924055562,10.1916968659145
0.913364170521315,9.7686283526737,10.0064120719144,10.1947324705721
0.913489186148269,9.7687695240282,10.0151635700933,10.1947827731265
0.913614201775222,9.76957198304049,10.0211250478299,10.1971781423774
0.913739217402175,9.77199130809268,10.0212260793235,10.2038680770853
0.913864233029129,9.77322630199676,10.0240348696396,10.2041125224553
0.913989248656082,9.77461985973683,10.0330983185178,10.2068543971204
0.914114264283035,9.77741612644467,10.0334028894628,10.2090315445787
0.914239279909989,9.78326910486265,10.0339670289435,10.212095460651
0.914364295536942,9.78575031109508,10.0389960245733,10.2124312248805
0.914489311163896,9.78621953332385,10.0398903835117,10.2150449497008
0.914614326790849,9.79183234630925,10.044008678152,10.2188063525916
0.914739342417802,9.79733289767274,10.0454898431859,10.2188920071975
0.914864358044756,9.79760992469011,10.049504801814,10.2205117908162
0.914989373671709,9.79860087110354,10.0506773885076,10.221291784326
0.915114389298662,9.7992005858748,10.0528674309645,10.2229044182914
0.915239404925616,9.80024604780664,10.054210114417,10.2260795886842
0.915364420552569,9.80319932362202,10.0592450260617,10.227418251816
0.915489436179522,9.80633455994199,10.0602580674371,10.2336943869635
0.915614451806476,9.80640267293992,10.0726499069817,10.2344654778179
0.915739467433429,9.81083450311517,10.0784088007701,10.2405755681964
0.915864483060383,9.81344542829425,10.0803130840285,10.2414375559334
0.915989498687336,9.81359434582316,10.0808262641857,10.2438517362599
0.916114514314289,9.8153944176219,10.0819371332864,10.2467744567077
0.916239529941243,9.81731464416604,10.0849169475274,10.25159534643
0.916364545568196,9.81852658945333,10.085314265298,10.253179284445
0.916489561195149,9.81990556630884,10.0857035285209,10.2566215423756
0.916614576822103,9.82082117350996,10.0867676341068,10.2598325502503
0.916739592449056,9.82141761460649,10.087027616367,10.2614790780428
0.916864608076009,9.82144978290212,10.0872561271565,10.2627020984628
0.916989623702963,9.82411457512072,10.087680061823,10.2645829856849
0.917114639329916,9.82428608353814,10.0890199776888,10.2648877590371
0.91723965495687,9.82447598246991,10.0918051557407,10.2656095239646
0.917364670583823,9.82762791270498,10.0959571053763,10.2693302787917
0.917489686210776,9.83279939061163,10.0965680704666,10.2713322225542
0.91761470183773,9.83474433515264,10.1019509967682,10.2720711173722
0.917739717464683,9.83687171106165,10.1041103507278,10.2729193610621
0.917864733091636,9.83779720437582,10.1138812413645,10.2731877214535
0.91798974871859,9.8420675140993,10.1153818070185,10.2735724803463
0.918114764345543,9.84390515387772,10.1180307638875,10.2760852624995
0.918239779972497,9.84481024047604,10.1187531101781,10.282605874473
0.91836479559945,9.84573384885235,10.1189307026261,10.2857220309942
0.918489811226403,9.84617994860692,10.1194678926189,10.2897530844491
0.918614826853357,9.84701276049679,10.1211441738392,10.29067196906
0.91873984248031,9.84936483958828,10.1212972049138,10.2916982652798
0.918864858107263,9.85285183814278,10.1238343370218,10.2982406614424
0.918989873734217,9.85387676954665,10.1240436278514,10.3019377713464
0.91911488936117,9.85404965104679,10.125790711479,10.302065449012
0.919239904988123,9.85655706341147,10.1261392037905,10.305818876578
0.919364920615077,9.85831647212477,10.1310012858791,10.3092642847295
0.91948993624203,9.85980122768848,10.1380404460392,10.3128348664506
0.919614951868984,9.85997577992817,10.1397291687948,10.3160576428006
0.919739967495937,9.86199527310537,10.1398966124093,10.3165992529598
0.91986498312289,9.86400587232141,10.1517141623012,10.3175844205097
0.919989998749844,9.86441582915625,10.1572817675346,10.3185227076657
0.920115014376797,9.86613887054028,10.1638759595865,10.3216685912973
0.92024003000375,9.86938831075998,10.1667083506941,10.3271844367197
0.920365045630704,9.87263393971385,10.1681601772106,10.3287749202359
0.920490061257657,9.87473737822511,10.1686704804642,10.3300125899963
0.920615076884611,9.87616726133906,10.1745649588914,10.3312553226169
0.920740092511564,9.88895869006292,10.1750990027332,10.3354880418637
0.920865108138517,9.89039316686789,10.1755761907284,10.3377322087128
0.920990123765471,9.89043997089811,10.1771402609224,10.3385450167811
0.921115139392424,9.89163931470157,10.1772199999382,10.3409930200754
0.921240155019377,9.89172997827538,10.1772401282591,10.3471267918988
0.921365170646331,9.89296007109058,10.179002033251,10.3484008006608
0.921490186273284,9.89575735619792,10.1827713685302,10.3500245840676
0.921615201900237,9.89673682786829,10.1833644815224,10.3523088476396
0.921740217527191,9.89922133015416,10.1880693534248,10.3552662896503
0.921865233154144,9.90300629797234,10.1911603749163,10.3562455647374
0.921990248781098,9.90590521357617,10.1927138337913,10.3568770748596
0.922115264408051,9.90913401436608,10.1937748168752,10.3611974745395
0.922240280035004,9.90992552094547,10.1998699165357,10.3639796839563
0.922365295661958,9.91051600300449,10.200848348274,10.3671972578249
0.922490311288911,9.91522585986985,10.2014055184248,10.3698160190471
0.922615326915864,9.91590616457897,10.2039340621418,10.3781209797492
0.922740342542818,9.91643145709128,10.205275586593,10.382346999449
0.922865358169771,9.91738663669775,10.2072245090132,10.3854987180078
0.922990373796725,9.91942289217339,10.2155668400327,10.3876458940598
0.923115389423678,9.91996246158767,10.2162391252951,10.3878073177284
0.923240405050631,9.92497540737518,10.2226374054019,10.3881923233425
0.923365420677585,9.92568548570081,10.2237795478078,10.3903314509957
0.923490436304538,9.92629998572544,10.2238794687961,10.390524139633
0.923615451931491,9.93124212595613,10.2280896488602,10.3927717268935
0.923740467558445,9.93201047446457,10.2291186439027,10.4009809644066
0.923865483185398,9.93225784922933,10.230492703051,10.402614147096
0.923990498812352,9.93696265159778,10.2309399318163,10.4031070663915
0.924115514439305,9.94107648461993,10.2309668008718,10.4045050337169
0.924240530066258,9.94220918614375,10.2316673119516,10.4074835776609
0.924365545693212,9.9427435493358,10.2323166658771,10.4102043672075
0.924490561320165,9.94653719393849,10.2420432497302,10.4116297256732
0.924615576947118,9.94755135069942,10.2462431326008,10.4138052251658
0.924740592574072,9.94908301211203,10.2490496356682,10.4141697946698
0.924865608201025,9.94963201054999,10.2682533392192,10.4171149896366
0.924990623827978,9.95061331912326,10.2690822296043,10.4171216377477
0.925115639454932,9.95103457645851,10.2696866167891,10.4175234924466
0.925240655081885,9.95292524717656,10.2726067722475,10.4192954678274
0.925365670708839,9.95723102646671,10.2726801330318,10.4200966985312
0.925490686335792,9.95770596549919,10.2739512349155,10.420735464846
0.925615701962745,9.9621979585134,10.2762092114088,10.4218116869719
0.925740717589699,9.96765609276015,10.2780987283709,10.422651024246
0.925865733216652,9.97113869592857,10.2785443742051,10.4251816207243
0.925990748843605,9.97487974926162,10.2786662859112,10.4312427626876
0.926115764470559,9.97535326878548,10.2840043563169,10.4316175459422
0.926240780097512,9.9788667801054,10.2848320626147,10.4337620466355
0.926365795724466,9.97895695252073,10.2881611454343,10.438612158176
0.926490811351419,9.97995918357235,10.2944253670968,10.4434514593834
0.926615826978372,9.98465127624535,10.2948610536529,10.4439671352821
0.926740842605326,9.9857495299722,10.3031352681614,10.4446003385633
0.926865858232279,9.98842859444022,10.3070147696293,10.4457716807757
0.926990873859232,9.98977063879476,10.3101512650898,10.4472355174988
0.927115889486186,9.99023646138338,10.3119557140616,10.45081363813
0.927240905113139,9.99046085190057,10.3168921932177,10.4509488608159
0.927365920740092,9.99406512667134,10.3183908255667,10.4550220824104
0.927490936367046,9.99840413781853,10.3186478347988,10.4560357302943
0.927615951993999,10.0011243886752,10.3208276499855,10.4563607463749
0.927740967620953,10.0062673095918,10.3224156343504,10.4565784941027
0.927865983247906,10.007477052256,10.3255648763867,10.4623019894388
0.927990998874859,10.0118750557764,10.3257403595553,10.4634072591437
0.928116014501813,10.0144720853499,10.3274956433241,10.4637952455034
0.928241030128766,10.0156854514397,10.3315144652221,10.4651761271846
0.928366045755719,10.0169260696534,10.3329593209284,10.4678892824664
0.928491061382673,10.0195466889044,10.3350827696786,10.4713657235173
0.928616077009626,10.0216374910013,10.335360687634,10.4744273465527
0.92874109263658,10.0242792295263,10.3358958199412,10.4748705633166
0.928866108263533,10.024543855798,10.3398626510757,10.4804629608669
0.928991123890486,10.0247952875682,10.3405885060583,10.4815357087133
0.92911613951744,10.0263291192717,10.3409342559164,10.4871487381264
0.929241155144393,10.0266452627077,10.3448710947478,10.492787887465
0.929366170771346,10.0277007476269,10.3484154719,10.4943113114209
0.9294911863983,10.0297379085917,10.3507072970489,10.5019583619471
0.929616202025253,10.0356968130612,10.3516704667812,10.5048502979742
0.929741217652207,10.0372422067179,10.3541412447428,10.5099039670954
0.92986623327916,10.037613913275,10.3574768660979,10.5122668829786
0.929991248906113,10.038108593805,10.3659708636642,10.5168009907772
0.930116264533067,10.0428463292009,10.3667697845755,10.516826497037
0.93024128016002,10.0438024852407,10.373107583418,10.51765397833
0.930366295786973,10.0457131992961,10.3731442727777,10.5178609882066
0.930491311413927,10.0464785167064,10.3739874275384,10.5228838211516
0.93061632704088,10.0499912951312,10.3753185074657,10.5235907577916
0.930741342667833,10.0532006589762,10.3770837564054,10.5260112801888
0.930866358294787,10.0579138281145,10.3792196590083,10.5260249454969
0.93099137392174,10.067607282026,10.384617244658,10.5292345864241
0.931116389548694,10.071183744463,10.3846294180284,10.5292588675267
0.931241405175647,10.0736299709965,10.3846355593488,10.5339856465073
0.9313664208026,10.0751174077219,10.3864548448898,10.5379431029407
0.931491436429554,10.0760397034022,10.386644492059,10.5448805848772
0.931616452056507,10.0762843879156,10.3887820925008,10.548115128157
0.93174146768346,10.0791073066767,10.3892267388765,10.549494995915
0.931866483310414,10.0799310380092,10.3911484881861,10.5512145715845
0.931991498937367,10.0849909471319,10.3948422076604,10.5600385133915
0.932116514564321,10.086882291877,10.399169859456,10.5600965619749
0.932241530191274,10.0885174124969,10.3995377816688,10.5608225094776
0.932366545818227,10.0910766049227,10.4000098664246,10.5693133433676
0.932491561445181,10.0985119844466,10.4013653060049,10.5710511502182
0.932616577072134,10.1004435941173,10.4040125905461,10.5723553109051
0.932741592699087,10.1006456713155,10.4051110896949,10.5730961954844
0.932866608326041,10.1018126227045,10.4065541408344,10.5822546852068
0.932991623952994,10.103225363099,10.4073589412932,10.5822976796278
0.933116639579948,10.1057072083889,10.4096897743125,10.582400594466
0.933241655206901,10.1064229694237,10.4110243365952,10.5903184398743
0.933366670833854,10.1085147495196,10.4111395165395,10.5920253255984
0.933491686460808,10.1092541685537,10.4120189356945,10.5927433624576
0.933616702087761,10.1096152325666,10.4145400696019,10.5945051867847
0.933741717714714,10.1114190338759,10.4190759342479,10.5973818540082
0.933866733341668,10.1129198863487,10.4190768699037,10.6036088041603
0.933991748968621,10.1155708650415,10.420033856098,10.6059696950126
0.934116764595574,10.1195928498909,10.4254044950555,10.6065394384375
0.934241780222528,10.1202119307788,10.4269436783321,10.6088236379386
0.934366795849481,10.1212714938942,10.4278275146016,10.6091279494411
0.934491811476435,10.1250861751905,10.4312347988532,10.6312786864013
0.934616827103388,10.1253287539101,10.4315538249381,10.6327522889546
0.934741842730341,10.1266533505356,10.4323308276647,10.6329131957089
0.934866858357295,10.1288721054702,10.4330550649968,10.6350202028708
0.934991873984248,10.1349325728565,10.433240117458,10.6362317374828
0.935116889611201,10.135121862287,10.446557907104,10.6369009794909
0.935241905238155,10.1375603957193,10.4516549615582,10.6429496643531
0.935366920865108,10.1469719163286,10.4536619087441,10.6437599173014
0.935491936492062,10.1502077320263,10.4537635320352,10.6473151673432
0.935616952119015,10.1529571933991,10.4613938349716,10.650449849832
0.935741967745968,10.1534259813369,10.4646034921985,10.6522324596797
0.935866983372922,10.1561099879725,10.4662448903709,10.6540257245253
0.935991998999875,10.1566048748191,10.4687321373829,10.6651353899719
0.936117014626828,10.1600316795602,10.4723096615751,10.6683637652821
0.936242030253782,10.1617226758756,10.4757227760974,10.6690045727128
0.936367045880735,10.1633228881543,10.4835133169941,10.669913021489
0.936492061507688,10.1640184449236,10.4870371176139,10.67273265407
0.936617077134642,10.1675568119839,10.4879841123502,10.6777435410359
0.936742092761595,10.1695312291211,10.4904060342013,10.6783744290124
0.936867108388549,10.1695968045621,10.4915516268203,10.6824095563926
0.936992124015502,10.1715238895553,10.4947988540087,10.6953942373158
0.937117139642455,10.172049014316,10.4951484935759,10.6963297027174
0.937242155269409,10.1740228352545,10.4961898941731,10.6989708246882
0.937367170896362,10.1777938003924,10.4962733391393,10.700648498267
0.937492186523315,10.1828947472602,10.5011354112755,10.7029911931202
0.937617202150269,10.1861329063037,10.5047661735431,10.7064484176366
0.937742217777222,10.1871877963515,10.5091347508069,10.7109508292796
0.937867233404176,10.1890320960993,10.5112417407537,10.7170560519919
0.937992249031129,10.1935954208649,10.5135188823984,10.7210878029374
0.938117264658082,10.1941608091142,10.5174872481542,10.7236575347142
0.938242280285036,10.1949648850432,10.5197829916133,10.7255980248425
0.938367295911989,10.2019268435802,10.5261815261674,10.7294922940185
0.938492311538942,10.2048580225945,10.5305732369291,10.7328577334639
0.938617327165896,10.2073418278754,10.5324271198826,10.7344293458941
0.938742342792849,10.2085566174472,10.5370760862597,10.7378281126263
0.938867358419803,10.2093899689326,10.5409846105425,10.7390878478982
0.938992374046756,10.2108236609285,10.542967223242,10.7451839959478
0.939117389673709,10.2127780319837,10.5440043611383,10.7542529248248
0.939242405300663,10.213290654423,10.5450018467308,10.7544829340683
0.939367420927616,10.2214415464031,10.546555697488,10.7557219841197
0.939492436554569,10.2218437308562,10.5467079678609,10.7568247022154
0.939617452181523,10.22333082993,10.5477021338373,10.7621634006528
0.939742467808476,10.2235659321016,10.550548460586,10.7625001420238
0.939867483435429,10.2263815213411,10.5544699541264,10.7637827072502
0.939992499062383,10.2306318875966,10.5571616807011,10.7714484747542
0.940117514689336,10.2333888696494,10.5635065465781,10.771611386574
0.94024253031629,10.238796273468,10.5635917571196,10.7727335840778
0.940367545943243,10.2398634330499,10.5689358281243,10.7733431078309
0.940492561570196,10.2410465153358,10.5689361863248,10.7736439386887
0.94061757719715,10.2493508243622,10.5694324574689,10.781286091291
0.940742592824103,10.249874806389,10.570122514347,10.7846721395116
0.940867608451056,10.2526106670426,10.5718919239696,10.8001039311337
0.94099262407801,10.2541554566601,10.5804966945298,10.8036918645347
0.941117639704963,10.2589188218566,10.5815082305277,10.8060248262435
0.941242655331917,10.2601733643056,10.5849368795987,10.8067174602098
0.94136767095887,10.2637866440613,10.586803794304,10.8087409189351
0.941492686585823,10.2640479541054,10.5907846955192,10.8137461950863
0.941617702212777,10.2644358943466,10.5908762415357,10.8195003428013
0.94174271783973,10.2663853422337,10.5951977637494,10.8220582643625
0.941867733466683,10.2672627629109,10.5962541839399,10.8237365868984
0.941992749093637,10.2692632878195,10.6009267957556,10.8298130426751
0.94211776472059,10.2697741983136,10.6021862867404,10.836139241065
0.942242780347543,10.2724298034387,10.6077132354857,10.8468196570436
0.942367795974497,10.2748988001149,10.6087534624735,10.8518278377473
0.94249281160145,10.2752070034367,10.6100903343143,10.8551616075486
0.942617827228404,10.2781467222613,10.6189342202627,10.85730904841
0.942742842855357,10.2796217115138,10.6295050262488,10.8578523033667
0.94286785848231,10.2799623117263,10.6324742729487,10.8596734191994
0.942992874109264,10.282395260538,10.6335804483922,10.8598755577075
0.943117889736217,10.2863574539066,10.6466229224642,10.8615281066662
0.94324290536317,10.2874885550329,10.6544856679765,10.8631941803752
0.943367920990124,10.2877952275321,10.6550179436658,10.8688313152031
0.943492936617077,10.2915876405305,10.6589787499345,10.8708688495531
0.943617952244031,10.2931440458807,10.659265009436,10.8762736162861
0.943742967870984,10.2973585071473,10.6632995189837,10.8773264700488
0.943867983497937,10.3004648683173,10.6647989146087,10.8797335092078
0.943992999124891,10.3027517444127,10.6658975470394,10.8823229183833
0.944118014751844,10.3045156613143,10.6703020736599,10.8858626398688
0.944243030378797,10.3069368368562,10.6778943117469,10.8883696882354
0.944368046005751,10.3082214012332,10.678718485178,10.8922579967034
0.944493061632704,10.3116021581392,10.6832926622394,10.8927300695455
0.944618077259657,10.3132015389414,10.6840768598109,10.9005461303615
0.944743092886611,10.3179563813787,10.6850703640342,10.9019233780276
0.944868108513564,10.3184119178734,10.6892040854366,10.9032493622211
0.944993124140518,10.3209450606732,10.6893208285939,10.9062525289891
0.945118139767471,10.3220369480779,10.6911892396487,10.9076329350171
0.945243155394424,10.3256476455079,10.6989526512872,10.9084277622675
0.945368171021378,10.3288140685858,10.6992585272643,10.9085310831586
0.945493186648331,10.3292777395911,10.7015139309585,10.9106772514477
0.945618202275284,10.3308594974563,10.7026336579868,10.9133579255354
0.945743217902238,10.330946685542,10.7092583290611,10.9140136185489
0.945868233529191,10.3314557120656,10.7117935658575,10.9157879017587
0.945993249156144,10.3318641725461,10.7151811784156,10.9166365385953
0.946118264783098,10.3328433958035,10.7221817408632,10.9167271302664
0.946243280410051,10.3375150696343,10.7273475051797,10.9194302814572
0.946368296037005,10.3385370412544,10.7315665877654,10.9236541630953
0.946493311663958,10.3396793906585,10.7420979389644,10.9240640809537
0.946618327290911,10.3417709602573,10.7470854327903,10.9252617375616
0.946743342917865,10.3464179237502,10.7560084456695,10.9271219650021
0.946868358544818,10.3539517606874,10.7570312326275,10.9291891446808
0.946993374171771,10.3541491733176,10.7621335925983,10.934773306178
0.947118389798725,10.3558442660296,10.7630588085073,10.9353008491478
0.947243405425678,10.3559112831443,10.7645696148283,10.9371723610348
0.947368421052632,10.3572292133727,10.774045299711,10.9376995075846
0.947493436679585,10.359853488051,10.7752020910925,10.9434062545376
0.947618452306538,10.3600773707286,10.7753892707901,10.9477416433426
0.947743467933492,10.3603869356893,10.7774070451619,10.949248133793
0.947868483560445,10.3616042286802,10.7814681045942,10.9518887289839
0.947993499187398,10.362313218072,10.7824846047903,10.9530533100117
0.948118514814352,10.3656246143159,10.7841179573468,10.9539347676584
0.948243530441305,10.3673913942454,10.7847269994151,10.9566497387623
0.948368546068258,10.3674128475688,10.7877863647549,10.9567115806987
0.948493561695212,10.3690117229685,10.7896146336647,10.9583276082472
0.948618577322165,10.3698050360837,10.7920626049981,10.9685583475355
0.948743592949119,10.3737690858023,10.792927850505,10.96856494809
0.948868608576072,10.3765900277991,10.7948372099874,10.9721277087629
0.948993624203025,10.377611719943,10.7950727238676,10.9753721643571
0.949118639829979,10.3812030445415,10.7971550018937,10.976501127705
0.949243655456932,10.3821934750643,10.8046638936334,10.9805021867761
0.949368671083885,10.384299259811,10.8120441373322,10.9808081399086
0.949493686710839,10.3848848567894,10.8130297018681,10.9863658474777
0.949618702337792,10.386644289133,10.8147454468442,10.9879006439675
0.949743717964746,10.3912300030097,10.8165859398436,10.9907331474261
0.949868733591699,10.391580678271,10.8182994684811,10.9909032868948
0.949993749218652,10.4005622248438,10.8202501322396,10.9945775858258
0.950118764845606,10.4031524807395,10.8206451773117,10.9962361390597
0.950243780472559,10.4079327866565,10.827172498425,11.0005962884279
0.950368796099512,10.4084188172599,10.8300389118822,11.0022621209681
0.950493811726466,10.4135020162124,10.8313074138786,11.0034877193087
0.950618827353419,10.4140358185928,10.8347678949141,11.0095051874503
0.950743842980373,10.4140886002103,10.8406936370543,11.0136845859209
0.950868858607326,10.4148168397683,10.8412587721829,11.0172824663392
0.950993874234279,10.4171805256651,10.8425242428242,11.0179673563863
0.951118889861233,10.4244576754482,10.8425769257861,11.0217760015335
0.951243905488186,10.4255972280871,10.845079816077,11.0220238021971
0.951368921115139,10.4317708443141,10.8452311154557,11.0220622326546
0.951493936742093,10.4321100461854,10.8469151882144,11.0240042783143
0.951618952369046,10.4358852181021,10.8497519302177,11.0255991362159
0.951743967995999,10.4366228144145,10.8619109183169,11.029762492859
0.951868983622953,10.4372827440304,10.86193614381,11.0309319473077
0.951993999249906,10.4391600416307,10.8638832946756,11.0337610365398
0.95211901487686,10.4404128278801,10.8677076866703,11.0359261180506
0.952244030503813,10.4417933309336,10.870071992666,11.0402173322816
0.952369046130766,10.4421612187914,10.8726675751834,11.0409082443151
0.95249406175772,10.4478739250891,10.874687246629,11.0447933901445
0.952619077384673,10.4506519492564,10.8757943583163,11.0470854810137
0.952744093011626,10.4514791767166,10.876842831234,11.0509310728092
0.95286910863858,10.4557127094714,10.8774437242481,11.0541637599008
0.952994124265533,10.4558490454117,10.8804511950098,11.0552274277086
0.953119139892487,10.4586121019598,10.88431704074,11.0581291418201
0.95324415551944,10.4592650245691,10.8876327539568,11.061818333004
0.953369171146393,10.4679279967314,10.8895121547657,11.0640267254044
0.953494186773347,10.4680885370815,10.8939265585993,11.0645766430565
0.9536192024003,10.4686399645149,10.8944854220138,11.0661757101776
0.953744218027253,10.4687134243388,10.8958592090111,11.072737776141
0.953869233654207,10.4697414249166,10.8977898479643,11.0734777905388
0.95399424928116,10.4853522331495,10.8998075308579,11.0842897650767
0.954119264908113,10.4916543076128,10.9044425768468,11.0848450772804
0.954244280535067,10.4932793398426,10.9047346269235,11.0854035561155
0.95436929616202,10.4948481476807,10.9121409372241,11.0896098402718
0.954494311788974,10.4986164059583,10.9187952458365,11.0935337364311
0.954619327415927,10.5061862888962,10.9224038835319,11.0960457684924
0.95474434304288,10.5163934907615,10.9262414784354,11.0967237532977
0.954869358669834,10.5240374914394,10.9268097852243,11.1019038126256
0.954994374296787,10.5258860354118,10.927234492905,11.1023426583124
0.95511938992374,10.5272096489016,10.9282227332019,11.103297070288
0.955244405550694,10.528065074945,10.9293308485288,11.114717857065
0.955369421177647,10.5288725401768,10.9323424357913,11.1158622456465
0.955494436804601,10.5303366111292,10.9364077856181,11.120281215547
0.955619452431554,10.533203828605,10.9386340031475,11.1213525573795
0.955744468058507,10.5354764231241,10.9394252818326,11.1221343393213
0.955869483685461,10.536143545954,10.94160672882,11.1231500831509
0.955994499312414,10.5369781306867,10.9421247419251,11.1324332603987
0.956119514939367,10.5384742456143,10.9434380852335,11.1346586955546
0.956244530566321,10.5404810556684,10.9443533654347,11.140292852355
0.956369546193274,10.5438796758022,10.9455423552204,11.141159047153
0.956494561820228,10.544836747146,10.9460582471644,11.1447834733087
0.956619577447181,10.5650813443721,10.948823772023,11.1473250546175
0.956744593074134,10.5653470361394,10.953357756911,11.149758912161
0.956869608701088,10.5664247585597,10.9678121657585,11.1524796333936
0.956994624328041,10.5669052951074,10.9685675574609,11.1534672019852
0.957119639954994,10.5742204084901,10.9717148169227,11.1541747016548
0.957244655581948,10.5749671457483,10.9719347033955,11.1553002515988
0.957369671208901,10.5787532793877,10.9748433671029,11.1588861825249
0.957494686835854,10.5804707600858,10.9756586980733,11.1702520781179
0.957619702462808,10.5920662915169,10.9761127735285,11.1739762660479
0.957744718089761,10.5965749936404,10.9779022702759,11.1765763433666
0.957869733716715,10.6007337558935,10.9783181294855,11.1782142433393
0.957994749343668,10.6012753717629,10.9785426899267,11.1787284884091
0.958119764970621,10.6037905157168,10.9808127791255,11.1825896088448
0.958244780597575,10.6045427602129,10.9812657542276,11.1839903169096
0.958369796224528,10.6050649583284,10.9840711913109,11.1856990945446
0.958494811851481,10.6085619753769,10.9881038381983,11.1898582116198
0.958619827478435,10.6165935289611,10.9916882110625,11.1946477707005
0.958744843105388,10.6200225327773,10.9918506634879,11.1950601869361
0.958869858732342,10.6267296704367,10.9923824950299,11.1962933051033
0.958994874359295,10.6276331697171,11.0002517806635,11.1971072472524
0.959119889986248,10.6331875638266,11.0087493646821,11.1980416857491
0.959244905613202,10.6346873335214,11.0098770525945,11.1980959744747
0.959369921240155,10.6429094195884,11.0119570633286,11.1996890058673
0.959494936867108,10.6449189284646,11.0155585751566,11.2006048156157
0.959619952494062,10.6451458372637,11.0175487338362,11.2157871350984
0.959744968121015,10.6462320099174,11.0247226573329,11.2179652489204
0.959869983747969,10.6549883472808,11.0263929836212,11.2200389288536
0.959994999374922,10.6553907626879,11.0382917512918,11.2227874866153
0.960120015001875,10.6568372349535,11.0403490395587,11.2251820541981
0.960245030628829,10.6609371420937,11.0472058085848,11.2255178195792
0.960370046255782,10.6615064070567,11.0480692805343,11.2298515526813
0.960495061882735,10.6626416291615,11.0501405962865,11.2301086348388
0.960620077509689,10.6738108002091,11.0542872514302,11.2325442281478
0.960745093136642,10.6786174957245,11.0549594100597,11.2348191704281
0.960870108763595,10.6793585882239,11.0592580543191,11.2361353017634
0.960995124390549,10.691257154513,11.0603364145696,11.2396992802455
0.961120140017502,10.6976744507982,11.061291783912,11.2413568836166
0.961245155644456,10.6988723831239,11.063989890407,11.2434343155453
0.961370171271409,10.7000876542257,11.0652620252994,11.2436800322492
0.961495186898362,10.7000904054229,11.0681630738475,11.2447688069824
0.961620202525316,10.703748648648,11.0685771672841,11.2493844583347
0.961745218152269,10.7042205257268,11.0705539029687,11.2519244427421
0.961870233779222,10.704593725481,11.07417598579,11.2524171370414
0.961995249406176,10.7157767750828,11.0790386098962,11.253278965056
0.962120265033129,10.7210453559135,11.081706756461,11.2551188715567
0.962245280660083,10.7231446138269,11.0858737559037,11.2580407021993
0.962370296287036,10.7249325177338,11.0874775392237,11.2589866272739
0.962495311913989,10.7282591673796,11.0885969599387,11.26280664907
0.962620327540943,10.730645213,11.0896195425183,11.2675530702124
0.962745343167896,10.7326732068408,11.0973965061864,11.270447408666
0.962870358794849,10.7329620318187,11.1024076704883,11.2803112543401
0.962995374421803,10.7348756702738,11.1098440816571,11.281360770048
0.963120390048756,10.7367436272496,11.1110525090786,11.2835593484528
0.963245405675709,10.737713112632,11.1115760069872,11.2888319131174
0.963370421302663,10.7395474872336,11.1202775125758,11.2901705490804
0.963495436929616,10.7411345907632,11.1241208906651,11.2938913215304
0.96362045255657,10.7466038241854,11.1255153020624,11.3017373285599
0.963745468183523,10.7509175037494,11.1273835941715,11.301825047987
0.963870483810476,10.7519676932893,11.1277132863799,11.3092997640458
0.96399549943743,10.7523668253772,11.1344107531245,11.3185533194486
0.964120515064383,10.7584386696727,11.1395764064547,11.3236168640323
0.964245530691336,10.7616538293815,11.1409317860107,11.3242130436481
0.96437054631829,10.7686046872337,11.1451483627425,11.3246180391118
0.964495561945243,10.7687533774112,11.1502956438339,11.3278342062519
0.964620577572197,10.7688087585535,11.150366880482,11.3326005104875
0.96474559319915,10.770065444517,11.1509046518149,11.3337201000374
0.964870608826103,10.7735448030009,11.1550779158857,11.3377789760844
0.964995624453057,10.7752873218832,11.1594727798107,11.3491203436931
0.96512064008001,10.7770034605793,11.161105767371,11.3507373284237
0.965245655706963,10.7789257068513,11.1692034128422,11.3575708037093
0.965370671333917,10.7791990581989,11.173775307142,11.3612902415553
0.96549568696087,10.7829956692223,11.1750614758904,11.3621716618718
0.965620702587824,10.7837815148262,11.1762343245254,11.3624626769544
0.965745718214777,10.7846072102316,11.1768672176704,11.3668921366741
0.96587073384173,10.7933077151724,11.179645828865,11.3708337971125
0.965995749468684,10.7933899312193,11.180826432511,11.3725182431537
0.966120765095637,10.7985474540863,11.1822521546498,11.3728126396983
0.96624578072259,10.803810598946,11.1843701570069,11.3798313779081
0.966370796349544,10.8041433792761,11.1856800759558,11.3837840952203
0.966495811976497,10.8041759720229,11.1876562468047,11.3846696567467
0.96662082760345,10.8098653078976,11.1887255064477,11.385964525287
0.966745843230404,10.8102258861058,11.1899304935238,11.3924430275567
0.966870858857357,10.8206900171542,11.1906276810754,11.3961864306287
0.966995874484311,10.8324292937126,11.1986786084777,11.39696228887
0.967120890111264,10.8383131136956,11.2049648824759,11.398937841144
0.967245905738217,10.8386855779859,11.2100006752948,11.4006055942053
0.967370921365171,10.8421144463424,11.2108517854968,11.401353309789
0.967495936992124,10.8479730375106,11.2125441457236,11.4055514127398
0.967620952619077,10.8539464502837,11.2211628263202,11.41015928354
0.967745968246031,10.8584680831101,11.2260687824345,11.4137728646083
0.967870983872984,10.8624970180426,11.2293756404111,11.41472630299
0.967995999499938,10.8647659246818,11.2310405362866,11.4150117414251
0.968121015126891,10.8768068070982,11.2377841906578,11.4158151908165
0.968246030753844,10.8923991397462,11.2402159471239,11.4191464158085
0.968371046380798,10.8935891721523,11.244995700699,11.4196927933573
0.968496062007751,10.8993649707206,11.2463354466125,11.4203128041922
0.968621077634704,10.8999073086877,11.2465837745235,11.4214058231435
0.968746093261658,10.9018061281695,11.2478033216172,11.4232763099888
0.968871108888611,10.9030754958504,11.2644558014191,11.4257178302671
0.968996124515564,10.9046096715959,11.2756686843697,11.4259484978165
0.969121140142518,10.9110278760866,11.2759325280915,11.4276479923109
0.969246155769471,10.9119651412326,11.2777027927325,11.4276889769488
0.969371171396425,10.9166820359213,11.2802771320472,11.4311571689514
0.969496187023378,10.9199066465198,11.2838436074381,11.439749287627
0.969621202650331,10.9199238948259,11.2921011448653,11.4434665187308
0.969746218277285,10.9201358468002,11.2929796850664,11.4476756898143
0.969871233904238,10.9258318476608,11.2948866235738,11.4578362620865
0.969996249531191,10.9264711043537,11.300271820785,11.4647225446895
0.970121265158145,10.9308232964359,11.3016179961971,11.4648346532598
0.970246280785098,10.9310373094672,11.3061417085366,11.4651981947982
0.970371296412052,10.9319696979853,11.3072779070057,11.4702249143853
0.970496312039005,10.9330647218672,11.3107731855063,11.4716394858622
0.970621327665958,10.9356430443832,11.3123654277938,11.4738949644861
0.970746343292912,10.936389956089,11.3135458362474,11.4897767248646
0.970871358919865,10.9446519468375,11.3140936014253,11.4915237527979
0.970996374546818,10.9452632437667,11.3243697201025,11.4924385046705
0.971121390173772,10.9514450185361,11.3284060391257,11.4956264779683
0.971246405800725,10.9517609806502,11.3362052681473,11.5001716609578
0.971371421427678,10.9539707894998,11.3417095301262,11.5040612676033
0.971496437054632,10.9543973724277,11.3432247636631,11.5077094031865
0.971621452681585,10.9557070687438,11.3475949460354,11.5106665990751
0.971746468308539,10.9611224861238,11.3491739901642,11.5120528712694
0.971871483935492,10.9669281790875,11.3508423592578,11.5132883560312
0.971996499562445,10.9754251828418,11.3531252160896,11.5154912602398
0.972121515189399,10.9786651425702,11.3541022751601,11.5208573911181
0.972246530816352,10.979021726667,11.3555616398639,11.5286475381699
0.972371546443305,10.983693576329,11.3589160014588,11.5325147895546
0.972496562070259,10.9848915440974,11.3616338580326,11.5355976777792
0.972621577697212,10.9868081118124,11.362522471946,11.5431097558543
0.972746593324166,10.9871508378393,11.3633964010212,11.5621893412317
0.972871608951119,10.9887001566428,11.3639449896368,11.5656335942181
0.972996624578072,10.9908589380255,11.3799933572754,11.5679952094032
0.973121640205026,10.9966962291868,11.3830028931552,11.5719642474
0.973246655831979,11.0122993358952,11.3837469274416,11.5750146089369
0.973371671458932,11.0195171519639,11.3882529252195,11.5763998502954
0.973496687085886,11.0218170120582,11.3919085585397,11.5780073096535
0.973621702712839,11.0220194674185,11.3954126138066,11.5799804005235
0.973746718339792,11.0235847223598,11.4036721390829,11.5821466818282
0.973871733966746,11.0293008136194,11.4108175950696,11.5961730002208
0.973996749593699,11.0307490400801,11.4143725517533,11.5965315933662
0.974121765220653,11.0313272018029,11.4149700502187,11.5987382197643
0.974246780847606,11.0319891354966,11.4188999903805,11.6003327791572
0.974371796474559,11.0397620198736,11.4231571537399,11.6046007062388
0.974496812101513,11.0429797577757,11.4231577720498,11.604693814831
0.974621827728466,11.0489999014439,11.4233938251608,11.6056924074928
0.974746843355419,11.0499256080052,11.4282873638999,11.6069546863933
0.974871858982373,11.0570352034845,11.4312484721513,11.6079350135943
0.974996874609326,11.0596875837069,11.4390482762403,11.6116738424018
0.975121890236279,11.0607918749324,11.4402540849593,11.6142018524672
0.975246905863233,11.0608466300426,11.4408137112699,11.6203038860717
0.975371921490186,11.0669558603506,11.4441313751621,11.6205442634228
0.97549693711714,11.0704841128074,11.4495988870445,11.620818559616
0.975621952744093,11.0710534933023,11.4523769556539,11.6211918158062
0.975746968371046,11.073928914986,11.4622403514139,11.6223563380603
0.975871983998,11.0740021131612,11.465353021391,11.6275252680874
0.975996999624953,11.0741518906647,11.4662385489357,11.6365846129401
0.976122015251906,11.0752521600897,11.4664543993915,11.6377733776025
0.97624703087886,11.0761911130118,11.4836242152875,11.6402936653243
0.976372046505813,11.0880518770794,11.4884465633383,11.6437647511634
0.976497062132767,11.0924677366443,11.5050075407807,11.6454305895429
0.97662207775972,11.0940222148305,11.5106325935123,11.6467769921651
0.976747093386673,11.0942172896708,11.5124917032497,11.6478850133011
0.976872109013627,11.0947072947047,11.5141256653571,11.6560366763148
0.97699712464058,11.095009981226,11.5163713188579,11.6666547804928
0.977122140267533,11.0973329562886,11.5273917247201,11.6756734594257
0.977247155894487,11.1106348895779,11.5345490415798,11.6770922967969
0.97737217152144,11.1106703456466,11.5391257661629,11.6772019604414
0.977497187148394,11.1135899119696,11.5407832583121,11.6785690390566
0.977622202775347,11.1140418195961,11.5409992256672,11.6789261894102
0.9777472184023,11.116109987673,11.5457695761418,11.6803505152423
0.977872234029254,11.1209902798446,11.546559856256,11.685739715531
0.977997249656207,11.1215953388659,11.5469160339854,11.6918642201676
0.97812226528316,11.1222155944942,11.5492033029841,11.6932001869938
0.978247280910114,11.1225012785749,11.5515825855738,11.696852785982
0.978372296537067,11.1251759604744,11.5536151183268,11.6975186263786
0.97849731216402,11.1295562431942,11.5538235931929,11.6976587401876
0.978622327790974,11.1297899402725,11.5542646319207,11.7059960049222
0.978747343417927,11.1341760525492,11.5565296944068,11.7062567331636
0.978872359044881,11.1351515246284,11.5566670767892,11.7126097878637
0.978997374671834,11.1403152921129,11.5573521687986,11.7160235247682
0.979122390298787,11.1422148082319,11.5581266215403,11.7160434069248
0.979247405925741,11.1514922876555,11.5617718985225,11.7161398678975
0.979372421552694,11.1516744874944,11.5658635212574,11.7193571412295
0.979497437179647,11.1560491603421,11.5662573676854,11.7206936365121
0.979622452806601,11.1591005449526,11.5689437117753,11.7214162279565
0.979747468433554,11.1641341491622,11.5782425479256,11.723209975347
0.979872484060508,11.1682474487792,11.5826190575665,11.7235924629507
0.979997499687461,11.1906078742084,11.583749665044,11.7385023277289
0.980122515314414,11.2005195138876,11.591581130446,11.7409785765246
0.980247530941368,11.2039597863835,11.5952788888495,11.7496259653232
0.980372546568321,11.2118232753649,11.604936907772,11.7544566215045
0.980497562195274,11.2126537790871,11.6085180842167,11.7591006583553
0.980622577822228,11.2133772612662,11.614842673275,11.7631607189254
0.980747593449181,11.2152954715574,11.6178948497715,11.7633192307701
0.980872609076134,11.2174989816029,11.6184737751365,11.7703518088494
0.980997624703088,11.2176343383245,11.6189169028048,11.7746408833927
0.981122640330041,11.2310920571698,11.6226663141317,11.7766297895413
0.981247655956995,11.2353724110859,11.6259358102066,11.7818909046677
0.981372671583948,11.2369339541994,11.6263539578844,11.786861355987
0.981497687210901,11.2382068936318,11.6286972622211,11.794598059904
0.981622702837855,11.2413567380493,11.629744363675,11.8000847375341
0.981747718464808,11.2430799350201,11.6412092550329,11.8049333771397
0.981872734091761,11.2467123844141,11.6431480008378,11.8165608002324
0.981997749718715,11.2489292140786,11.6487511305309,11.8190295959627
0.982122765345668,11.2491855429474,11.6487844431545,11.8204519936355
0.982247780972622,11.2552593375589,11.6550882843407,11.8214735731961
0.982372796599575,11.2554907907718,11.6631175538368,11.8489536157509
0.982497812226528,11.2557711279003,11.6644444206459,11.8516332641502
0.982622827853482,11.261588231316,11.6646539897414,11.8572355348798
0.982747843480435,11.2621229459865,11.6753045201114,11.859018742179
0.982872859107388,11.265925356269,11.6776506875107,11.8624413189959
0.982997874734342,11.2665616673203,11.6813191449264,11.8812940924427
0.983122890361295,11.2706038164107,11.688714158367,11.8814673111633
0.983247905988249,11.2740826102731,11.6990725736891,11.8840355128844
0.983372921615202,11.2759134069769,11.7015731166525,11.8928603728056
0.983497937242155,11.2767080703754,11.7042230542596,11.8964125333873
0.983622952869109,11.278219520887,11.7116407852109,11.8981770515942
0.983747968496062,11.2887187640846,11.7122786336104,11.8989271576688
0.983872984123015,11.2929026786199,11.7152658765193,11.9095393657318
0.983997999749969,11.2967748908184,11.7292965697178,11.9203784624347
0.984123015376922,11.3057977245696,11.7298929085964,11.9286324003727
0.984248031003875,11.3063126786729,11.7383142357569,11.929071856001
0.984373046630829,11.3069952357599,11.7537003615795,11.9314428460644
0.984498062257782,11.3072046949966,11.7553299891038,11.9322830826742
0.984623077884736,11.3095910875691,11.7688954872096,11.9335071479143
0.984748093511689,11.3118325054614,11.7730214320473,11.9470270036259
0.984873109138642,11.3166909742018,11.7734344140627,11.9521021099877
0.984998124765596,11.3237795854437,11.7774227681447,11.9553679610532
0.985123140392549,11.3266546428687,11.7800130548571,11.9628664464555
0.985248156019502,11.3380186094189,11.7870448209162,11.9668096096306
0.985373171646456,11.3609446756096,11.787744848252,11.9679771484859
0.985498187273409,11.3611909586937,11.792100940193,11.9687403041188
0.985623202900363,11.3613378108393,11.8185300942337,11.9827329514645
0.985748218527316,11.3629327161188,11.8242960237699,11.9938154342302
0.985873234154269,11.365139110879,11.8294899308651,11.9947140709143
0.985998249781223,11.3667839615437,11.8299644081718,11.9970630115132
0.986123265408176,11.3672126580598,11.8371371918756,11.9991769677265
0.986248281035129,11.3893287436772,11.8431997755173,12.0009841283242
0.986373296662083,11.3913638576528,11.8471882460783,12.0121124114474
0.986498312289036,11.3925144085599,11.8492126330483,12.0131615459594
0.98662332791599,11.3939217754034,11.8532933263086,12.0163176112272
0.986748343542943,11.3953688736604,11.8572376607425,12.0192585193701
0.986873359169896,11.400099517992,11.8625005775035,12.0195514814787
0.98699837479685,11.4012123838268,11.8625525192837,12.0349401727521
0.987123390423803,11.4100026866893,11.8651158223421,12.0463490420131
0.987248406050756,11.4150579727678,11.8655285891667,12.0463952718156
0.98737342167771,11.4175901886967,11.8692225871787,12.0464736447961
0.987498437304663,11.4195579398254,11.8705581273936,12.0506672901467
0.987623452931616,11.4211319625546,11.8723539985036,12.0575655452859
0.98774846855857,11.4233215455699,11.887086973009,12.058388981721
0.987873484185523,11.4392755029685,11.8947714931358,12.0592272517553
0.987998499812477,11.4423538686794,11.8967763284144,12.0705656318984
0.98812351543943,11.4676602134905,11.9058112453407,12.0711239354474
0.988248531066383,11.4721968563717,11.9218101527886,12.0726316941271
0.988373546693337,11.4752926299464,11.9222445350377,12.0769159145203
0.98849856232029,11.4863539808351,11.928175065624,12.0782725890672
0.988623577947243,11.4868310966067,11.9285255745881,12.1025514860372
0.988748593574197,11.4881212452764,11.9312486879821,12.1053995120792
0.98887360920115,11.4971608138105,11.9350608372762,12.1119617565911
0.988998624828104,11.4990451760322,11.9431824107785,12.1136459803982
0.989123640455057,11.5051656844209,11.9516191917329,12.1144316046085
0.98924865608201,11.5056518653545,11.9525552328804,12.1237947126143
0.989373671708964,11.5119713613677,11.9584025622688,12.1339378949037
0.989498687335917,11.5161193745138,11.9686387485202,12.1383340896019
0.98962370296287,11.5215978410065,11.9722268950534,12.1491116166492
0.989748718589824,11.52248485999,11.9947437657029,12.1500163982035
0.989873734216777,11.5271866086926,11.99493816875,12.1562607491534
0.98999874984373,11.5402438043556,12.0059779200138,12.1573879828955
0.990123765470684,11.543824133435,12.0144277044613,12.1611940778988
0.990248781097637,11.5448493387932,12.0237249759379,12.1627451184691
0.990373796724591,11.5457500196018,12.0243408709132,12.1629695243715
0.990498812351544,11.5697904469373,12.0252141162967,12.1684180836851
0.990623827978497,11.581696135098,12.0302433432573,12.1701668291734
0.990748843605451,11.583222403671,12.0396344193028,12.1768118643415
0.990873859232404,11.5893650132154,12.0486237127682,12.180249196327
0.990998874859357,11.6160698878487,12.0548522072235,12.1832120858628
0.991123890486311,11.6179655160083,12.0561694542188,12.1888878851698
0.991248906113264,11.6237398215201,12.0802584889815,12.2040016295429
0.991373921740218,11.6249240341343,12.0815371043735,12.2076488740534
0.991498937367171,11.6309397452835,12.0833028407921,12.2104289196019
0.991623952994124,11.6344327574242,12.0886324832451,12.2315119891269
0.991748968621078,11.6344759871681,12.0913230879613,12.2347391019273
0.991873984248031,11.637841418779,12.0959775143671,12.2396529310336
0.991998999874984,11.641095393309,12.1003514138989,12.2409754735237
0.992124015501938,11.64118787164,12.1028223657658,12.2416341428522
0.992249031128891,11.6510710709485,12.1099297450451,12.2620272404951
0.992374046755845,11.6567494273033,12.1229172821321,12.2635508834635
0.992499062382798,11.6617588355161,12.1229717298539,12.2642406031163
0.992624078009751,11.663674826898,12.1257267333935,12.2729617448606
0.992749093636705,11.6846377121707,12.1327316679682,12.2730521324491
0.992874109263658,11.6932059775345,12.1336343354778,12.2736262470192
0.992999124890611,11.6965132542448,12.147056337396,12.2788689017514
0.993124140517565,11.7052541293588,12.1481161071845,12.3037350044148
0.993249156144518,11.7307031342996,12.1632218758728,12.3051807223155
0.993374171771471,11.7316373559744,12.1644232527688,12.3172940292773
0.993499187398425,11.7435129039293,12.173312158401,12.3472249609536
0.993624203025378,11.7612834683728,12.1827828363118,12.3584449189015
0.993749218652332,11.7645510723237,12.200567511671,12.3584691662959
0.993874234279285,11.7707608970192,12.2039187254975,12.3654717517692
0.993999249906238,11.7771266436285,12.2167272779054,12.3990769241652
0.994124265533192,11.7794987598462,12.225594498077,12.3993734379663
0.994249281160145,11.7919623667248,12.2327368587371,12.4010964953095
0.994374296787098,11.7981018281509,12.2490304386346,12.4060682801278
0.994499312414052,11.7984530741452,12.2718802215282,12.4105486980604
0.994624328041005,11.8058861633101,12.2745609749867,12.4273649748646
0.994749343667959,11.819515253204,12.3137901177433,12.4298147222427
0.994874359294912,11.8196356603591,12.3300436473438,12.4636389709531
0.994999374921865,11.8221438483432,12.3353802725181,12.4780094469694
0.995124390548819,11.8231304022074,12.3385333610887,12.4883787468176
0.995249406175772,11.832033421045,12.3495275047477,12.4920049785831
0.995374421802725,11.8443345888131,12.3665261243541,12.4936750411312
0.995499437429679,11.8475474729353,12.3741312092378,12.5008598054742
0.995624453056632,11.8540498566971,12.3841494619172,12.5023059403025
0.995749468683585,11.855635465095,12.3844759830921,12.5044432083815
0.995874484310539,11.8575937888187,12.402196970394,12.5369408884337
0.995999499937492,11.8658288522264,12.403301130296,12.5451015481402
0.996124515564446,11.869565619212,12.4256945106541,12.5489473365031
0.996249531191399,11.8708559343192,12.441511566868,12.5500204162853
0.996374546818352,11.8752752234194,12.4462419640927,12.5534263558793
0.996499562445306,11.8783118663801,12.4591587152881,12.5831401007442
0.996624578072259,11.8793831496052,12.4660705815585,12.5852408688941
0.996749593699212,11.8803061939304,12.4697790074399,12.6001170771009
0.996874609326166,11.8843076196048,12.4736450512575,12.6007562164072
0.996999624953119,11.9196988386912,12.490589946114,12.6093084845564
0.997124640580073,11.9424488132289,12.4940583570857,12.6149750566987
0.997249656207026,11.9929114833534,12.5078514161993,12.6303410024711
0.997374671833979,11.997440329322,12.5165267064641,12.7245433525531
0.997499687460933,12.0611121872178,12.5408603884638,12.764453899768
0.997624703087886,12.0730022070452,12.5764273376208,12.8066658585257
0.997749718714839,12.0872053311036,12.6654194650098,12.8084419201051
0.997874734341793,12.1016103454831,12.7159759687052,12.8359739426107
0.997999749968746,12.107612667709,12.7280109649335,12.8396151363782
0.9981247655957,12.1251582328551,12.7624873369738,12.8931029083827
0.998249781222653,12.1634451002734,12.7717567893471,12.9187461055509
0.998374796849606,12.2060455658389,12.8177407206907,12.9852870952062
0.99849981247656,12.2707041532349,12.8642864696737,13.1703647713379
0.998624828103513,12.2946127873228,12.9101827254308,13.177230177843
0.998749843730466,12.3030023194555,12.9834620355836,13.1886734205644
0.99887485935742,12.4323740220977,13.0915571475089,13.2723259582341
0.998999874984373,12.6198119597989,13.1412485134424,13.4186137808016
0.999124890611326,12.7150329660902,13.4456024283735,13.576191896404
0.99924990623828,12.7516996967816,13.5003092191638,13.6050391231654
0.999374921865233,12.8407630319641,13.5650206471721,13.6659612326552
0.999499937492187,13.2230216991105,13.6924123083285,13.7513115651124
0.99962495311914,13.341743569404,13.6987651772376,13.7544785443268
0.999749968746093,13.371747563603,13.729769394715,13.7887827552522
0.999874984373047,13.4403295441107,13.7525488201688,13.807910379372
1,13.4424717644586,13.7889319070692,13.8401139824511


==> Figures/Data_codedBER.dat <==
63.0102999566398,0.48072236206001,0.480762315713772
65.0102999566398,0.478375084901514,0.478255223940229
67.0102999566398,0.471772743617404,0.471712813136761
69.0102999566398,0.465719765072516,0.465799672380039
71.0102999566398,0.455641455911143,0.455691397978345
73.0102999566398,0.44458428223261,0.444664189540133
75.0102999566398,0.431499460625674,0.431489472212234
77.0102999566398,0.411702425186783,0.411702425186783
79.0102999566398,0.396609932478325,0.396430141036398
81.0102999566398,0.364916696631907,0.364856766151265
83.0102999566398,0.327060609692756,0.327090574933078
85.0102999566398,0.28833553078429,0.288245635063327
85.5102999566398,0.275850013983779,0.275800071916577
86.0102999566398,0.268368692316912,0.268528506931959
86.5102999566398,0.25340604898318,0.253446002636941
87.0102999566398,0.242169083862719,0.24219904910304
87.5102999566398,0.226237564425267,0.226397379040313
88.0102999566398,0.209536937152903,0.209457029845379
88.5102999566398,0.190748731471493,0.190778696711814
89.0102999566398,0.173898277997523,0.174048104199129
89.5102999566398,0.157547245195573,0.157647129329977
90.0102999566398,0.126283511127093,0.126543209876543
90.5102999566398,0.0755323824363738,0.0754824403691718
91.0102999566398,0.0399536537616365,0.0399236885213153
91.5102999566398,0.0162411602541052,0.0162411602541052
92.0102999566398,0.00293240679135556,0.00301249353145561
92.5102999566398,0.000567132559033344,0.000585880742803041
93.0102999566398,9.37336154771739e-05,9.82599872507195e-05


==> Figures/Data_codedBER_refSNR.dat <==
88,1e-05
88,1


==> Figures/Data_nmseODSPhase1.dat <==
4,0.99922441398623,0.998898570186139,0.998497871160074,0.996649579740814,0.995533030036143
6,0.949582614000103,0.910537670289087,0.897878254532595,0.791965494397748,0.745465327449885
8,0.0239252881267871,0.0170687195850824,0.00792283764318713,0.0110803019070937,0.00776256452904974
10,0.0142032888207323,0.00919679392090821,0.000511389895628418,0.00362677859615488,0.000534332019631855
12,0.000161118690216528,0.000128562449688995,0.00013344785757331,0.000146891267833517,0.000131474862031157
14,4.12471400832968e-05,3.00094595048369e-05,3.36576846285388e-05,3.60228844371227e-05,3.41109581338935e-05
16,9.3640726295256e-06,9.280090789708e-06,7.6312175705502e-06,8.07897685336624e-06,8.85669255370885e-06
18,6.77659968620578e-07,6.03644592367877e-07,5.6639906806707e-07,5.86880838949803e-07,5.17155426779737e-07
20,1.61049545632965e-07,1.45020526818807e-07,1.26544749812485e-07,1.29064771352733e-07,1.294228707749e-07
22,1.13578477986212e-08,8.52743315588716e-09,8.4992390862907e-09,7.98159829835181e-09,7.73509874098523e-09
24,2.84032534105385e-09,1.96978616218026e-09,2.53192674689492e-09,1.89788664237904e-09,2.01162716309472e-09
26,1.91286601164541e-10,1.33649049523219e-10,1.42010264145342e-10,1.29133378457289e-10,1.25346808026507e-10
28,9.4869607279654e-12,7.87599007823267e-12,7.78687226696599e-12,8.36615986133346e-12,7.62816025358358e-12
30,7.19903384062324e-13,6.80375588822966e-13,5.24420927959875e-13,4.65043568015953e-13,4.65811592850152e-13
32,3.29514795915045e-14,3.6976496934999e-14,3.45641468814451e-14,3.09133339158134e-14,3.32687368594401e-14


==> Figures/Data_nmseODSPhase2.dat <==
4,0.982297179578234,0.968666207555987,0.961173009690538,0.915731711303504,0.891204509005387
6,0.517042716459315,0.335945356657558,0.363011087701165,0.204285122874322,0.139622499096362
8,0.0093342468980485,0.00773272194485598,0.00811273838233269,0.00738989943227489,0.00724306935987138
10,0.000639849899803342,0.000479321525864719,0.000591096840023043,0.000566834336459041,0.000508961147764434
12,0.000152860099683465,0.000128899197776894,0.000142002377389053,0.000141420635963325,0.000130070202253193
14,3.82457134151465e-05,3.70875081816758e-05,3.55018748594091e-05,3.55832015206182e-05,3.4439836186475e-05
16,1.04897649550675e-05,8.92830514968001e-06,9.11382387991682e-06,8.32339238564413e-06,8.1370294282847e-06
18,5.95711456659021e-07,5.68966172830655e-07,5.74153379328166e-07,5.6699405740882e-07,5.26775588145613e-07
20,1.55890599823974e-07,1.50341372781027e-07,1.41623367903026e-07,1.46109313844428e-07,1.2870774740747e-07
22,9.21632699384717e-09,8.32651748688648e-09,8.97826202147125e-09,9.09593938407026e-09,8.28980935419218e-09
24,2.34435503190359e-09,2.02235101384863e-09,2.18077812324849e-09,2.13175408784071e-09,2.0629178753511e-09
26,1.38758505943287e-10,1.2660556181831e-10,1.32977868668777e-10,1.44000322533312e-10,1.25036798776079e-10
28,1.0811507369144e-11,8.84932124622065e-12,8.0352404025271e-12,9.06609192510111e-12,7.867217732006e-12
30,7.43515893580583e-13,5.06684384089666e-13,5.10595598402607e-13,5.24630358526619e-13,5.2756596632044e-13
32,3.7927276464171e-14,3.44695513009971e-14,3.41937684472739e-14,3.28863103590348e-14,3.21263287841388e-14


==> Figures/Data_nmseODS_OTAPhase1.dat <==
4,33.0943642865185,9.3679153081688e-10
8,2.16789634085655,5.45517269966096e-10
12,0.00273015778752899,4.05967052563781e-10
16,3.49947735600755e-05,3.06884102071961e-10


==> Figures/Data_nmseODS_OTAPhase2.dat <==
4,8902.21864333047,5.08613862669386e-09
8,569.521201275068,3.17688669208724e-09
12,0.0927632452371122,2.51472198674589e-09
16,0.00495080828580748,1.62462136743176e-09


==> Figures/Data_nmseOTAPhase1.dat <==
4,7.7010248366719e-08,1.9302367110603e-09,1.01667120721492e-09,1.73900856475771e-10,9.09720255251451e-11
6,5.06476382081241e-08,1.31248216414266e-09,6.74178272085877e-10,1.16059674689976e-10,5.99787420976528e-11
8,3.77587075484689e-08,1.0253632558854e-09,5.21664335675903e-10,8.48783103332721e-11,4.58734169377034e-11
10,3.21655574681669e-08,8.16676557054264e-10,3.96419991693529e-10,6.94244824196911e-11,3.55604466178221e-11
12,2.7615909514955e-08,6.95075153034278e-10,3.40468292384236e-10,5.89381719353304e-11,2.9422106322331e-11
14,2.24862341048058e-08,5.93900388340727e-10,2.94718095476821e-10,4.96127190708209e-11,2.51670085288654e-11
16,1.97897741535488e-08,5.02987706360907e-10,2.55944350753955e-10,4.39483703506022e-11,2.23095157374937e-11
18,1.73372657489091e-08,4.49527232624258e-10,2.27097284379976e-10,3.82236688817216e-11,1.97688304186339e-11
20,1.60354791735789e-08,4.03364316639652e-10,1.99689274730327e-10,3.44864343092296e-11,1.75182931995422e-11
22,1.43900596663382e-08,3.80627671764582e-10,1.8575139679272e-10,3.13381976777342e-11,1.61237667075886e-11
24,1.30637882242702e-08,3.37406129592709e-10,1.71777133168806e-10,2.97362084279469e-11,1.49843394700109e-11
26,1.19954017372437e-08,3.12772265092082e-10,1.55537606003651e-10,2.67275670870094e-11,1.37862785786417e-11
28,1.14986441105148e-08,2.79458235985249e-10,1.42287906692731e-10,2.40743645741435e-11,1.27228326499158e-11
30,1.04620497093477e-08,2.74356910773229e-10,1.34140173297089e-10,2.31881429292805e-11,1.21437325648659e-11
32,9.88418305743779e-09,2.64276390743802e-10,1.25235576737365e-10,2.15540220191585e-11,1.11079869960955e-11


==> Figures/Data_nmseOTAPhase2.dat <==
4,4.43130457456438e-07,1.18407822707938e-08,5.12251193672283e-09,9.85033543207155e-10,5.58861170231305e-10
6,2.64736420039947e-07,7.70192647405817e-09,3.64545096782706e-09,6.17823516143726e-10,3.6613318825588e-10
8,2.18076510303959e-07,5.78412826235421e-09,2.9098732698459e-09,4.57547954149563e-10,2.65713947014032e-10
10,1.75480441384174e-07,4.91813979315246e-09,2.39233724827336e-09,4.113934264326e-10,2.1498559507437e-10
12,1.483342753516e-07,4.19933339324488e-09,1.8913936883284e-09,3.22080611685123e-10,1.68305553833039e-10
14,1.29857416583334e-07,3.42408434639756e-09,1.58831268368179e-09,2.97095303038987e-10,1.5265360628172e-10
16,1.10251402273699e-07,2.95778534092346e-09,1.47302890750011e-09,2.31683822339868e-10,1.29687519284766e-10
18,9.73595717164163e-08,2.48597242849986e-09,1.20489326312223e-09,2.02614187185629e-10,1.17241808145919e-10
20,9.69590703355844e-08,2.40243646679393e-09,1.14499652852283e-09,2.02406407054938e-10,1.08573066424063e-10
22,8.01580592596839e-08,2.23102270688533e-09,1.06593900275474e-09,1.85263264174183e-10,9.08240156133171e-11
24,7.73513313741248e-08,1.94314212848542e-09,9.95806135324285e-10,1.70159054176025e-10,8.91503580298852e-11
26,6.51140735991867e-08,1.85003007079668e-09,8.86928349627686e-10,1.52158363481305e-10,7.96019523590526e-11
28,6.29970481340953e-08,1.56636091082794e-09,8.54203148568582e-10,1.35579226508707e-10,6.89494418803198e-11
30,5.97708962013576e-08,1.63022086202327e-09,7.57012561117241e-10,1.2831931484315e-10,6.8443957698922e-11
32,5.55283291795825e-08,1.55846518925491e-09,6.62688359411589e-10,1.25106500293711e-10,6.43944490291505e-11


==> tikzData/foo.txt <==
Hello, nothing much here ! This file is just for Tikz Externalize
